Good Pretraining, Bad SFT: Checkpoint Quality Across the Training Stack

Language-model checkpoints are commonly selected by pretraining loss or benchmark scores, assuming that the highest-scoring checkpoint will remain the best starting point for subsequent training. We show that this assumption can fail in a full 30B mixture-of-experts training pipeline. The checkpoints that perform better after the full downstream training stack also have higher solution density, i.e., retain downstream performance under local weight perturbations.

==> figures/umap_grid/gsm8k_constant.csv <==
x,y,z
0.0000,0.0000,0.2877
0.0125,0.0000,0.2948
0.0250,0.0000,0.3015
0.0375,0.0000,0.3060
0.0500,0.0000,0.3073
0.0625,0.0000,0.3049
0.0750,0.0000,0.3000
0.0875,0.0000,0.2948
0.1000,0.0000,0.2910
0.1125,0.0000,0.2899
0.1250,0.0000,0.2937
0.1375,0.0000,0.2999
0.1500,0.0000,0.3095
0.1625,0.0000,0.3235
0.1750,0.0000,0.3428
0.1875,0.0000,0.3643
0.2000,0.0000,0.3839
0.2125,0.0000,0.3988
0.2250,0.0000,0.4079
0.2375,0.0000,0.4114
0.2500,0.0000,0.4107
0.2625,0.0000,0.4073
0.2750,0.0000,0.4026
0.2875,0.0000,0.3978
0.3000,0.0000,0.3938
0.3125,0.0000,0.3911
0.3250,0.0000,0.3899
0.3375,0.0000,0.3906
0.3500,0.0000,0.3934
0.3625,0.0000,0.3986
0.3750,0.0000,0.4061
0.3875,0.0000,0.4146
0.4000,0.0000,0.4225
0.4125,0.0000,0.4281
0.4250,0.0000,0.4310
0.4375,0.0000,0.4321
0.4500,0.0000,0.4324
0.4625,0.0000,0.4327
0.4750,0.0000,0.4331
0.4875,0.0000,0.4337
0.5000,0.0000,0.4337
0.5125,0.0000,0.4318
0.5250,0.0000,0.4255
0.5375,0.0000,0.4128
0.5500,0.0000,0.3935
0.5625,0.0000,0.3708
0.5750,0.0000,0.3492
0.5875,0.0000,0.3321
0.6000,0.0000,0.3250
0.6125,0.0000,0.3197
0.6250,0.0000,0.3156
0.6375,0.0000,0.3124
0.6500,0.0000,0.3099
0.6625,0.0000,0.3092
0.6750,0.0000,0.3177
0.6875,0.0000,0.3308
0.7000,0.0000,0.3467
0.7125,0.0000,0.3624
0.7250,0.0000,0.3758
0.7375,0.0000,0.3868
0.7500,0.0000,0.3967
0.7625,0.0000,0.4065
0.7750,0.0000,0.4163
0.7875,0.0000,0.4252
0.8000,0.0000,0.4325
0.8125,0.0000,0.4373
0.8250,0.0000,0.4396
0.8375,0.0000,0.4395
0.8500,0.0000,0.4372
0.8625,0.0000,0.4335
0.8750,0.0000,0.4291
0.8875,0.0000,0.4251
0.9000,0.0000,0.4222
0.9125,0.0000,0.4206
0.9250,0.0000,0.4201
0.9375,0.0000,0.4205
0.9500,0.0000,0.4212
0.9625,0.0000,0.4221
0.9750,0.0000,0.4229
0.9875,0.0000,0.4236
1.0000,0.0000,0.4242
0.0000,0.0125,0.2834
0.0125,0.0125,0.2922
0.0250,0.0125,0.3009
0.0375,0.0125,0.3074
0.0500,0.0125,0.3101
0.0625,0.0125,0.3084
0.0750,0.0125,0.3038
0.0875,0.0125,0.2984
0.1000,0.0125,0.2946
0.1125,0.0125,0.2937
0.1250,0.0125,0.2983
0.1375,0.0125,0.3064
0.1500,0.0125,0.3187
0.1625,0.0125,0.3358
0.1750,0.0125,0.3564
0.1875,0.0125,0.3779
0.2000,0.0125,0.3965
0.2125,0.0125,0.4097
0.2250,0.0125,0.4173
0.2375,0.0125,0.4199
0.2500,0.0125,0.4186
0.2625,0.0125,0.4149
0.2750,0.0125,0.4102
0.2875,0.0125,0.4057
0.3000,0.0125,0.4020
0.3125,0.0125,0.3997
0.3250,0.0125,0.3990
0.3375,0.0125,0.4001
0.3500,0.0125,0.4034
0.3625,0.0125,0.4089
0.3750,0.0125,0.4161
0.3875,0.0125,0.4239
0.4000,0.0125,0.4305
0.4125,0.0125,0.4349
0.4250,0.0125,0.4370
0.4375,0.0125,0.4376
0.4500,0.0125,0.4379
0.4625,0.0125,0.4385
0.4750,0.0125,0.4398
0.4875,0.0125,0.4416
0.5000,0.0125,0.4429
0.5125,0.0125,0.4416
0.5250,0.0125,0.4348
0.5375,0.0125,0.4202
0.5500,0.0125,0.3986
0.5625,0.0125,0.3741
0.5750,0.0125,0.3519
0.5875,0.0125,0.3401
0.6000,0.0125,0.3322
0.6125,0.0125,0.3263
0.6250,0.0125,0.3219
0.6375,0.0125,0.3186
0.6500,0.0125,0.3162
0.6625,0.0125,0.3151
0.6750,0.0125,0.3194
0.6875,0.0125,0.3321
0.7000,0.0125,0.3480
0.7125,0.0125,0.3639
0.7250,0.0125,0.3777
0.7375,0.0125,0.3896
0.7500,0.0125,0.4008
0.7625,0.0125,0.4123
0.7750,0.0125,0.4237
0.7875,0.0125,0.4340
0.8000,0.0125,0.4419
0.8125,0.0125,0.4469
0.8250,0.0125,0.4491
0.8375,0.0125,0.4485
0.8500,0.0125,0.4455
0.8625,0.0125,0.4405
0.8750,0.0125,0.4343
0.8875,0.0125,0.4281
0.9000,0.0125,0.4231
0.9125,0.0125,0.4200
0.9250,0.0125,0.4185
0.9375,0.0125,0.4183
0.9500,0.0125,0.4188
0.9625,0.0125,0.4195
0.9750,0.0125,0.4204
0.9875,0.0125,0.4211
1.0000,0.0125,0.4217
0.0000,0.0250,0.2799
0.0125,0.0250,0.2902
0.0250,0.0250,0.3011
0.0375,0.0250,0.3100
0.0500,0.0250,0.3146
0.0625,0.0250,0.3143
0.0750,0.0250,0.3104
0.0875,0.0250,0.3052
0.1000,0.0250,0.3014
0.1125,0.0250,0.3007
0.1250,0.0250,0.3049
0.1375,0.0250,0.3152
0.1500,0.0250,0.3303
0.1625,0.0250,0.3497
0.1750,0.0250,0.3710
0.1875,0.0250,0.3909
0.2000,0.0250,0.4068
0.2125,0.0250,0.4181
0.2250,0.0250,0.4242
0.2375,0.0250,0.4257
0.2500,0.0250,0.4240
0.2625,0.0250,0.4203
0.2750,0.0250,0.4160
0.2875,0.0250,0.4120
0.3000,0.0250,0.4092
0.3125,0.0250,0.4077
0.3250,0.0250,0.4079
0.3375,0.0250,0.4099
0.3500,0.0250,0.4140
0.3625,0.0250,0.4199
0.3750,0.0250,0.4271
0.3875,0.0250,0.4343
0.4000,0.0250,0.4401
0.4125,0.0250,0.4438
0.4250,0.0250,0.4455
0.4375,0.0250,0.4461
0.4500,0.0250,0.4468
0.4625,0.0250,0.4482
0.4750,0.0250,0.4509
0.4875,0.0250,0.4543
0.5000,0.0250,0.4571
0.5125,0.0250,0.4565
0.5250,0.0250,0.4495
0.5375,0.0250,0.4339
0.5500,0.0250,0.4107
0.5625,0.0250,0.3847
0.5750,0.0250,0.3646
0.5875,0.0250,0.3509
0.6000,0.0250,0.3414
0.6125,0.0250,0.3346
0.6250,0.0250,0.3299
0.6375,0.0250,0.3266
0.6500,0.0250,0.3248
0.6625,0.0250,0.3247
0.6750,0.0250,0.3269
0.6875,0.0250,0.3392
0.7000,0.0250,0.3539
0.7125,0.0250,0.3682
0.7250,0.0250,0.3808
0.7375,0.0250,0.3920
0.7500,0.0250,0.4034
0.7625,0.0250,0.4159
0.7750,0.0250,0.4286
0.7875,0.0250,0.4398
0.8000,0.0250,0.4482
0.8125,0.0250,0.4534
0.8250,0.0250,0.4556
0.8375,0.0250,0.4552
0.8500,0.0250,0.4521
0.8625,0.0250,0.4466
0.8750,0.0250,0.4393
0.8875,0.0250,0.4314
0.9000,0.0250,0.4245
0.9125,0.0250,0.4197
0.9250,0.0250,0.4171
0.9375,0.0250,0.4163
0.9500,0.0250,0.4165
0.9625,0.0250,0.4172
0.9750,0.0250,0.4180
0.9875,0.0250,0.4188
1.0000,0.0250,0.4195
0.0000,0.0375,0.2784
0.0125,0.0375,0.2901
0.0250,0.0375,0.3029
0.0375,0.0375,0.3140
0.0500,0.0375,0.3207
0.0625,0.0375,0.3222
0.0750,0.0375,0.3196
0.0875,0.0375,0.3152
0.1000,0.0375,0.3116
0.1125,0.0375,0.3113
0.1250,0.0375,0.3162
0.1375,0.0375,0.3271
0.1500,0.0375,0.3440
0.1625,0.0375,0.3643
0.1750,0.0375,0.3843
0.1875,0.0375,0.4012
0.2000,0.0375,0.4138
0.2125,0.0375,0.4221
0.2250,0.0375,0.4268
0.2375,0.0375,0.4284
0.2500,0.0375,0.4263
0.2625,0.0375,0.4226
0.2750,0.0375,0.4185
0.2875,0.0375,0.4152
0.3000,0.0375,0.4132
0.3125,0.0375,0.4128
0.3250,0.0375,0.4141
0.3375,0.0375,0.4175
0.3500,0.0375,0.4229
0.3625,0.0375,0.4300
0.3750,0.0375,0.4379
0.3875,0.0375,0.4453
0.4000,0.0375,0.4511
0.4125,0.0375,0.4548
0.4250,0.0375,0.4567
0.4375,0.0375,0.4578
0.4500,0.0375,0.4593
0.4625,0.0375,0.4620
0.4750,0.0375,0.4663
0.4875,0.0375,0.4715
0.5000,0.0375,0.4756
0.5125,0.0375,0.4758
0.5250,0.0375,0.4689
0.5375,0.0375,0.4532
0.5500,0.0375,0.4296
0.5625,0.0375,0.4037
0.5750,0.0375,0.3817
0.5875,0.0375,0.3649
0.6000,0.0375,0.3531
0.6125,0.0375,0.3452
0.6250,0.0375,0.3402
0.6375,0.0375,0.3375
0.6500,0.0375,0.3368
0.6625,0.0375,0.3384
0.6750,0.0375,0.3426
0.6875,0.0375,0.3519
0.7000,0.0375,0.3640
0.7125,0.0375,0.3750
0.7250,0.0375,0.3843
0.7375,0.0375,0.3931
0.7500,0.0375,0.4033
0.7625,0.0375,0.4157
0.7750,0.0375,0.4289
0.7875,0.0375,0.4408
0.8000,0.0375,0.4499
0.8125,0.0375,0.4556
0.8250,0.0375,0.4584
0.8375,0.0375,0.4585
0.8500,0.0375,0.4559
0.8625,0.0375,0.4506
0.8750,0.0375,0.4428
0.8875,0.0375,0.4338
0.9000,0.0375,0.4255
0.9125,0.0375,0.4194
0.9250,0.0375,0.4159
0.9375,0.0375,0.4146
0.9500,0.0375,0.4145
0.9625,0.0375,0.4152
0.9750,0.0375,0.4160
0.9875,0.0375,0.4168
1.0000,0.0375,0.4176
0.0000,0.0500,0.2798
0.0125,0.0500,0.2925
0.0250,0.0500,0.3067
0.0375,0.0500,0.3192
0.0500,0.0500,0.3276
0.0625,0.0500,0.3308
0.0750,0.0500,0.3300
0.0875,0.0500,0.3270
0.1000,0.0500,0.3243
0.1125,0.0500,0.3248
0.1250,0.0500,0.3304
0.1375,0.0500,0.3421
0.1500,0.0500,0.3587
0.1625,0.0500,0.3776
0.1750,0.0500,0.3947
0.1875,0.0500,0.4082
0.2000,0.0500,0.4176
0.2125,0.0500,0.4236
0.2250,0.0500,0.4266
0.2375,0.0500,0.4271
0.2500,0.0500,0.4252
0.2625,0.0500,0.4218
0.2750,0.0500,0.4179
0.2875,0.0500,0.4151
0.3000,0.0500,0.4138
0.3125,0.0500,0.4142
0.3250,0.0500,0.4167
0.3375,0.0500,0.4217
0.3500,0.0500,0.4291
0.3625,0.0500,0.4384
0.3750,0.0500,0.4481
0.3875,0.0500,0.4567
0.4000,0.0500,0.4632
0.4125,0.0500,0.4674
0.4250,0.0500,0.4699
0.4375,0.0500,0.4717
0.4500,0.0500,0.4742
0.4625,0.0500,0.4782
0.4750,0.0500,0.4840
0.4875,0.0500,0.4905
0.5000,0.0500,0.4954
0.5125,0.0500,0.4959
0.5250,0.0500,0.4897
0.5375,0.0500,0.4752
0.5500,0.0500,0.4528
0.5625,0.0500,0.4272
0.5750,0.0500,0.4027
0.5875,0.0500,0.3827
0.6000,0.0500,0.3683
0.6125,0.0500,0.3591
0.6250,0.0500,0.3540
0.6375,0.0500,0.3522
0.6500,0.0500,0.3533
0.6625,0.0500,0.3568
0.6750,0.0500,0.3624
0.6875,0.0500,0.3692
0.7000,0.0500,0.3769
0.7125,0.0500,0.3828
0.7250,0.0500,0.3872
0.7375,0.0500,0.3921
0.7500,0.0500,0.3996
0.7625,0.0500,0.4104
0.7750,0.0500,0.4234
0.7875,0.0500,0.4361
0.8000,0.0500,0.4460
0.8125,0.0500,0.4516
0.8250,0.0500,0.4553
0.8375,0.0500,0.4579
0.8500,0.0500,0.4564
0.8625,0.0500,0.4516
0.8750,0.0500,0.4439
0.8875,0.0500,0.4345
0.9000,0.0500,0.4254
0.9125,0.0500,0.4186
0.9250,0.0500,0.4145
0.9375,0.0500,0.4129
0.9500,0.0500,0.4127
0.9625,0.0500,0.4133
0.9750,0.0500,0.4142
0.9875,0.0500,0.4151
1.0000,0.0500,0.4159
0.0000,0.0625,0.2841
0.0125,0.0625,0.2973
0.0250,0.0625,0.3120
0.0375,0.0625,0.3251
0.0500,0.0625,0.3341
0.0625,0.0625,0.3385
0.0750,0.0625,0.3394
0.0875,0.0625,0.3382
0.1000,0.0625,0.3373
0.1125,0.0625,0.3389
0.1250,0.0625,0.3451
0.1375,0.0625,0.3565
0.1500,0.0625,0.3716
0.1625,0.0625,0.3875
0.1750,0.0625,0.4010
0.1875,0.0625,0.4111
0.2000,0.0625,0.4181
0.2125,0.0625,0.4225
0.2250,0.0625,0.4244
0.2375,0.0625,0.4240
0.2500,0.0625,0.4217
0.2625,0.0625,0.4184
0.2750,0.0625,0.4152
0.2875,0.0625,0.4131
0.3000,0.0625,0.4124
0.3125,0.0625,0.4131
0.3250,0.0625,0.4167
0.3375,0.0625,0.4233
0.3500,0.0625,0.4332
0.3625,0.0625,0.4454
0.3750,0.0625,0.4578
0.3875,0.0625,0.4685
0.4000,0.0625,0.4762
0.4125,0.0625,0.4811
0.4250,0.0625,0.4840
0.4375,0.0625,0.4863
0.4500,0.0625,0.4894
0.4625,0.0625,0.4942
0.4750,0.0625,0.5044
0.4875,0.0625,0.5427
0.5000,0.0625,0.5701
0.5125,0.0625,0.5741
0.5250,0.0625,0.5375
0.5375,0.0625,0.4938
0.5500,0.0625,0.4750
0.5625,0.0625,0.4515
0.5750,0.0625,0.4265
0.5875,0.0625,0.4042
0.6000,0.0625,0.3874
0.6125,0.0625,0.3770
0.6250,0.0625,0.3722
0.6375,0.0625,0.3717
0.6500,0.0625,0.3745
0.6625,0.0625,0.3791
0.6750,0.0625,0.3843
0.6875,0.0625,0.3884
0.7000,0.0625,0.3902
0.7125,0.0625,0.3899
0.7250,0.0625,0.3889
0.7375,0.0625,0.3890
0.7500,0.0625,0.3923
0.7625,0.0625,0.4002
0.7750,0.0625,0.4119
0.7875,0.0625,0.4246
0.8000,0.0625,0.4349
0.8125,0.0625,0.4428
0.8250,0.0625,0.4484
0.8375,0.0625,0.4523
0.8500,0.0625,0.4530
0.8625,0.0625,0.4491
0.8750,0.0625,0.4419
0.8875,0.0625,0.4328
0.9000,0.0625,0.4238
0.9125,0.0625,0.4169
0.9250,0.0625,0.4128
0.9375,0.0625,0.4112
0.9500,0.0625,0.4111
0.9625,0.0625,0.4118
0.9750,0.0625,0.4127
0.9875,0.0625,0.4137
1.0000,0.0625,0.4146
0.0000,0.0750,0.2918
0.0125,0.0750,0.3036
0.0250,0.0750,0.3180
0.0375,0.0750,0.3306
0.0500,0.0750,0.3394
0.0625,0.0750,0.3443
0.0750,0.0750,0.3463
0.0875,0.0750,0.3469
0.1000,0.0750,0.3478
0.1125,0.0750,0.3508
0.1250,0.0750,0.3575
0.1375,0.0750,0.3678
0.1500,0.0750,0.3802
0.1625,0.0750,0.3925
0.1750,0.0750,0.4024
0.1875,0.0750,0.4099
0.2000,0.0750,0.4153
0.2125,0.0750,0.4187
0.2250,0.0750,0.4201
0.2375,0.0750,0.4195
0.2500,0.0750,0.4172
0.2625,0.0750,0.4143
0.2750,0.0750,0.4120
0.2875,0.0750,0.4108
0.3000,0.0750,0.4109
0.3125,0.0750,0.4126
0.3250,0.0750,0.4163
0.3375,0.0750,0.4241
0.3500,0.0750,0.4366
0.3625,0.0750,0.4521
0.3750,0.0750,0.4676
0.3875,0.0750,0.4803
0.4000,0.0750,0.4891
0.4125,0.0750,0.4943
0.4250,0.0750,0.4973
0.4375,0.0750,0.4996
0.4500,0.0750,0.5149
0.4625,0.0750,0.5422
0.4750,0.0750,0.5787
0.4875,0.0750,0.6156
0.5000,0.0750,0.6411
0.5125,0.0750,0.6300
0.5250,0.0750,0.6005
0.5375,0.0750,0.5482
0.5500,0.0750,0.4942
0.5625,0.0750,0.4745
0.5750,0.0750,0.4513
0.5875,0.0750,0.4285
0.6000,0.0750,0.4103
0.6125,0.0750,0.3990
0.6250,0.0750,0.3945
0.6375,0.0750,0.3951
0.6500,0.0750,0.3984
0.6625,0.0750,0.4023
0.6750,0.0750,0.4047
0.6875,0.0750,0.4044
0.7000,0.0750,0.4011
0.7125,0.0750,0.3957
0.7250,0.0750,0.3896
0.7375,0.0750,0.3845
0.7500,0.0750,0.3827
0.7625,0.0750,0.3860
0.7750,0.0750,0.3946
0.7875,0.0750,0.4064
0.8000,0.0750,0.4184
0.8125,0.0750,0.4288
0.8250,0.0750,0.4369
0.8375,0.0750,0.4428
0.8500,0.0750,0.4448
0.8625,0.0750,0.4422
0.8750,0.0750,0.4362
0.8875,0.0750,0.4282
0.9000,0.0750,0.4202
0.9125,0.0750,0.4142
0.9250,0.0750,0.4107
0.9375,0.0750,0.4095
0.9500,0.0750,0.4097
0.9625,0.0750,0.4105
0.9750,0.0750,0.4115
0.9875,0.0750,0.4125
1.0000,0.0750,0.4135
0.0000,0.0875,0.3001
0.0125,0.0875,0.3115
0.0250,0.0875,0.3241
0.0375,0.0875,0.3353
0.0500,0.0875,0.3433
0.0625,0.0875,0.3480
0.0750,0.0875,0.3507
0.0875,0.0875,0.3525
0.1000,0.0875,0.3548
0.1125,0.0875,0.3590
0.1250,0.0875,0.3658
0.1375,0.0875,0.3745
0.1500,0.0875,0.3840
0.1625,0.0875,0.3927
0.1750,0.0875,0.3999
0.1875,0.0875,0.4055
0.2000,0.0875,0.4099
0.2125,0.0875,0.4129
0.2250,0.0875,0.4142
0.2375,0.0875,0.4138
0.2500,0.0875,0.4121
0.2625,0.0875,0.4100
0.2750,0.0875,0.4086
0.2875,0.0875,0.4083
0.3000,0.0875,0.4092
0.3125,0.0875,0.4119
0.3250,0.0875,0.4170
0.3375,0.0875,0.4260
0.3500,0.0875,0.4407
0.3625,0.0875,0.4592
0.3750,0.0875,0.4771
0.3875,0.0875,0.4912
0.4000,0.0875,0.5015
0.4125,0.0875,0.5296
0.4250,0.0875,0.5442
0.4375,0.0875,0.5547
0.4500,0.0875,0.5696
0.4625,0.0875,0.5945
0.4750,0.0875,0.6288
0.4875,0.0875,0.6636
0.5000,0.0875,0.6715
0.5125,0.0875,0.6662
0.5250,0.0875,0.6476
0.5375,0.0875,0.6120
0.5500,0.0875,0.5538
0.5625,0.0875,0.4943
0.5750,0.0875,0.4745
0.5875,0.0875,0.4531
0.6000,0.0875,0.4347
0.6125,0.0875,0.4230
0.6250,0.0875,0.4185
0.6375,0.0875,0.4188
0.6500,0.0875,0.4209
0.6625,0.0875,0.4221
0.6750,0.0875,0.4209
0.6875,0.0875,0.4163
0.7000,0.0875,0.4088
0.7125,0.0875,0.3994
0.7250,0.0875,0.3891
0.7375,0.0875,0.3796
0.7500,0.0875,0.3726
0.7625,0.0875,0.3705
0.7750,0.0875,0.3746
0.7875,0.0875,0.3840
0.8000,0.0875,0.3962
0.8125,0.0875,0.4085
0.8250,0.0875,0.4192
0.8375,0.0875,0.4274
0.8500,0.0875,0.4311
0.8625,0.0875,0.4305
0.8750,0.0875,0.4265
0.8875,0.0875,0.4207
0.9000,0.0875,0.4148
0.9125,0.0875,0.4105
0.9250,0.0875,0.4083
0.9375,0.0875,0.4078
0.9500,0.0875,0.4083
0.9625,0.0875,0.4094
0.9750,0.0875,0.4106
0.9875,0.0875,0.4117
1.0000,0.0875,0.4126
0.0000,0.1000,0.3079
0.0125,0.1000,0.3183
0.0250,0.1000,0.3295
0.0375,0.1000,0.3393
0.0500,0.1000,0.3464
0.0625,0.1000,0.3508
0.0750,0.1000,0.3535
0.0875,0.1000,0.3559
0.1000,0.1000,0.3592
0.1125,0.1000,0.3641
0.1250,0.1000,0.3705
0.1375,0.1000,0.3776
0.1500,0.1000,0.3843
0.1625,0.1000,0.3902
0.1750,0.1000,0.3953
0.1875,0.1000,0.3996
0.2000,0.1000,0.4032
0.2125,0.1000,0.4060
0.2250,0.1000,0.4076
0.2375,0.1000,0.4078
0.2500,0.1000,0.4069
0.2625,0.1000,0.4059
0.2750,0.1000,0.4054
0.2875,0.1000,0.4058
0.3000,0.1000,0.4076
0.3125,0.1000,0.4113
0.3250,0.1000,0.4180
0.3375,0.1000,0.4293
0.3500,0.1000,0.4460
0.3625,0.1000,0.4666
0.3750,0.1000,0.4858
0.3875,0.1000,0.5000
0.4000,0.1000,0.5475
0.4125,0.1000,0.5720
0.4250,0.1000,0.5834
0.4375,0.1000,0.5911
0.4500,0.1000,0.6030
0.4625,0.1000,0.6250
0.4750,0.1000,0.6571
0.4875,0.1000,0.6790
0.5000,0.1000,0.6911
0.5125,0.1000,0.6927
0.5250,0.1000,0.6833
0.5375,0.1000,0.6606
0.5500,0.1000,0.6202
0.5625,0.1000,0.5565
0.5750,0.1000,0.4941
0.5875,0.1000,0.4752
0.6000,0.1000,0.4575
0.6125,0.1000,0.4454
0.6250,0.1000,0.4398
0.6375,0.1000,0.4384
0.6500,0.1000,0.4380
0.6625,0.1000,0.4363
0.6750,0.1000,0.4319
0.6875,0.1000,0.4244
0.7000,0.1000,0.4140
0.7125,0.1000,0.4014
0.7250,0.1000,0.3877
0.7375,0.1000,0.3741
0.7500,0.1000,0.3625
0.7625,0.1000,0.3554
0.7750,0.1000,0.3545
0.7875,0.1000,0.3602
0.8000,0.1000,0.3708
0.8125,0.1000,0.3836
0.8250,0.1000,0.3960
0.8375,0.1000,0.4063
0.8500,0.1000,0.4126
0.8625,0.1000,0.4149
0.8750,0.1000,0.4140
0.8875,0.1000,0.4112
0.9000,0.1000,0.4083
0.9125,0.1000,0.4063
0.9250,0.1000,0.4057
0.9375,0.1000,0.4061
0.9500,0.1000,0.4072
0.9625,0.1000,0.4086
0.9750,0.1000,0.4099
0.9875,0.1000,0.4110
1.0000,0.1000,0.4120
0.0000,0.1125,0.3146
0.0125,0.1125,0.3238
0.0250,0.1125,0.3337
0.0375,0.1125,0.3425
0.0500,0.1125,0.3489
0.0625,0.1125,0.3531
0.0750,0.1125,0.3558
0.0875,0.1125,0.3583
0.1000,0.1125,0.3623
0.1125,0.1125,0.3675
0.1250,0.1125,0.3734
0.1375,0.1125,0.3788
0.1500,0.1125,0.3832
0.1625,0.1125,0.3871
0.1750,0.1125,0.3907
0.1875,0.1125,0.3939
0.2000,0.1125,0.3969
0.2125,0.1125,0.3994
0.2250,0.1125,0.4013
0.2375,0.1125,0.4022
0.2500,0.1125,0.4023
0.2625,0.1125,0.4022
0.2750,0.1125,0.4025
0.2875,0.1125,0.4037
0.3000,0.1125,0.4062
0.3125,0.1125,0.4110
0.3250,0.1125,0.4195
0.3375,0.1125,0.4330
0.3500,0.1125,0.4520
0.3625,0.1125,0.4732
0.3750,0.1125,0.4917
0.3875,0.1125,0.5237
0.4000,0.1125,0.5633
0.4125,0.1125,0.5832
0.4250,0.1125,0.5932
0.4375,0.1125,0.6010
0.4500,0.1125,0.6125
0.4625,0.1125,0.6319
0.4750,0.1125,0.6582
0.4875,0.1125,0.6844
0.5000,0.1125,0.7031
0.5125,0.1125,0.7117
0.5250,0.1125,0.7101
0.5375,0.1125,0.6972
0.5500,0.1125,0.6699
0.5625,0.1125,0.6228
0.5750,0.1125,0.5509
0.5875,0.1125,0.4924
0.6000,0.1125,0.4754
0.6125,0.1125,0.4625
0.6250,0.1125,0.4553
0.6375,0.1125,0.4517
0.6500,0.1125,0.4489
0.6625,0.1125,0.4449
0.6750,0.1125,0.4386
0.6875,0.1125,0.4294
0.7000,0.1125,0.4171
0.7125,0.1125,0.4022
0.7250,0.1125,0.3854
0.7375,0.1125,0.3682
0.7500,0.1125,0.3527
0.7625,0.1125,0.3415
0.7750,0.1125,0.3367
0.7875,0.1125,0.3388
0.8000,0.1125,0.3469
0.8125,0.1125,0.3589
0.8250,0.1125,0.3720
0.8375,0.1125,0.3840
0.8500,0.1125,0.3933
0.8625,0.1125,0.3989
0.8750,0.1125,0.4013
0.8875,0.1125,0.4020
0.9000,0.1125,0.4021
0.9125,0.1125,0.4024
0.9250,0.1125,0.4034
0.9375,0.1125,0.4048
0.9500,0.1125,0.4064
0.9625,0.1125,0.4080
0.9750,0.1125,0.4094
0.9875,0.1125,0.4106
1.0000,0.1125,0.4116
0.0000,0.1250,0.3201
0.0125,0.1250,0.3283
0.0250,0.1250,0.3372
0.0375,0.1250,0.3452
0.0500,0.1250,0.3512
0.0625,0.1250,0.3553
0.0750,0.1250,0.3582
0.0875,0.1250,0.3613
0.1000,0.1250,0.3657
0.1125,0.1250,0.3710
0.1250,0.1250,0.3761
0.1375,0.1250,0.3800
0.1500,0.1250,0.3825
0.1625,0.1250,0.3849
0.1750,0.1250,0.3874
0.1875,0.1250,0.3897
0.2000,0.1250,0.3920
0.2125,0.1250,0.3943
0.2250,0.1250,0.3963
0.2375,0.1250,0.3977
0.2500,0.1250,0.3986
0.2625,0.1250,0.3992
0.2750,0.1250,0.4002
0.2875,0.1250,0.4020
0.3000,0.1250,0.4053
0.3125,0.1250,0.4113
0.3250,0.1250,0.4215
0.3375,0.1250,0.4373
0.3500,0.1250,0.4578
0.3625,0.1250,0.4790
0.3750,0.1250,0.4960
0.3875,0.1250,0.5388
0.4000,0.1250,0.5717
0.4125,0.1250,0.5876
0.4250,0.1250,0.5951
0.4375,0.1250,0.6006
0.4500,0.1250,0.6094
0.4625,0.1250,0.6262
0.4750,0.1250,0.6522
0.4875,0.1250,0.6820
0.5000,0.1250,0.7073
0.5125,0.1250,0.7232
0.5250,0.1250,0.7288
0.5375,0.1250,0.7238
0.5500,0.1250,0.7060
0.5625,0.1250,0.6701
0.5750,0.1250,0.6097
0.5875,0.1250,0.5242
0.6000,0.1250,0.4873
0.6125,0.1250,0.4733
0.6250,0.1250,0.4643
0.6375,0.1250,0.4588
0.6500,0.1250,0.4543
0.6625,0.1250,0.4491
0.6750,0.1250,0.4419
0.6875,0.1250,0.4319
0.7000,0.1250,0.4185
0.7125,0.1250,0.4017
0.7250,0.1250,0.3823
0.7375,0.1250,0.3620
0.7500,0.1250,0.3436
0.7625,0.1250,0.3300
0.7750,0.1250,0.3228
0.7875,0.1250,0.3228
0.8000,0.1250,0.3292
0.8125,0.1250,0.3404
0.8250,0.1250,0.3541
0.8375,0.1250,0.3674
0.8500,0.1250,0.3785
0.8625,0.1250,0.3868
0.8750,0.1250,0.3921
0.8875,0.1250,0.3954
0.9000,0.1250,0.3978
0.9125,0.1250,0.3999
0.9250,0.1250,0.4020
0.9375,0.1250,0.4042
0.9500,0.1250,0.4062
0.9625,0.1250,0.4079
0.9750,0.1250,0.4094
0.9875,0.1250,0.4105
1.0000,0.1250,0.4114
0.0000,0.1375,0.3246
0.0125,0.1375,0.3321
0.0250,0.1375,0.3405
0.0375,0.1375,0.3482
0.0500,0.1375,0.3543
0.0625,0.1375,0.3585
0.0750,0.1375,0.3623
0.0875,0.1375,0.3664
0.1000,0.1375,0.3712
0.1125,0.1375,0.3762
0.1250,0.1375,0.3803
0.1375,0.1375,0.3826
0.1500,0.1375,0.3833
0.1625,0.1375,0.3840
0.1750,0.1375,0.3857
0.1875,0.1375,0.3873
0.2000,0.1375,0.3890
0.2125,0.1375,0.3910
0.2250,0.1375,0.3931
0.2375,0.1375,0.3950
0.2500,0.1375,0.3964
0.2625,0.1375,0.3976
0.2750,0.1375,0.3990
0.2875,0.1375,0.4013
0.3000,0.1375,0.4053
0.3125,0.1375,0.4125
0.3250,0.1375,0.4243
0.3375,0.1375,0.4419
0.3500,0.1375,0.4633
0.3625,0.1375,0.4839
0.3750,0.1375,0.4994
0.3875,0.1375,0.5497
0.4000,0.1375,0.5777
0.4125,0.1375,0.5905
0.4250,0.1375,0.5958
0.4375,0.1375,0.5988
0.4500,0.1375,0.6043
0.4625,0.1375,0.6171
0.4750,0.1375,0.6403
0.4875,0.1375,0.6713
0.5000,0.1375,0.7019
0.5125,0.1375,0.7252
0.5250,0.1375,0.7384
0.5375,0.1375,0.7407
0.5500,0.1375,0.7302
0.5625,0.1375,0.7018
0.5750,0.1375,0.6476
0.5875,0.1375,0.5641
0.6000,0.1375,0.4939
0.6125,0.1375,0.4786
0.6250,0.1375,0.4682
0.6375,0.1375,0.4614
0.6500,0.1375,0.4560
0.6625,0.1375,0.4501
0.6750,0.1375,0.4425
0.6875,0.1375,0.4321
0.7000,0.1375,0.4180
0.7125,0.1375,0.3998
0.7250,0.1375,0.3782
0.7375,0.1375,0.3558
0.7500,0.1375,0.3359
0.7625,0.1375,0.3214
0.7750,0.1375,0.3139
0.7875,0.1375,0.3136
0.8000,0.1375,0.3199
0.8125,0.1375,0.3315
0.8250,0.1375,0.3460
0.8375,0.1375,0.3605
0.8500,0.1375,0.3728
0.8625,0.1375,0.3819
0.8750,0.1375,0.3882
0.8875,0.1375,0.3929
0.9000,0.1375,0.3965
0.9125,0.1375,0.3995
0.9250,0.1375,0.4022
0.9375,0.1375,0.4047
0.9500,0.1375,0.4068
0.9625,0.1375,0.4085
0.9750,0.1375,0.4098
0.9875,0.1375,0.4108
1.0000,0.1375,0.4115
0.0000,0.1500,0.3289
0.0125,0.1500,0.3364
0.0250,0.1500,0.3458
0.0375,0.1500,0.3545
0.0500,0.1500,0.3614
0.0625,0.1500,0.3668
0.0750,0.1500,0.3713
0.0875,0.1500,0.3759
0.1000,0.1500,0.3808
0.1125,0.1500,0.3850
0.1250,0.1500,0.3876
0.1375,0.1500,0.3879
0.1500,0.1500,0.3868
0.1625,0.1500,0.3856
0.1750,0.1500,0.3855
0.1875,0.1500,0.3866
0.2000,0.1500,0.3880
0.2125,0.1500,0.3899
0.2250,0.1500,0.3923
0.2375,0.1500,0.3948
0.2500,0.1500,0.3968
0.2625,0.1500,0.3984
0.2750,0.1500,0.4001
0.2875,0.1500,0.4026
0.3000,0.1500,0.4071
0.3125,0.1500,0.4150
0.3250,0.1500,0.4280
0.3375,0.1500,0.4464
0.3500,0.1500,0.4678
0.3625,0.1500,0.4873
0.3750,0.1500,0.5083
0.3875,0.1500,0.5562
0.4000,0.1500,0.5813
0.4125,0.1500,0.5923
0.4250,0.1500,0.5955
0.4375,0.1500,0.5958
0.4500,0.1500,0.5974
0.4625,0.1500,0.6053
0.4750,0.1500,0.6236
0.4875,0.1500,0.6524
0.5000,0.1500,0.6857
0.5125,0.1500,0.7154
0.5250,0.1500,0.7365
0.5375,0.1500,0.7465
0.5500,0.1500,0.7430
0.5625,0.1500,0.7203
0.5750,0.1500,0.6693
0.5875,0.1500,0.5844
0.6000,0.1500,0.4965
0.6125,0.1500,0.4800
0.6250,0.1500,0.4686
0.6375,0.1500,0.4611
0.6500,0.1500,0.4551
0.6625,0.1500,0.4488
0.6750,0.1500,0.4408
0.6875,0.1500,0.4301
0.7000,0.1500,0.4153
0.7125,0.1500,0.3960
0.7250,0.1500,0.3732
0.7375,0.1500,0.3501
0.7500,0.1500,0.3304
0.7625,0.1500,0.3169
0.7750,0.1500,0.3106
0.7875,0.1500,0.3115
0.8000,0.1500,0.3190
0.8125,0.1500,0.3316
0.8250,0.1500,0.3469
0.8375,0.1500,0.3618
0.8500,0.1500,0.3740
0.8625,0.1500,0.3831
0.8750,0.1500,0.3896
0.8875,0.1500,0.3943
0.9000,0.1500,0.3981
0.9125,0.1500,0.4015
0.9250,0.1500,0.4043
0.9375,0.1500,0.4067
0.9500,0.1500,0.4085
0.9625,0.1500,0.4099
0.9750,0.1500,0.4109
0.9875,0.1500,0.4116
1.0000,0.1500,0.4120
0.0000,0.1625,0.3371
0.0125,0.1625,0.3470
0.0250,0.1625,0.3580
0.0375,0.1625,0.3682
0.0500,0.1625,0.3765
0.0625,0.1625,0.3829
0.0750,0.1625,0.3880
0.0875,0.1625,0.3927
0.1000,0.1625,0.3967
0.1125,0.1625,0.3992
0.1250,0.1625,0.3995
0.1375,0.1625,0.3974
0.1500,0.1625,0.3943
0.1625,0.1625,0.3915
0.1750,0.1625,0.3899
0.1875,0.1625,0.3899
0.2000,0.1625,0.3915
0.2125,0.1625,0.3945
0.2250,0.1625,0.3980
0.2375,0.1625,0.4007
0.2500,0.1625,0.4018
0.2625,0.1625,0.4037
0.2750,0.1625,0.4054
0.2875,0.1625,0.4076
0.3000,0.1625,0.4119
0.3125,0.1625,0.4196
0.3250,0.1625,0.4324
0.3375,0.1625,0.4502
0.3500,0.1625,0.4703
0.3625,0.1625,0.4885
0.3750,0.1625,0.5104
0.3875,0.1625,0.5568
0.4000,0.1625,0.5818
0.4125,0.1625,0.5925
0.4250,0.1625,0.5944
0.4375,0.1625,0.5920
0.4500,0.1625,0.5895
0.4625,0.1625,0.5920
0.4750,0.1625,0.6044
0.4875,0.1625,0.6284
0.5000,0.1625,0.6607
0.5125,0.1625,0.6940
0.5250,0.1625,0.7217
0.5375,0.1625,0.7394
0.5500,0.1625,0.7434
0.5625,0.1625,0.7269
0.5750,0.1625,0.6791
0.5875,0.1625,0.5927
0.6000,0.1625,0.4970
0.6125,0.1625,0.4794
0.6250,0.1625,0.4670
0.6375,0.1625,0.4587
0.6500,0.1625,0.4521
0.6625,0.1625,0.4452
0.6750,0.1625,0.4365
0.6875,0.1625,0.4250
0.7000,0.1625,0.4094
0.7125,0.1625,0.3897
0.7250,0.1625,0.3674
0.7375,0.1625,0.3458
0.7500,0.1625,0.3286
0.7625,0.1625,0.3178
0.7750,0.1625,0.3140
0.7875,0.1625,0.3168
0.8000,0.1625,0.3257
0.8125,0.1625,0.3389
0.8250,0.1625,0.3539
0.8375,0.1625,0.3679
0.8500,0.1625,0.3790
0.8625,0.1625,0.3873
0.8750,0.1625,0.3933
0.8875,0.1625,0.3980
0.9000,0.1625,0.4018
0.9125,0.1625,0.4053
0.9250,0.1625,0.4081
0.9375,0.1625,0.4102
0.9500,0.1625,0.4115
0.9625,0.1625,0.4123
0.9750,0.1625,0.4127
0.9875,0.1625,0.4130
1.0000,0.1625,0.4130
0.0000,0.1750,0.3528
0.0125,0.1750,0.3655
0.0250,0.1750,0.3792
0.0375,0.1750,0.3918
0.0500,0.1750,0.4018
0.0625,0.1750,0.4091
0.0750,0.1750,0.4143
0.0875,0.1750,0.4178
0.1000,0.1750,0.4198
0.1125,0.1750,0.4197
0.1250,0.1750,0.4171
0.1375,0.1750,0.4124
0.1500,0.1750,0.4071
0.1625,0.1750,0.4026
0.1750,0.1750,0.3998
0.1875,0.1750,0.3994
0.2000,0.1750,0.4014
0.2125,0.1750,0.4053
0.2250,0.1750,0.4102
0.2375,0.1750,0.4142
0.2500,0.1750,0.4160
0.2625,0.1750,0.4164
0.2750,0.1750,0.4172
0.2875,0.1750,0.4183
0.3000,0.1750,0.4209
0.3125,0.1750,0.4267
0.3250,0.1750,0.4370
0.3375,0.1750,0.4521
0.3500,0.1750,0.4697
0.3625,0.1750,0.4865
0.3750,0.1750,0.4997
0.3875,0.1750,0.5483
0.4000,0.1750,0.5774
0.4125,0.1750,0.5906
0.4250,0.1750,0.5926
0.4375,0.1750,0.5880
0.4500,0.1750,0.5818
0.4625,0.1750,0.5797
0.4750,0.1750,0.5871
0.4875,0.1750,0.6061
0.5000,0.1750,0.6347
0.5125,0.1750,0.6675
0.5250,0.1750,0.6982
0.5375,0.1750,0.7215
0.5500,0.1750,0.7323
0.5625,0.1750,0.7232
0.5750,0.1750,0.6787
0.5875,0.1750,0.5880
0.6000,0.1750,0.4960
0.6125,0.1750,0.4779
0.6250,0.1750,0.4643
0.6375,0.1750,0.4548
0.6500,0.1750,0.4471
0.6625,0.1750,0.4389
0.6750,0.1750,0.4289
0.6875,0.1750,0.4160
0.7000,0.1750,0.3997
0.7125,0.1750,0.3808
0.7250,0.1750,0.3613
0.7375,0.1750,0.3441
0.7500,0.1750,0.3317
0.7625,0.1750,0.3252
0.7750,0.1750,0.3245
0.7875,0.1750,0.3292
0.8000,0.1750,0.3386
0.8125,0.1750,0.3511
0.8250,0.1750,0.3644
0.8375,0.1750,0.3762
0.8500,0.1750,0.3856
0.8625,0.1750,0.3927
0.8750,0.1750,0.3982
0.8875,0.1750,0.4026
0.9000,0.1750,0.4064
0.9125,0.1750,0.4099
0.9250,0.1750,0.4131
0.9375,0.1750,0.4149
0.9500,0.1750,0.4156
0.9625,0.1750,0.4156
0.9750,0.1750,0.4153
0.9875,0.1750,0.4149
1.0000,0.1750,0.4145
0.0000,0.1875,0.3772
0.0125,0.1875,0.3934
0.0250,0.1875,0.4101
0.0375,0.1875,0.4247
0.0500,0.1875,0.4358
0.0625,0.1875,0.4431
0.0750,0.1875,0.4473
0.0875,0.1875,0.4487
0.1000,0.1875,0.4479
0.1125,0.1875,0.4446
0.1250,0.1875,0.4392
0.1375,0.1875,0.4323
0.1500,0.1875,0.4253
0.1625,0.1875,0.4194
0.1750,0.1875,0.4157
0.1875,0.1875,0.4148
0.2000,0.1875,0.4172
0.2125,0.1875,0.4224
0.2250,0.1875,0.4288
0.2375,0.1875,0.4340
0.2500,0.1875,0.4365
0.2625,0.1875,0.4361
0.2750,0.1875,0.4349
0.2875,0.1875,0.4333
0.3000,0.1875,0.4327
0.3125,0.1875,0.4346
0.3250,0.1875,0.4406
0.3375,0.1875,0.4513
0.3500,0.1875,0.4656
0.3625,0.1875,0.4809
0.3750,0.1875,0.4945
0.3875,0.1875,0.5277
0.4000,0.1875,0.5658
0.4125,0.1875,0.5855
0.4250,0.1875,0.5902
0.4375,0.1875,0.5850
0.4500,0.1875,0.5766
0.4625,0.1875,0.5720
0.4750,0.1875,0.5767
0.4875,0.1875,0.5927
0.5000,0.1875,0.6180
0.5125,0.1875,0.6481
0.5250,0.1875,0.6777
0.5375,0.1875,0.7021
0.5500,0.1875,0.7168
0.5625,0.1875,0.7146
0.5750,0.1875,0.6715
0.5875,0.1875,0.5867
0.6000,0.1875,0.4960
0.6125,0.1875,0.4767
0.6250,0.1875,0.4612
0.6375,0.1875,0.4494
0.6500,0.1875,0.4396
0.6625,0.1875,0.4293
0.6750,0.1875,0.4171
0.6875,0.1875,0.4028
0.7000,0.1875,0.3867
0.7125,0.1875,0.3706
0.7250,0.1875,0.3563
0.7375,0.1875,0.3458
0.7500,0.1875,0.3399
0.7625,0.1875,0.3384
0.7750,0.1875,0.3410
0.7875,0.1875,0.3470
0.8000,0.1875,0.3557
0.8125,0.1875,0.3659
0.8250,0.1875,0.3761
0.8375,0.1875,0.3852
0.8500,0.1875,0.3927
0.8625,0.1875,0.3987
0.8750,0.1875,0.4036
0.8875,0.1875,0.4077
0.9000,0.1875,0.4115
0.9125,0.1875,0.4148
0.9250,0.1875,0.4179
0.9375,0.1875,0.4201
0.9500,0.1875,0.4201
0.9625,0.1875,0.4193
0.9750,0.1875,0.4181
0.9875,0.1875,0.4171
1.0000,0.1875,0.4162
0.0000,0.2000,0.4090
0.0125,0.2000,0.4278
0.0250,0.2000,0.4460
0.0375,0.2000,0.4609
0.0500,0.2000,0.4713
0.0625,0.2000,0.4773
0.0750,0.2000,0.4795
0.0875,0.2000,0.4785
0.1000,0.2000,0.4749
0.1125,0.2000,0.4691
0.1250,0.2000,0.4618
0.1375,0.2000,0.4538
0.1500,0.2000,0.4461
0.1625,0.2000,0.4397
0.1750,0.2000,0.4356
0.1875,0.2000,0.4347
0.2000,0.2000,0.4375
0.2125,0.2000,0.4435
0.2250,0.2000,0.4508
0.2375,0.2000,0.4565
0.2500,0.2000,0.4585
0.2625,0.2000,0.4566
0.2750,0.2000,0.4525
0.2875,0.2000,0.4476
0.3000,0.2000,0.4433
0.3125,0.2000,0.4410
0.3250,0.2000,0.4424
0.3375,0.2000,0.4487
0.3500,0.2000,0.4595
0.3625,0.2000,0.4732
0.3750,0.2000,0.4871
0.3875,0.2000,0.4993
0.4000,0.2000,0.5460
0.4125,0.2000,0.5759
0.4250,0.2000,0.5870
0.4375,0.2000,0.5843
0.4500,0.2000,0.5762
0.4625,0.2000,0.5717
0.4750,0.2000,0.5768
0.4875,0.2000,0.5926
0.5000,0.2000,0.6163
0.5125,0.2000,0.6436
0.5250,0.2000,0.6702
0.5375,0.2000,0.6925
0.5500,0.2000,0.7072
0.5625,0.2000,0.7090
0.5750,0.2000,0.6773
0.5875,0.2000,0.6011
0.6000,0.2000,0.4991
0.6125,0.2000,0.4784
0.6250,0.2000,0.4598
0.6375,0.2000,0.4441
0.6500,0.2000,0.4299
0.6625,0.2000,0.4160
0.6750,0.2000,0.4018
0.6875,0.2000,0.3870
0.7000,0.2000,0.3731
0.7125,0.2000,0.3616
0.7250,0.2000,0.3538
0.7375,0.2000,0.3503
0.7500,0.2000,0.3506
0.7625,0.2000,0.3541
0.7750,0.2000,0.3595
0.7875,0.2000,0.3660
0.8000,0.2000,0.3731
0.8125,0.2000,0.3803
0.8250,0.2000,0.3873
0.8375,0.2000,0.3937
0.8500,0.2000,0.3995
0.8625,0.2000,0.4045
0.8750,0.2000,0.4090
0.8875,0.2000,0.4131
0.9000,0.2000,0.4167
0.9125,0.2000,0.4199
0.9250,0.2000,0.4226
0.9375,0.2000,0.4245
0.9500,0.2000,0.4245
0.9625,0.2000,0.4226
0.9750,0.2000,0.4206
0.9875,0.2000,0.4190
1.0000,0.2000,0.4177
0.0000,0.2125,0.4428
0.0125,0.2125,0.4621
0.0250,0.2125,0.4791
0.0375,0.2125,0.4918
0.0500,0.2125,0.4998
0.0625,0.2125,0.5194
0.0750,0.2125,0.5203
0.0875,0.2125,0.5042
0.1000,0.2125,0.4953
0.1125,0.2125,0.4881
0.1250,0.2125,0.4800
0.1375,0.2125,0.4720
0.1500,0.2125,0.4648
0.1625,0.2125,0.4589
0.1750,0.2125,0.4552
0.1875,0.2125,0.4547
0.2000,0.2125,0.4579
0.2125,0.2125,0.4644
0.2250,0.2125,0.4717
0.2375,0.2125,0.4764
0.2500,0.2125,0.4764
0.2625,0.2125,0.4716
0.2750,0.2125,0.4650
0.2875,0.2125,0.4575
0.3000,0.2125,0.4503
0.3125,0.2125,0.4449
0.3250,0.2125,0.4430
0.3375,0.2125,0.4459
0.3500,0.2125,0.4539
0.3625,0.2125,0.4658
0.3750,0.2125,0.4795
0.3875,0.2125,0.4927
0.4000,0.2125,0.5200
0.4125,0.2125,0.5616
0.4250,0.2125,0.5823
0.4375,0.2125,0.5858
0.4500,0.2125,0.5814
0.4625,0.2125,0.5800
0.4750,0.2125,0.5879
0.4875,0.2125,0.6053
0.5000,0.2125,0.6286
0.5125,0.2125,0.6536
0.5250,0.2125,0.6767
0.5375,0.2125,0.6953
0.5500,0.2125,0.7075
0.5625,0.2125,0.7100
0.5750,0.2125,0.6943
0.5875,0.2125,0.6285
0.6000,0.2125,0.5278
0.6125,0.2125,0.4833
0.6250,0.2125,0.4614
0.6375,0.2125,0.4411
0.6500,0.2125,0.4222
0.6625,0.2125,0.4039
0.6750,0.2125,0.3862
0.6875,0.2125,0.3729
0.7000,0.2125,0.3625
0.7125,0.2125,0.3561
0.7250,0.2125,0.3539
0.7375,0.2125,0.3558
0.7500,0.2125,0.3609
0.7625,0.2125,0.3678
0.7750,0.2125,0.3750
0.7875,0.2125,0.3815
0.8000,0.2125,0.3870
0.8125,0.2125,0.3917
0.8250,0.2125,0.3961
0.8375,0.2125,0.4006
0.8500,0.2125,0.4052
0.8625,0.2125,0.4098
0.8750,0.2125,0.4142
0.8875,0.2125,0.4183
0.9000,0.2125,0.4219
0.9125,0.2125,0.4249
0.9250,0.2125,0.4272
0.9375,0.2125,0.4283
0.9500,0.2125,0.4278
0.9625,0.2125,0.4253
0.9750,0.2125,0.4225
0.9875,0.2125,0.4204
1.0000,0.2125,0.4188
0.0000,0.2250,0.4724
0.0125,0.2250,0.4897
0.0250,0.2250,0.5187
0.0375,0.2250,0.5698
0.0500,0.2250,0.5977
0.0625,0.2250,0.6032
0.0750,0.2250,0.5944
0.0875,0.2250,0.5745
0.1000,0.2250,0.5403
0.1125,0.2250,0.4996
0.1250,0.2250,0.4915
0.1375,0.2250,0.4841
0.1500,0.2250,0.4779
0.1625,0.2250,0.4732
0.1750,0.2250,0.4706
0.1875,0.2250,0.4708
0.2000,0.2250,0.4746
0.2125,0.2250,0.4812
0.2250,0.2250,0.4878
0.2375,0.2250,0.4910
0.2500,0.2250,0.4874
0.2625,0.2250,0.4808
0.2750,0.2250,0.4725
0.2875,0.2250,0.4634
0.3000,0.2250,0.4544
0.3125,0.2250,0.4471
0.3250,0.2250,0.4432
0.3375,0.2250,0.4439
0.3500,0.2250,0.4498
0.3625,0.2250,0.4601
0.3750,0.2250,0.4730
0.3875,0.2250,0.4864
0.4000,0.2250,0.4985
0.4125,0.2250,0.5433
0.4250,0.2250,0.5751
0.4375,0.2250,0.5883
0.4500,0.2250,0.5914
0.4625,0.2250,0.5958
0.4750,0.2250,0.6079
0.4875,0.2250,0.6274
0.5000,0.2250,0.6502
0.5125,0.2250,0.6725
0.5250,0.2250,0.6915
0.5375,0.2250,0.7058
0.5500,0.2250,0.7143
0.5625,0.2250,0.7150
0.5750,0.2250,0.7034
0.5875,0.2250,0.6583
0.6000,0.2250,0.5659
0.6125,0.2250,0.4900
0.6250,0.2250,0.4658
0.6375,0.2250,0.4417
0.6500,0.2250,0.4186
0.6625,0.2250,0.3968
0.6750,0.2250,0.3775
0.6875,0.2250,0.3647
0.7000,0.2250,0.3574
0.7125,0.2250,0.3545
0.7250,0.2250,0.3559
0.7375,0.2250,0.3610
0.7500,0.2250,0.3688
0.7625,0.2250,0.3774
0.7750,0.2250,0.3852
0.7875,0.2250,0.3913
0.8000,0.2250,0.3956
0.8125,0.2250,0.3986
0.8250,0.2250,0.4015
0.8375,0.2250,0.4049
0.8500,0.2250,0.4092
0.8625,0.2250,0.4139
0.8750,0.2250,0.4186
0.8875,0.2250,0.4229
0.9000,0.2250,0.4266
0.9125,0.2250,0.4294
0.9250,0.2250,0.4312
0.9375,0.2250,0.4314
0.9500,0.2250,0.4298
0.9625,0.2250,0.4267
0.9750,0.2250,0.4234
0.9875,0.2250,0.4210
1.0000,0.2250,0.4193
0.0000,0.2375,0.4942
0.0125,0.2375,0.5452
0.0250,0.2375,0.6000
0.0375,0.2375,0.6235
0.0500,0.2375,0.6274
0.0625,0.2375,0.6234
0.0750,0.2375,0.6107
0.0875,0.2375,0.5884
0.1000,0.2375,0.5569
0.1125,0.2375,0.5194
0.1250,0.2375,0.4966
0.1375,0.2375,0.4906
0.1500,0.2375,0.4855
0.1625,0.2375,0.4820
0.1750,0.2375,0.4804
0.1875,0.2375,0.4816
0.2000,0.2375,0.4860
0.2125,0.2375,0.4928
0.2250,0.2375,0.4986
0.2375,0.2375,0.4994
0.2500,0.2375,0.4941
0.2625,0.2375,0.4864
0.2750,0.2375,0.4772
0.2875,0.2375,0.4671
0.3000,0.2375,0.4570
0.3125,0.2375,0.4486
0.3250,0.2375,0.4434
0.3375,0.2375,0.4428
0.3500,0.2375,0.4472
0.3625,0.2375,0.4561
0.3750,0.2375,0.4679
0.3875,0.2375,0.4809
0.4000,0.2375,0.4934
0.4125,0.2375,0.5217
0.4250,0.2375,0.5641
0.4375,0.2375,0.5895
0.4500,0.2375,0.6036
0.4625,0.2375,0.6165
0.4750,0.2375,0.6337
0.4875,0.2375,0.6546
0.5000,0.2375,0.6758
0.5125,0.2375,0.6945
0.5250,0.2375,0.7090
0.5375,0.2375,0.7186
0.5500,0.2375,0.7227
0.5625,0.2375,0.7201
0.5750,0.2375,0.7074
0.5875,0.2375,0.6759
0.6000,0.2375,0.5974
0.6125,0.2375,0.4965
0.6250,0.2375,0.4718
0.6375,0.2375,0.4459
0.6500,0.2375,0.4206
0.6625,0.2375,0.3969
0.6750,0.2375,0.3763
0.6875,0.2375,0.3642
0.7000,0.2375,0.3577
0.7125,0.2375,0.3560
0.7250,0.2375,0.3588
0.7375,0.2375,0.3653
0.7500,0.2375,0.3741
0.7625,0.2375,0.3831
0.7750,0.2375,0.3906
0.7875,0.2375,0.3960
0.8000,0.2375,0.3993
0.8125,0.2375,0.4014
0.8250,0.2375,0.4035
0.8375,0.2375,0.4066
0.8500,0.2375,0.4110
0.8625,0.2375,0.4163
0.8750,0.2375,0.4217
0.8875,0.2375,0.4266
0.9000,0.2375,0.4306
0.9125,0.2375,0.4333
0.9250,0.2375,0.4346
0.9375,0.2375,0.4339
0.9500,0.2375,0.4311
0.9625,0.2375,0.4271
0.9750,0.2375,0.4233
0.9875,0.2375,0.4205
1.0000,0.2375,0.4187
0.0000,0.2500,0.5444
0.0125,0.2500,0.6032
0.0250,0.2500,0.6295
0.0375,0.2500,0.6352
0.0500,0.2500,0.6354
0.0625,0.2500,0.6290
0.0750,0.2500,0.6147
0.0875,0.2500,0.5915
0.1000,0.2500,0.5606
0.1125,0.2500,0.5256
0.1250,0.2500,0.4985
0.1375,0.2500,0.4933
0.1500,0.2500,0.4893
0.1625,0.2500,0.4869
0.1750,0.2500,0.4862
0.1875,0.2500,0.4881
0.2000,0.2500,0.4931
0.2125,0.2500,0.4999
0.2250,0.2500,0.5298
0.2375,0.2500,0.5244
0.2500,0.2500,0.4985
0.2625,0.2500,0.4903
0.2750,0.2500,0.4805
0.2875,0.2500,0.4698
0.3000,0.2500,0.4591
0.3125,0.2500,0.4499
0.3250,0.2500,0.4439
0.3375,0.2500,0.4423
0.3500,0.2500,0.4456
0.3625,0.2500,0.4533
0.3750,0.2500,0.4639
0.3875,0.2500,0.4761
0.4000,0.2500,0.4883
0.4125,0.2500,0.4994
0.4250,0.2500,0.5478
0.4375,0.2500,0.5862
0.4500,0.2500,0.6144
0.4625,0.2500,0.6379
0.4750,0.2500,0.6606
0.4875,0.2500,0.6822
0.5000,0.2500,0.7007
0.5125,0.2500,0.7151
0.5250,0.2500,0.7248
0.5375,0.2500,0.7297
0.5500,0.2500,0.7296
0.5625,0.2500,0.7233
0.5750,0.2500,0.7075
0.5875,0.2500,0.6751
0.6000,0.2500,0.6141
0.6125,0.2500,0.5083
0.6250,0.2500,0.4778
0.6375,0.2500,0.4525
0.6500,0.2500,0.4274
0.6625,0.2500,0.4036
0.6750,0.2500,0.3840
0.6875,0.2500,0.3707
0.7000,0.2500,0.3626
0.7125,0.2500,0.3599
0.7250,0.2500,0.3622
0.7375,0.2500,0.3685
0.7500,0.2500,0.3770
0.7625,0.2500,0.3856
0.7750,0.2500,0.3925
0.7875,0.2500,0.3972
0.8000,0.2500,0.3998
0.8125,0.2500,0.4014
0.8250,0.2500,0.4031
0.8375,0.2500,0.4059
0.8500,0.2500,0.4105
0.8625,0.2500,0.4166
0.8750,0.2500,0.4231
0.8875,0.2500,0.4289
0.9000,0.2500,0.4334
0.9125,0.2500,0.4363
0.9250,0.2500,0.4371
0.9375,0.2500,0.4355
0.9500,0.2500,0.4317
0.9625,0.2500,0.4268
0.9750,0.2500,0.4226
0.9875,0.2500,0.4195
1.0000,0.2500,0.4174
0.0000,0.2625,0.5873
0.0125,0.2625,0.6270
0.0250,0.2625,0.6338
0.0375,0.2625,0.6371
0.0500,0.2625,0.6358
0.0625,0.2625,0.6285
0.0750,0.2625,0.6136
0.0875,0.2625,0.5908
0.1000,0.2625,0.5615
0.1125,0.2625,0.5297
0.1250,0.2625,0.4999
0.1375,0.2625,0.4954
0.1500,0.2625,0.4921
0.1625,0.2625,0.4902
0.1750,0.2625,0.4901
0.1875,0.2625,0.4924
0.2000,0.2625,0.4976
0.2125,0.2625,0.5242
0.2250,0.2625,0.5531
0.2375,0.2625,0.5443
0.2500,0.2625,0.5109
0.2625,0.2625,0.4935
0.2750,0.2625,0.4834
0.2875,0.2625,0.4722
0.3000,0.2625,0.4610
0.3125,0.2625,0.4512
0.3250,0.2625,0.4446
0.3375,0.2625,0.4423
0.3500,0.2625,0.4446
0.3625,0.2625,0.4510
0.3750,0.2625,0.4604
0.3875,0.2625,0.4714
0.4000,0.2625,0.4828
0.4125,0.2625,0.4939
0.4250,0.2625,0.5235
0.4375,0.2625,0.5746
0.4500,0.2625,0.6185
0.4625,0.2625,0.6547
0.4750,0.2625,0.6834
0.4875,0.2625,0.7052
0.5000,0.2625,0.7209
0.5125,0.2625,0.7312
0.5250,0.2625,0.7366
0.5375,0.2625,0.7374
0.5500,0.2625,0.7336
0.5625,0.2625,0.7239
0.5750,0.2625,0.7050
0.5875,0.2625,0.6708
0.6000,0.2625,0.6124
0.6125,0.2625,0.5233
0.6250,0.2625,0.4834
0.6375,0.2625,0.4605
0.6500,0.2625,0.4378
0.6625,0.2625,0.4165
0.6750,0.2625,0.3975
0.6875,0.2625,0.3819
0.7000,0.2625,0.3710
0.7125,0.2625,0.3656
0.7250,0.2625,0.3658
0.7375,0.2625,0.3707
0.7500,0.2625,0.3781
0.7625,0.2625,0.3859
0.7750,0.2625,0.3922
0.7875,0.2625,0.3963
0.8000,0.2625,0.3986
0.8125,0.2625,0.3998
0.8250,0.2625,0.4012
0.8375,0.2625,0.4038
0.8500,0.2625,0.4084
0.8625,0.2625,0.4150
0.8750,0.2625,0.4226
0.8875,0.2625,0.4296
0.9000,0.2625,0.4350
0.9125,0.2625,0.4381
0.9250,0.2625,0.4385
0.9375,0.2625,0.4360
0.9500,0.2625,0.4311
0.9625,0.2625,0.4256
0.9750,0.2625,0.4210
0.9875,0.2625,0.4176
1.0000,0.2625,0.4150
0.0000,0.2750,0.6081
0.0125,0.2750,0.6273
0.0250,0.2750,0.6325
0.0375,0.2750,0.6348
0.0500,0.2750,0.6328
0.0625,0.2750,0.6251
0.0750,0.2750,0.6105
0.0875,0.2750,0.5888
0.1000,0.2750,0.5621
0.1125,0.2750,0.5341
0.1250,0.2750,0.5083
0.1375,0.2750,0.4977
0.1500,0.2750,0.4950
0.1625,0.2750,0.4934
0.1750,0.2750,0.4935
0.1875,0.2750,0.4961
0.2000,0.2750,0.5062
0.2125,0.2750,0.5419
0.2250,0.2750,0.5690
0.2375,0.2750,0.5605
0.2500,0.2750,0.5278
0.2625,0.2750,0.4965
0.2750,0.2750,0.4862
0.2875,0.2750,0.4748
0.3000,0.2750,0.4631
0.3125,0.2750,0.4528
0.3250,0.2750,0.4455
0.3375,0.2750,0.4423
0.3500,0.2750,0.4437
0.3625,0.2750,0.4488
0.3750,0.2750,0.4567
0.3875,0.2750,0.4662
0.4000,0.2750,0.4765
0.4125,0.2750,0.4871
0.4250,0.2750,0.4978
0.4375,0.2750,0.5495
0.4500,0.2750,0.6093
0.4625,0.2750,0.6594
0.4750,0.2750,0.6953
0.4875,0.2750,0.7187
0.5000,0.2750,0.7328
0.5125,0.2750,0.7404
0.5250,0.2750,0.7428
0.5375,0.2750,0.7408
0.5500,0.2750,0.7343
0.5625,0.2750,0.7221
0.5750,0.2750,0.7013
0.5875,0.2750,0.6664
0.6000,0.2750,0.6112
0.6125,0.2750,0.5324
0.6250,0.2750,0.4883
0.6375,0.2750,0.4691
0.6500,0.2750,0.4497
0.6625,0.2750,0.4306
0.6750,0.2750,0.4121
0.6875,0.2750,0.3953
0.7000,0.2750,0.3816
0.7125,0.2750,0.3729
0.7250,0.2750,0.3700
0.7375,0.2750,0.3723
0.7500,0.2750,0.3780
0.7625,0.2750,0.3848
0.7750,0.2750,0.3906
0.7875,0.2750,0.3945
0.8000,0.2750,0.3967
0.8125,0.2750,0.3978
0.8250,0.2750,0.3989
0.8375,0.2750,0.4012
0.8500,0.2750,0.4055
0.8625,0.2750,0.4122
0.8750,0.2750,0.4205
0.8875,0.2750,0.4286
0.9000,0.2750,0.4350
0.9125,0.2750,0.4384
0.9250,0.2750,0.4383
0.9375,0.2750,0.4348
0.9500,0.2750,0.4290
0.9625,0.2750,0.4230
0.9750,0.2750,0.4180
0.9875,0.2750,0.4142
1.0000,0.2750,0.4109
0.0000,0.2875,0.6154
0.0125,0.2875,0.6244
0.0250,0.2875,0.6288
0.0375,0.2875,0.6305
0.0500,0.2875,0.6282
0.0625,0.2875,0.6204
0.0750,0.2875,0.6063
0.0875,0.2875,0.5865
0.1000,0.2875,0.5630
0.1125,0.2875,0.5393
0.1250,0.2875,0.5180
0.1375,0.2875,0.5010
0.1500,0.2875,0.4981
0.1625,0.2875,0.4970
0.1750,0.2875,0.4974
0.1875,0.2875,0.4999
0.2000,0.2875,0.5273
0.2125,0.2875,0.5588
0.2250,0.2875,0.5824
0.2375,0.2875,0.5751
0.2500,0.2875,0.5439
0.2625,0.2875,0.4996
0.2750,0.2875,0.4893
0.2875,0.2875,0.4777
0.3000,0.2875,0.4656
0.3125,0.2875,0.4547
0.3250,0.2875,0.4465
0.3375,0.2875,0.4423
0.3500,0.2875,0.4423
0.3625,0.2875,0.4460
0.3750,0.2875,0.4522
0.3875,0.2875,0.4600
0.4000,0.2875,0.4688
0.4125,0.2875,0.4782
0.4250,0.2875,0.4888
0.4375,0.2875,0.5060
0.4500,0.2875,0.5792
0.4625,0.2875,0.6437
0.4750,0.2875,0.6894
0.4875,0.2875,0.7177
0.5000,0.2875,0.7335
0.5125,0.2875,0.7411
0.5250,0.2875,0.7427
0.5375,0.2875,0.7396
0.5500,0.2875,0.7319
0.5625,0.2875,0.7188
0.5750,0.2875,0.6975
0.5875,0.2875,0.6637
0.6000,0.2875,0.6130
0.6125,0.2875,0.5436
0.6250,0.2875,0.4928
0.6375,0.2875,0.4765
0.6500,0.2875,0.4598
0.6625,0.2875,0.4430
0.6750,0.2875,0.4258
0.6875,0.2875,0.4089
0.7000,0.2875,0.3936
0.7125,0.2875,0.3818
0.7250,0.2875,0.3753
0.7375,0.2875,0.3743
0.7500,0.2875,0.3776
0.7625,0.2875,0.3831
0.7750,0.2875,0.3884
0.7875,0.2875,0.3924
0.8000,0.2875,0.3947
0.8125,0.2875,0.3960
0.8250,0.2875,0.3970
0.8375,0.2875,0.3989
0.8500,0.2875,0.4026
0.8625,0.2875,0.4088
0.8750,0.2875,0.4173
0.8875,0.2875,0.4262
0.9000,0.2875,0.4333
0.9125,0.2875,0.4367
0.9250,0.2875,0.4354
0.9375,0.2875,0.4308
0.9500,0.2875,0.4247
0.9625,0.2875,0.4188
0.9750,0.2875,0.4137
0.9875,0.2875,0.4094
1.0000,0.2875,0.4053
0.0000,0.3000,0.6142
0.0125,0.3000,0.6204
0.0250,0.3000,0.6242
0.0375,0.3000,0.6254
0.0500,0.3000,0.6227
0.0625,0.3000,0.6150
0.0750,0.3000,0.6017
0.0875,0.3000,0.5840
0.1000,0.3000,0.5640
0.1125,0.3000,0.5446
0.1250,0.3000,0.5278
0.1375,0.3000,0.5150
0.1500,0.3000,0.5069
0.1625,0.3000,0.5045
0.1750,0.3000,0.5093
0.1875,0.3000,0.5236
0.2000,0.3000,0.5488
0.2125,0.3000,0.5786
0.2250,0.3000,0.5962
0.2375,0.3000,0.5889
0.2500,0.3000,0.5595
0.2625,0.3000,0.5152
0.2750,0.3000,0.4927
0.2875,0.3000,0.4812
0.3000,0.3000,0.4689
0.3125,0.3000,0.4571
0.3250,0.3000,0.4478
0.3375,0.3000,0.4421
0.3500,0.3000,0.4403
0.3625,0.3000,0.4421
0.3750,0.3000,0.4464
0.3875,0.3000,0.4523
0.4000,0.3000,0.4594
0.4125,0.3000,0.4676
0.4250,0.3000,0.4774
0.4375,0.3000,0.4899
0.4500,0.3000,0.5244
0.4625,0.3000,0.6009
0.4750,0.3000,0.6592
0.4875,0.3000,0.6974
0.5000,0.3000,0.7200
0.5125,0.3000,0.7316
0.5250,0.3000,0.7356
0.5375,0.3000,0.7337
0.5500,0.3000,0.7268
0.5625,0.3000,0.7143
0.5750,0.3000,0.6943
0.5875,0.3000,0.6632
0.6000,0.3000,0.6178
0.6125,0.3000,0.5572
0.6250,0.3000,0.4973
0.6375,0.3000,0.4832
0.6500,0.3000,0.4687
0.6625,0.3000,0.4538
0.6750,0.3000,0.4383
0.6875,0.3000,0.4221
0.7000,0.3000,0.4061
0.7125,0.3000,0.3923
0.7250,0.3000,0.3825
0.7375,0.3000,0.3780
0.7500,0.3000,0.3784
0.7625,0.3000,0.3821
0.7750,0.3000,0.3869
0.7875,0.3000,0.3910
0.8000,0.3000,0.3937
0.8125,0.3000,0.3953
0.8250,0.3000,0.3963
0.8375,0.3000,0.3978
0.8500,0.3000,0.4008
0.8625,0.3000,0.4062
0.8750,0.3000,0.4140
0.8875,0.3000,0.4230
0.9000,0.3000,0.4297
0.9125,0.3000,0.4321
0.9250,0.3000,0.4301
0.9375,0.3000,0.4253
0.9500,0.3000,0.4194
0.9625,0.3000,0.4137
0.9750,0.3000,0.4087
0.9875,0.3000,0.4040
1.0000,0.3000,0.3991
0.0000,0.3125,0.6064
0.0125,0.3125,0.6160
0.0250,0.3125,0.6193
0.0375,0.3125,0.6200
0.0500,0.3125,0.6169
0.0625,0.3125,0.6091
0.0750,0.3125,0.5968
0.0875,0.3125,0.5812
0.1000,0.3125,0.5645
0.1125,0.3125,0.5491
0.1250,0.3125,0.5364
0.1375,0.3125,0.5276
0.1500,0.3125,0.5233
0.1625,0.3125,0.5244
0.1750,0.3125,0.5323
0.1875,0.3125,0.5480
0.2000,0.3125,0.5713
0.2125,0.3125,0.5962
0.2250,0.3125,0.6099
0.2375,0.3125,0.6022
0.2500,0.3125,0.5747
0.2625,0.3125,0.5333
0.2750,0.3125,0.4966
0.2875,0.3125,0.4855
0.3000,0.3125,0.4730
0.3125,0.3125,0.4604
0.3250,0.3125,0.4495
0.3375,0.3125,0.4416
0.3500,0.3125,0.4377
0.3625,0.3125,0.4372
0.3750,0.3125,0.4395
0.3875,0.3125,0.4437
0.4000,0.3125,0.4493
0.4125,0.3125,0.4565
0.4250,0.3125,0.4655
0.4375,0.3125,0.4773
0.4500,0.3125,0.4915
0.4625,0.3125,0.5336
0.4750,0.3125,0.6031
0.4875,0.3125,0.6549
0.5000,0.3125,0.6896
0.5125,0.3125,0.7103
0.5250,0.3125,0.7205
0.5375,0.3125,0.7229
0.5500,0.3125,0.7190
0.5625,0.3125,0.7090
0.5750,0.3125,0.6917
0.5875,0.3125,0.6644
0.6000,0.3125,0.6249
0.6125,0.3125,0.5728
0.6250,0.3125,0.5106
0.6375,0.3125,0.4897
0.6500,0.3125,0.4770
0.6625,0.3125,0.4639
0.6750,0.3125,0.4499
0.6875,0.3125,0.4349
0.7000,0.3125,0.4194
0.7125,0.3125,0.4046
0.7250,0.3125,0.3926
0.7375,0.3125,0.3848
0.7500,0.3125,0.3821
0.7625,0.3125,0.3836
0.7750,0.3125,0.3875
0.7875,0.3125,0.3916
0.8000,0.3125,0.3948
0.8125,0.3125,0.3969
0.8250,0.3125,0.3982
0.8375,0.3125,0.3994
0.8500,0.3125,0.4017
0.8625,0.3125,0.4058
0.8750,0.3125,0.4132
0.8875,0.3125,0.4212
0.9000,0.3125,0.4265
0.9125,0.3125,0.4276
0.9250,0.3125,0.4248
0.9375,0.3125,0.4199
0.9500,0.3125,0.4143
0.9625,0.3125,0.4091
0.9750,0.3125,0.4044
0.9875,0.3125,0.3994
1.0000,0.3125,0.3939
0.0000,0.3250,0.5910
0.0125,0.3250,0.6111
0.0250,0.3250,0.6142
0.0375,0.3250,0.6143
0.0500,0.3250,0.6107
0.0625,0.3250,0.6029
0.0750,0.3250,0.5914
0.0875,0.3250,0.5777
0.1000,0.3250,0.5640
0.1125,0.3250,0.5520
0.1250,0.3250,0.5430
0.1375,0.3250,0.5377
0.1500,0.3250,0.5369
0.1625,0.3250,0.5416
0.1750,0.3250,0.5525
0.1875,0.3250,0.5701
0.2000,0.3250,0.5925
0.2125,0.3250,0.6140
0.2250,0.3250,0.6241
0.2375,0.3250,0.6153
0.2500,0.3250,0.5891
0.2625,0.3250,0.5511
0.2750,0.3250,0.5037
0.2875,0.3250,0.4903
0.3000,0.3250,0.4781
0.3125,0.3250,0.4649
0.3250,0.3250,0.4521
0.3375,0.3250,0.4418
0.3500,0.3250,0.4351
0.3625,0.3250,0.4322
0.3750,0.3250,0.4326
0.3875,0.3250,0.4356
0.4000,0.3250,0.4407
0.4125,0.3250,0.4477
0.4250,0.3250,0.4565
0.4375,0.3250,0.4671
0.4500,0.3250,0.4793
0.4625,0.3250,0.4925
0.4750,0.3250,0.5303
0.4875,0.3250,0.5934
0.5000,0.3250,0.6425
0.5125,0.3250,0.6764
0.5250,0.3250,0.6969
0.5375,0.3250,0.7066
0.5500,0.3250,0.7081
0.5625,0.3250,0.7023
0.5750,0.3250,0.6890
0.5875,0.3250,0.6666
0.6000,0.3250,0.6335
0.6125,0.3250,0.5896
0.6250,0.3250,0.5371
0.6375,0.3250,0.4962
0.6500,0.3250,0.4852
0.6625,0.3250,0.4737
0.6750,0.3250,0.4613
0.6875,0.3250,0.4479
0.7000,0.3250,0.4335
0.7125,0.3250,0.4190
0.7250,0.3250,0.4059
0.7375,0.3250,0.3960
0.7500,0.3250,0.3907
0.7625,0.3250,0.3900
0.7750,0.3250,0.3928
0.7875,0.3250,0.3969
0.8000,0.3250,0.4007
0.8125,0.3250,0.4035
0.8250,0.3250,0.4052
0.8375,0.3250,0.4064
0.8500,0.3250,0.4079
0.8625,0.3250,0.4120
0.8750,0.3250,0.4181
0.8875,0.3250,0.4235
0.9000,0.3250,0.4260
0.9125,0.3250,0.4249
0.9250,0.3250,0.4210
0.9375,0.3250,0.4158
0.9500,0.3250,0.4106
0.9625,0.3250,0.4061
0.9750,0.3250,0.4016
0.9875,0.3250,0.3965
1.0000,0.3250,0.3907
0.0000,0.3375,0.5649
0.0125,0.3375,0.5972
0.0250,0.3375,0.6085
0.0375,0.3375,0.6081
0.0500,0.3375,0.6040
0.0625,0.3375,0.5961
0.0750,0.3375,0.5853
0.0875,0.3375,0.5734
0.1000,0.3375,0.5623
0.1125,0.3375,0.5533
0.1250,0.3375,0.5473
0.1375,0.3375,0.5452
0.1500,0.3375,0.5476
0.1625,0.3375,0.5554
0.1750,0.3375,0.5692
0.1875,0.3375,0.5886
0.2000,0.3375,0.6109
0.2125,0.3375,0.6301
0.2250,0.3375,0.6378
0.2375,0.3375,0.6280
0.2500,0.3375,0.6028
0.2625,0.3375,0.5678
0.2750,0.3375,0.5254
0.2875,0.3375,0.4953
0.3000,0.3375,0.4840
0.3125,0.3375,0.4706
0.3250,0.3375,0.4565
0.3375,0.3375,0.4437
0.3500,0.3375,0.4342
0.3625,0.3375,0.4290
0.3750,0.3375,0.4280
0.3875,0.3375,0.4306
0.4000,0.3375,0.4362
0.4125,0.3375,0.4440
0.4250,0.3375,0.4529
0.4375,0.3375,0.4621
0.4500,0.3375,0.4714
0.4625,0.3375,0.4816
0.4750,0.3375,0.4929
0.4875,0.3375,0.5253
0.5000,0.3375,0.5848
0.5125,0.3375,0.6322
0.5250,0.3375,0.6651
0.5375,0.3375,0.6847
0.5500,0.3375,0.6935
0.5625,0.3375,0.6935
0.5750,0.3375,0.6854
0.5875,0.3375,0.6686
0.6000,0.3375,0.6424
0.6125,0.3375,0.6070
0.6250,0.3375,0.5639
0.6375,0.3375,0.5155
0.6500,0.3375,0.4934
0.6625,0.3375,0.4836
0.6750,0.3375,0.4729
0.6875,0.3375,0.4613
0.7000,0.3375,0.4487
0.7125,0.3375,0.4355
0.7250,0.3375,0.4229
0.7375,0.3375,0.4125
0.7500,0.3375,0.4059
0.7625,0.3375,0.4039
0.7750,0.3375,0.4061
0.7875,0.3375,0.4105
0.8000,0.3375,0.4150
0.8125,0.3375,0.4186
0.8250,0.3375,0.4209
0.8375,0.3375,0.4223
0.8500,0.3375,0.4241
0.8625,0.3375,0.4269
0.8750,0.3375,0.4294
0.8875,0.3375,0.4304
0.9000,0.3375,0.4289
0.9125,0.3375,0.4249
0.9250,0.3375,0.4193
0.9375,0.3375,0.4136
0.9500,0.3375,0.4085
0.9625,0.3375,0.4046
0.9750,0.3375,0.4002
0.9875,0.3375,0.3950
1.0000,0.3375,0.3890
0.0000,0.3500,0.5240
0.0125,0.3500,0.5640
0.0250,0.3500,0.5884
0.0375,0.3500,0.6007
0.0500,0.3500,0.5962
0.0625,0.3500,0.5884
0.0750,0.3500,0.5785
0.0875,0.3500,0.5684
0.1000,0.3500,0.5597
0.1125,0.3500,0.5533
0.1250,0.3500,0.5500
0.1375,0.3500,0.5506
0.1500,0.3500,0.5557
0.1625,0.3500,0.5663
0.1750,0.3500,0.5826
0.1875,0.3500,0.6035
0.2000,0.3500,0.6260
0.2125,0.3500,0.6440
0.2250,0.3500,0.6502
0.2375,0.3500,0.6401
0.2500,0.3500,0.6159
0.2625,0.3500,0.5834
0.2750,0.3500,0.5455
0.2875,0.3500,0.5006
0.3000,0.3500,0.4900
0.3125,0.3500,0.4775
0.3250,0.3500,0.4632
0.3375,0.3500,0.4488
0.3500,0.3500,0.4370
0.3625,0.3500,0.4297
0.3750,0.3500,0.4277
0.3875,0.3500,0.4306
0.4000,0.3500,0.4374
0.4125,0.3500,0.4462
0.4250,0.3500,0.4549
0.4375,0.3500,0.4624
0.4500,0.3500,0.4688
0.4625,0.3500,0.4755
0.4750,0.3500,0.4839
0.4875,0.3500,0.4941
0.5000,0.3500,0.5284
0.5125,0.3500,0.5844
0.5250,0.3500,0.6282
0.5375,0.3500,0.6579
0.5500,0.3500,0.6751
0.5625,0.3500,0.6819
0.5750,0.3500,0.6798
0.5875,0.3500,0.6693
0.6000,0.3500,0.6505
0.6125,0.3500,0.6239
0.6250,0.3500,0.5904
0.6375,0.3500,0.5518
0.6500,0.3500,0.5095
0.6625,0.3500,0.4936
0.6750,0.3500,0.4848
0.6875,0.3500,0.4753
0.7000,0.3500,0.4650
0.7125,0.3500,0.4542
0.7250,0.3500,0.4436
0.7375,0.3500,0.4345
0.7500,0.3500,0.4286
0.7625,0.3500,0.4269
0.7750,0.3500,0.4294
0.7875,0.3500,0.4344
0.8000,0.3500,0.4397
0.8125,0.3500,0.4439
0.8250,0.3500,0.4468
0.8375,0.3500,0.4483
0.8500,0.3500,0.4488
0.8625,0.3500,0.4480
0.8750,0.3500,0.4456
0.8875,0.3500,0.4412
0.9000,0.3500,0.4349
0.9125,0.3500,0.4274
0.9250,0.3500,0.4199
0.9375,0.3500,0.4133
0.9500,0.3500,0.4079
0.9625,0.3500,0.4041
0.9750,0.3500,0.3998
0.9875,0.3500,0.3945
1.0000,0.3500,0.3884
0.0000,0.3625,0.4937
0.0125,0.3625,0.5134
0.0250,0.3625,0.5470
0.0375,0.3625,0.5687
0.0500,0.3625,0.5807
0.0625,0.3625,0.5786
0.0750,0.3625,0.5706
0.0875,0.3625,0.5630
0.1000,0.3625,0.5569
0.1125,0.3625,0.5529
0.1250,0.3625,0.5519
0.1375,0.3625,0.5547
0.1500,0.3625,0.5621
0.1625,0.3625,0.5749
0.1750,0.3625,0.5931
0.1875,0.3625,0.6153
0.2000,0.3625,0.6379
0.2125,0.3625,0.6552
0.2250,0.3625,0.6608
0.2375,0.3625,0.6512
0.2500,0.3625,0.6285
0.2625,0.3625,0.5985
0.2750,0.3625,0.5646
0.2875,0.3625,0.5259
0.3000,0.3625,0.4961
0.3125,0.3625,0.4854
0.3250,0.3625,0.4722
0.3375,0.3625,0.4579
0.3500,0.3625,0.4450
0.3625,0.3625,0.4361
0.3750,0.3625,0.4333
0.3875,0.3625,0.4366
0.4000,0.3625,0.4442
0.4125,0.3625,0.4531
0.4250,0.3625,0.4608
0.4375,0.3625,0.4662
0.4500,0.3625,0.4700
0.4625,0.3625,0.4739
0.4750,0.3625,0.4794
0.4875,0.3625,0.4874
0.5000,0.3625,0.4973
0.5125,0.3625,0.5421
0.5250,0.3625,0.5919
0.5375,0.3625,0.6293
0.5500,0.3625,0.6539
0.5625,0.3625,0.6674
0.5750,0.3625,0.6717
0.5875,0.3625,0.6679
0.6000,0.3625,0.6567
0.6125,0.3625,0.6388
0.6250,0.3625,0.6151
0.6375,0.3625,0.5866
0.6500,0.3625,0.5544
0.6625,0.3625,0.5195
0.6750,0.3625,0.4968
0.6875,0.3625,0.4898
0.7000,0.3625,0.4823
0.7125,0.3625,0.4745
0.7250,0.3625,0.4670
0.7375,0.3625,0.4607
0.7500,0.3625,0.4570
0.7625,0.3625,0.4567
0.7750,0.3625,0.4597
0.7875,0.3625,0.4645
0.8000,0.3625,0.4695
0.8125,0.3625,0.4734
0.8250,0.3625,0.4759
0.8375,0.3625,0.4770
0.8500,0.3625,0.4751
0.8625,0.3625,0.4705
0.8750,0.3625,0.4633
0.8875,0.3625,0.4538
0.9000,0.3625,0.4430
0.9125,0.3625,0.4322
0.9250,0.3625,0.4226
0.9375,0.3625,0.4148
0.9500,0.3625,0.4087
0.9625,0.3625,0.4043
0.9750,0.3625,0.4000
0.9875,0.3625,0.3946
1.0000,0.3625,0.3884
0.0000,0.3750,0.4800
0.0125,0.3750,0.4899
0.0250,0.3750,0.4978
0.0375,0.3750,0.5209
0.0500,0.3750,0.5451
0.0625,0.3750,0.5607
0.0750,0.3750,0.5605
0.0875,0.3750,0.5569
0.1000,0.3750,0.5540
0.1125,0.3750,0.5526
0.1250,0.3750,0.5536
0.1375,0.3750,0.5581
0.1500,0.3750,0.5671
0.1625,0.3750,0.5813
0.1750,0.3750,0.6007
0.1875,0.3750,0.6236
0.2000,0.3750,0.6462
0.2125,0.3750,0.6632
0.2250,0.3750,0.6689
0.2375,0.3750,0.6606
0.2500,0.3750,0.6404
0.2625,0.3750,0.6134
0.2750,0.3750,0.5833
0.2875,0.3750,0.5503
0.3000,0.3750,0.5118
0.3125,0.3750,0.4935
0.3250,0.3750,0.4828
0.3375,0.3750,0.4703
0.3500,0.3750,0.4580
0.3625,0.3750,0.4486
0.3750,0.3750,0.4450
0.3875,0.3750,0.4478
0.4000,0.3750,0.4549
0.4125,0.3750,0.4626
0.4250,0.3750,0.4684
0.4375,0.3750,0.4718
0.4500,0.3750,0.4736
0.4625,0.3750,0.4754
0.4750,0.3750,0.4787
0.4875,0.3750,0.4846
0.5000,0.3750,0.4928
0.5125,0.3750,0.5125
0.5250,0.3750,0.5623
0.5375,0.3750,0.6031
0.5500,0.3750,0.6326
0.5625,0.3750,0.6516
0.5750,0.3750,0.6617
0.5875,0.3750,0.6642
0.6000,0.3750,0.6602
0.6125,0.3750,0.6506
0.6250,0.3750,0.6362
0.6375,0.3750,0.6176
0.6500,0.3750,0.5959
0.6625,0.3750,0.5721
0.6750,0.3750,0.5476
0.6875,0.3750,0.5230
0.7000,0.3750,0.4997
0.7125,0.3750,0.4953
0.7250,0.3750,0.4911
0.7375,0.3750,0.4877
0.7500,0.3750,0.4859
0.7625,0.3750,0.4862
0.7750,0.3750,0.4883
0.7875,0.3750,0.4914
0.8000,0.3750,0.4944
0.8125,0.3750,0.4967
0.8250,0.3750,0.4982
0.8375,0.3750,0.4988
0.8500,0.3750,0.4961
0.8625,0.3750,0.4892
0.8750,0.3750,0.4788
0.8875,0.3750,0.4658
0.9000,0.3750,0.4519
0.9125,0.3750,0.4386
0.9250,0.3750,0.4273
0.9375,0.3750,0.4183
0.9500,0.3750,0.4112
0.9625,0.3750,0.4053
0.9750,0.3750,0.4005
0.9875,0.3750,0.3951
1.0000,0.3750,0.3888
0.0000,0.3875,0.4637
0.0125,0.3875,0.4747
0.0250,0.3875,0.4843
0.0375,0.3875,0.4925
0.0500,0.3875,0.4994
0.0625,0.3875,0.5275
0.0750,0.3875,0.5450
0.0875,0.3875,0.5481
0.1000,0.3875,0.5500
0.1125,0.3875,0.5518
0.1250,0.3875,0.5547
0.1375,0.3875,0.5603
0.1500,0.3875,0.5699
0.1625,0.3875,0.5846
0.1750,0.3875,0.6043
0.1875,0.3875,0.6273
0.2000,0.3875,0.6499
0.2125,0.3875,0.6670
0.2250,0.3875,0.6736
0.2375,0.3875,0.6676
0.2500,0.3875,0.6509
0.2625,0.3875,0.6278
0.2750,0.3875,0.6016
0.2875,0.3875,0.5736
0.3000,0.3875,0.5427
0.3125,0.3875,0.5066
0.3250,0.3875,0.4933
0.3375,0.3875,0.4839
0.3500,0.3875,0.4739
0.3625,0.3875,0.4654
0.3750,0.3875,0.4611
0.3875,0.3875,0.4624
0.4000,0.3875,0.4675
0.4125,0.3875,0.4730
0.4250,0.3875,0.4766
0.4375,0.3875,0.4780
0.4500,0.3875,0.4783
0.4625,0.3875,0.4787
0.4750,0.3875,0.4806
0.4875,0.3875,0.4848
0.5000,0.3875,0.4914
0.5125,0.3875,0.4995
0.5250,0.3875,0.5433
0.5375,0.3875,0.5834
0.5500,0.3875,0.6148
0.5625,0.3875,0.6372
0.5750,0.3875,0.6515
0.5875,0.3875,0.6591
0.6000,0.3875,0.6610
0.6125,0.3875,0.6583
0.6250,0.3875,0.6519
0.6375,0.3875,0.6424
0.6500,0.3875,0.6310
0.6625,0.3875,0.6189
0.6750,0.3875,0.6077
0.6875,0.3875,0.5980
0.7000,0.3875,0.5893
0.7125,0.3875,0.5802
0.7250,0.3875,0.5702
0.7375,0.3875,0.5600
0.7500,0.3875,0.5515
0.7625,0.3875,0.5468
0.7750,0.3875,0.5465
0.7875,0.3875,0.5495
0.8000,0.3875,0.5537
0.8125,0.3875,0.5574
0.8250,0.3875,0.5592
0.8375,0.3875,0.5579
0.8500,0.3875,0.5505
0.8625,0.3875,0.5082
0.8750,0.3875,0.4899
0.8875,0.3875,0.4754
0.9000,0.3875,0.4601
0.9125,0.3875,0.4459
0.9250,0.3875,0.4336
0.9375,0.3875,0.4237
0.9500,0.3875,0.4157
0.9625,0.3875,0.4090
0.9750,0.3875,0.4027
0.9875,0.3875,0.3962
1.0000,0.3875,0.3894
0.0000,0.4000,0.4456
0.0125,0.4000,0.4576
0.0250,0.4000,0.4688
0.0375,0.4000,0.4791
0.0500,0.4000,0.4887
0.0625,0.4000,0.4970
0.0750,0.4000,0.5182
0.0875,0.4000,0.5325
0.1000,0.4000,0.5418
0.1125,0.4000,0.5480
0.1250,0.4000,0.5532
0.1375,0.4000,0.5596
0.1500,0.4000,0.5690
0.1625,0.4000,0.5830
0.1750,0.4000,0.6019
0.1875,0.4000,0.6245
0.2000,0.4000,0.6472
0.2125,0.4000,0.6652
0.2250,0.4000,0.6739
0.2375,0.4000,0.6716
0.2500,0.4000,0.6594
0.2625,0.4000,0.6407
0.2750,0.4000,0.6184
0.2875,0.4000,0.5945
0.3000,0.4000,0.5695
0.3125,0.4000,0.5427
0.3250,0.4000,0.5124
0.3375,0.4000,0.4960
0.3500,0.4000,0.4891
0.3625,0.4000,0.4826
0.3750,0.4000,0.4785
0.3875,0.4000,0.4780
0.4000,0.4000,0.4805
0.4125,0.4000,0.4832
0.4250,0.4000,0.4846
0.4375,0.4000,0.4845
0.4500,0.4000,0.4837
0.4625,0.4000,0.4833
0.4750,0.4000,0.4842
0.4875,0.4000,0.4872
0.5000,0.4000,0.4924
0.5125,0.4000,0.4991
0.5250,0.4000,0.5347
0.5375,0.4000,0.5714
0.5500,0.4000,0.6023
0.5625,0.4000,0.6262
0.5750,0.4000,0.6432
0.5875,0.4000,0.6541
0.6000,0.4000,0.6601
0.6125,0.4000,0.6624
0.6250,0.4000,0.6620
0.6375,0.4000,0.6599
0.6500,0.4000,0.6576
0.6625,0.4000,0.6567
0.6750,0.4000,0.6584
0.6875,0.4000,0.6624
0.7000,0.4000,0.6661
0.7125,0.4000,0.6663
0.7250,0.4000,0.6608
0.7375,0.4000,0.6497
0.7500,0.4000,0.6351
0.7625,0.4000,0.6202
0.7750,0.4000,0.6081
0.7875,0.4000,0.5998
0.8000,0.4000,0.5950
0.8125,0.4000,0.5922
0.8250,0.4000,0.5893
0.8375,0.4000,0.5839
0.8500,0.4000,0.5726
0.8625,0.4000,0.5412
0.8750,0.4000,0.4958
0.8875,0.4000,0.4813
0.9000,0.4000,0.4662
0.9125,0.4000,0.4523
0.9250,0.4000,0.4405
0.9375,0.4000,0.4307
0.9500,0.4000,0.4225
0.9625,0.4000,0.4153
0.9750,0.4000,0.4086
0.9875,0.4000,0.4018
1.0000,0.4000,0.3948
0.0000,0.4125,0.4265
0.0125,0.4125,0.4395
0.0250,0.4125,0.4520
0.0375,0.4125,0.4641
0.0500,0.4125,0.4759
0.0625,0.4125,0.4868
0.0750,0.4125,0.4957
0.0875,0.4125,0.5051
0.1000,0.4125,0.5249
0.1125,0.4125,0.5378
0.1250,0.4125,0.5465
0.1375,0.4125,0.5539
0.1500,0.4125,0.5626
0.1625,0.4125,0.5749
0.1750,0.4125,0.5921
0.1875,0.4125,0.6138
0.2000,0.4125,0.6371
0.2125,0.4125,0.6572
0.2250,0.4125,0.6696
0.2375,0.4125,0.6720
0.2500,0.4125,0.6651
0.2625,0.4125,0.6510
0.2750,0.4125,0.6325
0.2875,0.4125,0.6120
0.3000,0.4125,0.5911
0.3125,0.4125,0.5704
0.3250,0.4125,0.5496
0.3375,0.4125,0.5279
0.3500,0.4125,0.5052
0.3625,0.4125,0.4969
0.3750,0.4125,0.4938
0.3875,0.4125,0.4924
0.4000,0.4125,0.4925
0.4125,0.4125,0.4928
0.4250,0.4125,0.4924
0.4375,0.4125,0.4911
0.4500,0.4125,0.4895
0.4625,0.4125,0.4886
0.4750,0.4125,0.4890
0.4875,0.4125,0.4912
0.5000,0.4125,0.4951
0.5125,0.4125,0.5018
0.5250,0.4125,0.5340
0.5375,0.4125,0.5659
0.5500,0.4125,0.5948
0.5625,0.4125,0.6189
0.5750,0.4125,0.6372
0.5875,0.4125,0.6501
0.6000,0.4125,0.6585
0.6125,0.4125,0.6638
0.6250,0.4125,0.6674
0.6375,0.4125,0.6707
0.6500,0.4125,0.6755
0.6625,0.4125,0.6841
0.6750,0.4125,0.6970
0.6875,0.4125,0.7117
0.7000,0.4125,0.7230
0.7125,0.4125,0.7257
0.7250,0.4125,0.7178
0.7375,0.4125,0.7009
0.7500,0.4125,0.6786
0.7625,0.4125,0.6556
0.7750,0.4125,0.6360
0.7875,0.4125,0.6215
0.8000,0.4125,0.6118
0.8125,0.4125,0.6052
0.8250,0.4125,0.5989
0.8375,0.4125,0.5896
0.8500,0.4125,0.5727
0.8625,0.4125,0.5422
0.8750,0.4125,0.4968
0.8875,0.4125,0.4828
0.9000,0.4125,0.4687
0.9125,0.4125,0.4564
0.9250,0.4125,0.4462
0.9375,0.4125,0.4379
0.9500,0.4125,0.4306
0.9625,0.4125,0.4238
0.9750,0.4125,0.4172
0.9875,0.4125,0.4105
1.0000,0.4125,0.4036
0.0000,0.4250,0.4074
0.0125,0.4250,0.4210
0.0250,0.4250,0.4346
0.0375,0.4250,0.4479
0.0500,0.4250,0.4612
0.0625,0.4250,0.4742
0.0750,0.4250,0.4853
0.0875,0.4250,0.4936
0.1000,0.4250,0.4995
0.1125,0.4250,0.5189
0.1250,0.4250,0.5328
0.1375,0.4250,0.5422
0.1500,0.4250,0.5505
0.1625,0.4250,0.5610
0.1750,0.4250,0.5760
0.1875,0.4250,0.5965
0.2000,0.4250,0.6204
0.2125,0.4250,0.6435
0.2250,0.4250,0.6606
0.2375,0.4250,0.6686
0.2500,0.4250,0.6672
0.2625,0.4250,0.6579
0.2750,0.4250,0.6432
0.2875,0.4250,0.6256
0.3000,0.4250,0.6075
0.3125,0.4250,0.5905
0.3250,0.4250,0.5753
0.3375,0.4250,0.5617
0.3500,0.4250,0.5493
0.3625,0.4250,0.5381
0.3750,0.4250,0.5289
0.3875,0.4250,0.5221
0.4000,0.4250,0.5166
0.4125,0.4250,0.5093
0.4250,0.4250,0.4998
0.4375,0.4250,0.4976
0.4500,0.4250,0.4956
0.4625,0.4250,0.4944
0.4750,0.4250,0.4944
0.4875,0.4250,0.4959
0.5000,0.4250,0.4986
0.5125,0.4250,0.5126
0.5250,0.4250,0.5371
0.5375,0.4250,0.5635
0.5500,0.4250,0.5898
0.5625,0.4250,0.6136
0.5750,0.4250,0.6327
0.5875,0.4250,0.6468
0.6000,0.4250,0.6567
0.6125,0.4250,0.6637
0.6250,0.4250,0.6696
0.6375,0.4250,0.6762
0.6500,0.4250,0.6861
0.6625,0.4250,0.7014
0.6750,0.4250,0.7226
0.6875,0.4250,0.7446
0.7000,0.4250,0.7591
0.7125,0.4250,0.7602
0.7250,0.4250,0.7475
0.7375,0.4250,0.7246
0.7500,0.4250,0.6968
0.7625,0.4250,0.6694
0.7750,0.4250,0.6463
0.7875,0.4250,0.6292
0.8000,0.4250,0.6173
0.8125,0.4250,0.6084
0.8250,0.4250,0.5994
0.8375,0.4250,0.5860
0.8500,0.4250,0.5627
0.8625,0.4250,0.5240
0.8750,0.4250,0.4940
0.8875,0.4250,0.4806
0.9000,0.4250,0.4677
0.9125,0.4250,0.4572
0.9250,0.4250,0.4493
0.9375,0.4250,0.4433
0.9500,0.4250,0.4382
0.9625,0.4250,0.4331
0.9750,0.4250,0.4276
0.9875,0.4250,0.4216
1.0000,0.4250,0.4151
0.0000,0.4375,0.3897
0.0125,0.4375,0.4034
0.0250,0.4375,0.4174
0.0375,0.4375,0.4313
0.0500,0.4375,0.4455
0.0625,0.4375,0.4598
0.0750,0.4375,0.4731
0.0875,0.4375,0.4842
0.1000,0.4375,0.4926
0.1125,0.4375,0.4985
0.1250,0.4375,0.5129
0.1375,0.4375,0.5260
0.1500,0.4375,0.5351
0.1625,0.4375,0.5443
0.1750,0.4375,0.5571
0.1875,0.4375,0.5756
0.2000,0.4375,0.5995
0.2125,0.4375,0.6250
0.2250,0.4375,0.6467
0.2375,0.4375,0.6605
0.2500,0.4375,0.6649
0.2625,0.4375,0.6606
0.2750,0.4375,0.6498
0.2875,0.4375,0.6351
0.3000,0.4375,0.6194
0.3125,0.4375,0.6049
0.3250,0.4375,0.5928
0.3375,0.4375,0.5837
0.3500,0.4375,0.5773
0.3625,0.4375,0.5733
0.3750,0.4375,0.5710
0.3875,0.4375,0.5687
0.4000,0.4375,0.5632
0.4125,0.4375,0.5520
0.4250,0.4375,0.5365
0.4375,0.4375,0.5203
0.4500,0.4375,0.5069
0.4625,0.4375,0.4998
0.4750,0.4375,0.4994
0.4875,0.4375,0.5004
0.5000,0.4375,0.5094
0.5125,0.4375,0.5228
0.5250,0.4375,0.5403
0.5375,0.4375,0.5615
0.5500,0.4375,0.5850
0.5625,0.4375,0.6083
0.5750,0.4375,0.6283
0.5875,0.4375,0.6435
0.6000,0.4375,0.6544
0.6125,0.4375,0.6625
0.6250,0.4375,0.6697
0.6375,0.4375,0.6783
0.6500,0.4375,0.6910
0.6625,0.4375,0.7105
0.6750,0.4375,0.7366
0.6875,0.4375,0.7625
0.7000,0.4375,0.7776
0.7125,0.4375,0.7761
0.7250,0.4375,0.7595
0.7375,0.4375,0.7330
0.7500,0.4375,0.7026
0.7625,0.4375,0.6736
0.7750,0.4375,0.6495
0.7875,0.4375,0.6314
0.8000,0.4375,0.6184
0.8125,0.4375,0.6080
0.8250,0.4375,0.5964
0.8375,0.4375,0.5785
0.8500,0.4375,0.5488
0.8625,0.4375,0.5031
0.8750,0.4375,0.4895
0.8875,0.4375,0.4768
0.9000,0.4375,0.4648
0.9125,0.4375,0.4558
0.9250,0.4375,0.4498
0.9375,0.4375,0.4462
0.9500,0.4375,0.4437
0.9625,0.4375,0.4413
0.9750,0.4375,0.4379
0.9875,0.4375,0.4333
1.0000,0.4375,0.4275
0.0000,0.4500,0.3749
0.0125,0.4500,0.3879
0.0250,0.4500,0.4016
0.0375,0.4500,0.4154
0.0500,0.4500,0.4297
0.0625,0.4500,0.4453
0.0750,0.4500,0.4601
0.0875,0.4500,0.4734
0.1000,0.4500,0.4844
0.1125,0.4500,0.4926
0.1250,0.4500,0.4980
0.1375,0.4500,0.5077
0.1500,0.4500,0.5191
0.1625,0.4500,0.5281
0.1750,0.4500,0.5389
0.1875,0.4500,0.5547
0.2000,0.4500,0.5768
0.2125,0.4500,0.6029
0.2250,0.4500,0.6279
0.2375,0.4500,0.6469
0.2500,0.4500,0.6572
0.2625,0.4500,0.6585
0.2750,0.4500,0.6521
0.2875,0.4500,0.6408
0.3000,0.4500,0.6276
0.3125,0.4500,0.6152
0.3250,0.4500,0.6053
0.3375,0.4500,0.5989
0.3500,0.4500,0.5959
0.3625,0.4500,0.5962
0.3750,0.4500,0.5987
0.3875,0.4500,0.6006
0.4000,0.4500,0.5972
0.4125,0.4500,0.5853
0.4250,0.4500,0.5667
0.4375,0.4500,0.5471
0.4500,0.4500,0.5311
0.4625,0.4500,0.5207
0.4750,0.4500,0.5161
0.4875,0.4500,0.5166
0.5000,0.4500,0.5212
0.5125,0.4500,0.5296
0.5250,0.4500,0.5421
0.5375,0.4500,0.5589
0.5500,0.4500,0.5797
0.5625,0.4500,0.6022
0.5750,0.4500,0.6229
0.5875,0.4500,0.6393
0.6000,0.4500,0.6513
0.6125,0.4500,0.6602
0.6250,0.4500,0.6683
0.6375,0.4500,0.6778
0.6500,0.4500,0.6919
0.6625,0.4500,0.7133
0.6750,0.4500,0.7414
0.6875,0.4500,0.7685
0.7000,0.4500,0.7835
0.7125,0.4500,0.7807
0.7250,0.4500,0.7626
0.7375,0.4500,0.7352
0.7500,0.4500,0.7045
0.7625,0.4500,0.6754
0.7750,0.4500,0.6511
0.7875,0.4500,0.6327
0.8000,0.4500,0.6189
0.8125,0.4500,0.6069
0.8250,0.4500,0.5923
0.8375,0.4500,0.5699
0.8500,0.4500,0.5346
0.8625,0.4500,0.4971
0.8750,0.4500,0.4860
0.8875,0.4500,0.4743
0.9000,0.4500,0.4635
0.9125,0.4500,0.4546
0.9250,0.4500,0.4495
0.9375,0.4500,0.4475
0.9500,0.4500,0.4475
0.9625,0.4500,0.4478
0.9750,0.4500,0.4471
0.9875,0.4500,0.4445
1.0000,0.4500,0.4396
0.0000,0.4625,0.3634
0.0125,0.4625,0.3751
0.0250,0.4625,0.3879
0.0375,0.4625,0.4017
0.0500,0.4625,0.4166
0.0625,0.4625,0.4316
0.0750,0.4625,0.4469
0.0875,0.4625,0.4618
0.1000,0.4625,0.4752
0.1125,0.4625,0.4859
0.1250,0.4625,0.4934
0.1375,0.4625,0.4981
0.1500,0.4625,0.5046
0.1625,0.4625,0.5143
0.1750,0.4625,0.5233
0.1875,0.4625,0.5357
0.2000,0.4625,0.5540
0.2125,0.4625,0.5779
0.2250,0.4625,0.6040
0.2375,0.4625,0.6271
0.2500,0.4625,0.6432
0.2625,0.4625,0.6506
0.2750,0.4625,0.6498
0.2875,0.4625,0.6428
0.3000,0.4625,0.6328
0.3125,0.4625,0.6228
0.3250,0.4625,0.6150
0.3375,0.4625,0.6106
0.3500,0.4625,0.6101
0.3625,0.4625,0.6132
0.3750,0.4625,0.6186
0.3875,0.4625,0.6228
0.4000,0.4625,0.6206
0.4125,0.4625,0.6081
0.4250,0.4625,0.5873
0.4375,0.4625,0.5649
0.4500,0.4625,0.5464
0.4625,0.4625,0.5341
0.4750,0.4625,0.5276
0.4875,0.4625,0.5258
0.5000,0.4625,0.5280
0.5125,0.4625,0.5337
0.5250,0.4625,0.5432
0.5375,0.4625,0.5569
0.5500,0.4625,0.5751
0.5625,0.4625,0.5961
0.5750,0.4625,0.6168
0.5875,0.4625,0.6341
0.6000,0.4625,0.6471
0.6125,0.4625,0.6569
0.6250,0.4625,0.6656
0.6375,0.4625,0.6757
0.6500,0.4625,0.6902
0.6625,0.4625,0.7117
0.6750,0.4625,0.7395
0.6875,0.4625,0.7662
0.7000,0.4625,0.7811
0.7125,0.4625,0.7792
0.7250,0.4625,0.7626
0.7375,0.4625,0.7367
0.7500,0.4625,0.7071
0.7625,0.4625,0.6785
0.7750,0.4625,0.6542
0.7875,0.4625,0.6352
0.8000,0.4625,0.6203
0.8125,0.4625,0.6063
0.8250,0.4625,0.5886
0.8375,0.4625,0.5619
0.8500,0.4625,0.5222
0.8625,0.4625,0.4945
0.8750,0.4625,0.4838
0.8875,0.4625,0.4732
0.9000,0.4625,0.4639
0.9125,0.4625,0.4565
0.9250,0.4625,0.4511
0.9375,0.4625,0.4493
0.9500,0.4625,0.4510
0.9625,0.4625,0.4538
0.9750,0.4625,0.4556
0.9875,0.4625,0.4551
1.0000,0.4625,0.4514
0.0000,0.4750,0.3565
0.0125,0.4750,0.3667
0.0250,0.4750,0.3788
0.0375,0.4750,0.3917
0.0500,0.4750,0.4049
0.0625,0.4750,0.4189
0.0750,0.4750,0.4340
0.0875,0.4750,0.4499
0.1000,0.4750,0.4655
0.1125,0.4750,0.4788
0.1250,0.4750,0.4886
0.1375,0.4750,0.4950
0.1500,0.4750,0.4986
0.1625,0.4750,0.5034
0.1750,0.4750,0.5109
0.1875,0.4750,0.5193
0.2000,0.4750,0.5323
0.2125,0.4750,0.5516
0.2250,0.4750,0.5759
0.2375,0.4750,0.6011
0.2500,0.4750,0.6226
0.2625,0.4750,0.6368
0.2750,0.4750,0.6426
0.2875,0.4750,0.6413
0.3000,0.4750,0.6356
0.3125,0.4750,0.6287
0.3250,0.4750,0.6233
0.3375,0.4750,0.6211
0.3500,0.4750,0.6227
0.3625,0.4750,0.6278
0.3750,0.4750,0.6347
0.3875,0.4750,0.6394
0.4000,0.4750,0.6365
0.4125,0.4750,0.6228
0.4250,0.4750,0.6003
0.4375,0.4750,0.5759
0.4500,0.4750,0.5557
0.4625,0.4750,0.5419
0.4750,0.4750,0.5342
0.4875,0.4750,0.5313
0.5000,0.4750,0.5323
0.5125,0.4750,0.5367
0.5250,0.4750,0.5447
0.5375,0.4750,0.5566
0.5500,0.4750,0.5726
0.5625,0.4750,0.5918
0.5750,0.4750,0.6116
0.5875,0.4750,0.6289
0.6000,0.4750,0.6425
0.6125,0.4750,0.6529
0.6250,0.4750,0.6621
0.6375,0.4750,0.6726
0.6500,0.4750,0.6870
0.6625,0.4750,0.7076
0.6750,0.4750,0.7335
0.6875,0.4750,0.7585
0.7000,0.4750,0.7738
0.7125,0.4750,0.7746
0.7250,0.4750,0.7619
0.7375,0.4750,0.7396
0.7500,0.4750,0.7123
0.7625,0.4750,0.6847
0.7750,0.4750,0.6600
0.7875,0.4750,0.6399
0.8000,0.4750,0.6234
0.8125,0.4750,0.6070
0.8250,0.4750,0.5860
0.8375,0.4750,0.5555
0.8500,0.4750,0.5131
0.8625,0.4750,0.4929
0.8750,0.4750,0.4829
0.8875,0.4750,0.4734
0.9000,0.4750,0.4653
0.9125,0.4750,0.4591
0.9250,0.4750,0.4551
0.9375,0.4750,0.4536
0.9500,0.4750,0.4560
0.9625,0.4750,0.4607
0.9750,0.4750,0.4647
0.9875,0.4750,0.4659
1.0000,0.4750,0.4634
0.0000,0.4875,0.3531
0.0125,0.4875,0.3615
0.0250,0.4875,0.3716
0.0375,0.4875,0.3826
0.0500,0.4875,0.3942
0.0625,0.4875,0.4069
0.0750,0.4875,0.4214
0.0875,0.4875,0.4378
0.1000,0.4875,0.4552
0.1125,0.4875,0.4712
0.1250,0.4875,0.4837
0.1375,0.4875,0.4920
0.1500,0.4875,0.4968
0.1625,0.4875,0.4992
0.1750,0.4875,0.5015
0.1875,0.4875,0.5059
0.2000,0.4875,0.5130
0.2125,0.4875,0.5261
0.2250,0.4875,0.5462
0.2375,0.4875,0.5713
0.2500,0.4875,0.5969
0.2625,0.4875,0.6179
0.2750,0.4875,0.6314
0.2875,0.4875,0.6370
0.3000,0.4875,0.6367
0.3125,0.4875,0.6338
0.3250,0.4875,0.6313
0.3375,0.4875,0.6314
0.3500,0.4875,0.6349
0.3625,0.4875,0.6414
0.3750,0.4875,0.6485
0.3875,0.4875,0.6521
0.4000,0.4875,0.6477
0.4125,0.4875,0.6325
0.4250,0.4875,0.6091
0.4375,0.4875,0.5837
0.4500,0.4875,0.5623
0.4625,0.4875,0.5475
0.4750,0.4875,0.5389
0.4875,0.4875,0.5354
0.5000,0.4875,0.5359
0.5125,0.4875,0.5399
0.5250,0.4875,0.5474
0.5375,0.4875,0.5584
0.5500,0.4875,0.5730
0.5625,0.4875,0.5904
0.5750,0.4875,0.6086
0.5875,0.4875,0.6250
0.6000,0.4875,0.6383
0.6125,0.4875,0.6490
0.6250,0.4875,0.6586
0.6375,0.4875,0.6693
0.6500,0.4875,0.6834
0.6625,0.4875,0.7025
0.6750,0.4875,0.7257
0.6875,0.4875,0.7480
0.7000,0.4875,0.7633
0.7125,0.4875,0.7673
0.7250,0.4875,0.7598
0.7375,0.4875,0.7427
0.7500,0.4875,0.7192
0.7625,0.4875,0.6932
0.7750,0.4875,0.6685
0.7875,0.4875,0.6471
0.8000,0.4875,0.6285
0.8125,0.4875,0.6095
0.8250,0.4875,0.5854
0.8375,0.4875,0.5521
0.8500,0.4875,0.5086
0.8625,0.4875,0.4925
0.8750,0.4875,0.4832
0.8875,0.4875,0.4747
0.9000,0.4875,0.4677
0.9125,0.4875,0.4627
0.9250,0.4875,0.4600
0.9375,0.4875,0.4602
0.9500,0.4875,0.4635
0.9625,0.4875,0.4691
0.9750,0.4875,0.4743
0.9875,0.4875,0.4768
1.0000,0.4875,0.4753
0.0000,0.5000,0.3498
0.0125,0.5000,0.3566
0.0250,0.5000,0.3649
0.0375,0.5000,0.3742
0.0500,0.5000,0.3842
0.0625,0.5000,0.3955
0.0750,0.5000,0.4089
0.0875,0.5000,0.4253
0.1000,0.5000,0.4440
0.1125,0.5000,0.4628
0.1250,0.5000,0.4783
0.1375,0.5000,0.4890
0.1500,0.5000,0.4952
0.1625,0.5000,0.4981
0.1750,0.5000,0.4991
0.1875,0.5000,0.4993
0.2000,0.5000,0.4995
0.2125,0.5000,0.5041
0.2250,0.5000,0.5189
0.2375,0.5000,0.5420
0.2500,0.5000,0.5699
0.2625,0.5000,0.5970
0.2750,0.5000,0.6182
0.2875,0.5000,0.6312
0.3000,0.5000,0.6372
0.3125,0.5000,0.6389
0.3250,0.5000,0.6396
0.3375,0.5000,0.6419
0.3500,0.5000,0.6468
0.3625,0.5000,0.6536
0.3750,0.5000,0.6597
0.3875,0.5000,0.6615
0.4000,0.5000,0.6553
0.4125,0.5000,0.6393
0.4250,0.5000,0.6158
0.4375,0.5000,0.5902
0.4500,0.5000,0.5682
0.4625,0.5000,0.5525
0.4750,0.5000,0.5433
0.4875,0.5000,0.5394
0.5000,0.5000,0.5398
0.5125,0.5000,0.5439
0.5250,0.5000,0.5514
0.5375,0.5000,0.5622
0.5500,0.5000,0.5760
0.5625,0.5000,0.5920
0.5750,0.5000,0.6083
0.5875,0.5000,0.6232
0.6000,0.5000,0.6357
0.6125,0.5000,0.6461
0.6250,0.5000,0.6559
0.6375,0.5000,0.6668
0.6500,0.5000,0.6804
0.6625,0.5000,0.6977
0.6750,0.5000,0.7174
0.6875,0.5000,0.7364
0.7000,0.5000,0.7504
0.7125,0.5000,0.7564
0.7250,0.5000,0.7535
0.7375,0.5000,0.7420
0.7500,0.5000,0.7235
0.7625,0.5000,0.7008
0.7750,0.5000,0.6773
0.7875,0.5000,0.6555
0.8000,0.5000,0.6354
0.8125,0.5000,0.6144
0.8250,0.5000,0.5881
0.8375,0.5000,0.5534
0.8500,0.5000,0.5102
0.8625,0.5000,0.4932
0.8750,0.5000,0.4846
0.8875,0.5000,0.4770
0.9000,0.5000,0.4710
0.9125,0.5000,0.4671
0.9250,0.5000,0.4659
0.9375,0.5000,0.4677
0.9500,0.5000,0.4722
0.9625,0.5000,0.4779
0.9750,0.5000,0.4831
0.9875,0.5000,0.4862
1.0000,0.5000,0.4855
0.0000,0.5125,0.3469
0.0125,0.5125,0.3522
0.0250,0.5125,0.3589
0.0375,0.5125,0.3666
0.0500,0.5125,0.3750
0.0625,0.5125,0.3847
0.0750,0.5125,0.3968
0.0875,0.5125,0.4124
0.1000,0.5125,0.4319
0.1125,0.5125,0.4532
0.1250,0.5125,0.4721
0.1375,0.5125,0.4856
0.1500,0.5125,0.4935
0.1625,0.5125,0.4972
0.1750,0.5125,0.4983
0.1875,0.5125,0.4981
0.2000,0.5125,0.4976
0.2125,0.5125,0.4978
0.2250,0.5125,0.4996
0.2375,0.5125,0.5179
0.2500,0.5125,0.5466
0.2625,0.5125,0.5783
0.2750,0.5125,0.6062
0.2875,0.5125,0.6262
0.3000,0.5125,0.6382
0.3125,0.5125,0.6444
0.3250,0.5125,0.6482
0.3375,0.5125,0.6521
0.3500,0.5125,0.6574
0.3625,0.5125,0.6632
0.3750,0.5125,0.6673
0.3875,0.5125,0.6670
0.4000,0.5125,0.6595
0.4125,0.5125,0.6438
0.4250,0.5125,0.6212
0.4375,0.5125,0.5962
0.4500,0.5125,0.5741
0.4625,0.5125,0.5578
0.4750,0.5125,0.5481
0.4875,0.5125,0.5440
0.5000,0.5125,0.5446
0.5125,0.5125,0.5490
0.5250,0.5125,0.5569
0.5375,0.5125,0.5678
0.5500,0.5125,0.5812
0.5625,0.5125,0.5958
0.5750,0.5125,0.6104
0.5875,0.5125,0.6235
0.6000,0.5125,0.6347
0.6125,0.5125,0.6446
0.6250,0.5125,0.6544
0.6375,0.5125,0.6654
0.6500,0.5125,0.6783
0.6625,0.5125,0.6933
0.6750,0.5125,0.7093
0.6875,0.5125,0.7240
0.7000,0.5125,0.7351
0.7125,0.5125,0.7407
0.7250,0.5125,0.7399
0.7375,0.5125,0.7326
0.7500,0.5125,0.7191
0.7625,0.5125,0.7010
0.7750,0.5125,0.6810
0.7875,0.5125,0.6615
0.8000,0.5125,0.6426
0.8125,0.5125,0.6219
0.8250,0.5125,0.5957
0.8375,0.5125,0.5614
0.8500,0.5125,0.5196
0.8625,0.5125,0.4953
0.8750,0.5125,0.4873
0.8875,0.5125,0.4803
0.9000,0.5125,0.4751
0.9125,0.5125,0.4724
0.9250,0.5125,0.4726
0.9375,0.5125,0.4756
0.9500,0.5125,0.4803
0.9625,0.5125,0.4851
0.9750,0.5125,0.4886
0.9875,0.5125,0.4905
1.0000,0.5125,0.4907
0.0000,0.5250,0.3445
0.0125,0.5250,0.3486
0.0250,0.5250,0.3539
0.0375,0.5250,0.3600
0.0500,0.5250,0.3669
0.0625,0.5250,0.3749
0.0750,0.5250,0.3853
0.0875,0.5250,0.3996
0.1000,0.5250,0.4190
0.1125,0.5250,0.4421
0.1250,0.5250,0.4643
0.1375,0.5250,0.4811
0.1500,0.5250,0.4912
0.1625,0.5250,0.4961
0.1750,0.5250,0.4976
0.1875,0.5250,0.4974
0.2000,0.5250,0.4965
0.2125,0.5250,0.4962
0.2250,0.5250,0.4972
0.2375,0.5250,0.5022
0.2500,0.5250,0.5310
0.2625,0.5250,0.5658
0.2750,0.5250,0.5987
0.2875,0.5250,0.6241
0.3000,0.5250,0.6407
0.3125,0.5250,0.6503
0.3250,0.5250,0.6561
0.3375,0.5250,0.6606
0.3500,0.5250,0.6648
0.3625,0.5250,0.6684
0.3750,0.5250,0.6700
0.3875,0.5250,0.6677
0.4000,0.5250,0.6598
0.4125,0.5250,0.6452
0.4250,0.5250,0.6248
0.4375,0.5250,0.6016
0.4500,0.5250,0.5801
0.4625,0.5250,0.5639
0.4750,0.5250,0.5539
0.4875,0.5250,0.5498
0.5000,0.5250,0.5507
0.5125,0.5250,0.5557
0.5250,0.5250,0.5640
0.5375,0.5250,0.5751
0.5500,0.5250,0.5879
0.5625,0.5250,0.6012
0.5750,0.5250,0.6139
0.5875,0.5250,0.6251
0.6000,0.5250,0.6351
0.6125,0.5250,0.6444
0.6250,0.5250,0.6541
0.6375,0.5250,0.6649
0.6500,0.5250,0.6768
0.6625,0.5250,0.6893
0.6750,0.5250,0.7011
0.6875,0.5250,0.7108
0.7000,0.5250,0.7172
0.7125,0.5250,0.7195
0.7250,0.5250,0.7175
0.7375,0.5250,0.7110
0.7500,0.5250,0.7004
0.7625,0.5250,0.6871
0.7750,0.5250,0.6730
0.7875,0.5250,0.6598
0.8000,0.5250,0.6468
0.8125,0.5250,0.6309
0.8250,0.5250,0.6086
0.8375,0.5250,0.5774
0.8500,0.5250,0.5382
0.8625,0.5250,0.4990
0.8750,0.5250,0.4913
0.8875,0.5250,0.4847
0.9000,0.5250,0.4802
0.9125,0.5250,0.4784
0.9250,0.5250,0.4795
0.9375,0.5250,0.4829
0.9500,0.5250,0.4870
0.9625,0.5250,0.4903
0.9750,0.5250,0.4922
0.9875,0.5250,0.4928
1.0000,0.5250,0.4924
0.0000,0.5375,0.3431
0.0125,0.5375,0.3462
0.0250,0.5375,0.3502
0.0375,0.5375,0.3550
0.0500,0.5375,0.3603
0.0625,0.5375,0.3668
0.0750,0.5375,0.3754
0.0875,0.5375,0.3879
0.1000,0.5375,0.4063
0.1125,0.5375,0.4301
0.1250,0.5375,0.4549
0.1375,0.5375,0.4749
0.1500,0.5375,0.4876
0.1625,0.5375,0.4941
0.1750,0.5375,0.4966
0.1875,0.5375,0.4968
0.2000,0.5375,0.4961
0.2125,0.5375,0.4957
0.2250,0.5375,0.4964
0.2375,0.5375,0.4993
0.2500,0.5375,0.5249
0.2625,0.5375,0.5616
0.2750,0.5375,0.5975
0.2875,0.5375,0.6260
0.3000,0.5375,0.6450
0.3125,0.5375,0.6562
0.3250,0.5375,0.6623
0.3375,0.5375,0.6656
0.3500,0.5375,0.6673
0.3625,0.5375,0.6678
0.3750,0.5375,0.6663
0.3875,0.5375,0.6621
0.4000,0.5375,0.6543
0.4125,0.5375,0.6419
0.4250,0.5375,0.6250
0.4375,0.5375,0.6053
0.4500,0.5375,0.5861
0.4625,0.5375,0.5708
0.4750,0.5375,0.5612
0.4875,0.5375,0.5574
0.5000,0.5375,0.5586
0.5125,0.5375,0.5641
0.5250,0.5375,0.5727
0.5375,0.5375,0.5835
0.5500,0.5375,0.5953
0.5625,0.5375,0.6070
0.5750,0.5375,0.6178
0.5875,0.5375,0.6273
0.6000,0.5375,0.6360
0.6125,0.5375,0.6448
0.6250,0.5375,0.6544
0.6375,0.5375,0.6649
0.6500,0.5375,0.6755
0.6625,0.5375,0.6850
0.6750,0.5375,0.6922
0.6875,0.5375,0.6960
0.7000,0.5375,0.6961
0.7125,0.5375,0.6926
0.7250,0.5375,0.6858
0.7375,0.5375,0.6764
0.7500,0.5375,0.6658
0.7625,0.5375,0.6562
0.7750,0.5375,0.6497
0.7875,0.5375,0.6468
0.8000,0.5375,0.6446
0.8125,0.5375,0.6385
0.8250,0.5375,0.6243
0.8375,0.5375,0.5998
0.8500,0.5375,0.5651
0.8625,0.5375,0.5238
0.8750,0.5375,0.4967
0.8875,0.5375,0.4902
0.9000,0.5375,0.4859
0.9125,0.5375,0.4846
0.9250,0.5375,0.4861
0.9375,0.5375,0.4890
0.9500,0.5375,0.4918
0.9625,0.5375,0.4936
0.9750,0.5375,0.4943
0.9875,0.5375,0.4941
1.0000,0.5375,0.4932
0.0000,0.5500,0.3430
0.0125,0.5500,0.3452
0.0250,0.5500,0.3482
0.0375,0.5500,0.3518
0.0500,0.5500,0.3559
0.0625,0.5500,0.3610
0.0750,0.5500,0.3680
0.0875,0.5500,0.3789
0.1000,0.5500,0.3957
0.1125,0.5500,0.4188
0.1250,0.5500,0.4445
0.1375,0.5500,0.4666
0.1500,0.5500,0.4816
0.1625,0.5500,0.4902
0.1750,0.5500,0.4943
0.1875,0.5500,0.4959
0.2000,0.5500,0.4961
0.2125,0.5500,0.4960
0.2250,0.5500,0.4970
0.2375,0.5500,0.4998
0.2500,0.5500,0.5280
0.2625,0.5500,0.5655
0.2750,0.5500,0.6024
0.2875,0.5500,0.6314
0.3000,0.5500,0.6505
0.3125,0.5500,0.6610
0.3250,0.5500,0.6655
0.3375,0.5500,0.6660
0.3500,0.5500,0.6640
0.3625,0.5500,0.6602
0.3750,0.5500,0.6551
0.3875,0.5500,0.6486
0.4000,0.5500,0.6407
0.4125,0.5500,0.6310
0.4250,0.5500,0.6191
0.4375,0.5500,0.6053
0.4500,0.5500,0.5909
0.4625,0.5500,0.5786
0.4750,0.5500,0.5703
0.4875,0.5500,0.5671
0.5000,0.5500,0.5688
0.5125,0.5500,0.5743
0.5250,0.5500,0.5826
0.5375,0.5500,0.5924
0.5500,0.5500,0.6026
0.5625,0.5500,0.6123
0.5750,0.5500,0.6210
0.5875,0.5500,0.6289
0.6000,0.5500,0.6366
0.6125,0.5500,0.6450
0.6250,0.5500,0.6546
0.6375,0.5500,0.6647
0.6500,0.5500,0.6736
0.6625,0.5500,0.6796
0.6750,0.5500,0.6814
0.6875,0.5500,0.6785
0.7000,0.5500,0.6710
0.7125,0.5500,0.6596
0.7250,0.5500,0.6455
0.7375,0.5500,0.6308
0.7500,0.5500,0.6186
0.7625,0.5500,0.6127
0.7750,0.5500,0.6154
0.7875,0.5500,0.6250
0.8000,0.5500,0.6359
0.8125,0.5500,0.6420
0.8250,0.5500,0.6387
0.8375,0.5500,0.6235
0.8500,0.5500,0.5961
0.8625,0.5500,0.5588
0.8750,0.5500,0.5173
0.8875,0.5500,0.4964
0.9000,0.5500,0.4919
0.9125,0.5500,0.4905
0.9250,0.5500,0.4915
0.9375,0.5500,0.4934
0.9500,0.5500,0.4949
0.9625,0.5500,0.4955
0.9750,0.5500,0.4953
0.9875,0.5500,0.4946
1.0000,0.5500,0.4932
0.0000,0.5625,0.3446
0.0125,0.5625,0.3462
0.0250,0.5625,0.3484
0.0375,0.5625,0.3510
0.0500,0.5625,0.3541
0.0625,0.5625,0.3582
0.0750,0.5625,0.3643
0.0875,0.5625,0.3740
0.1000,0.5625,0.3894
0.1125,0.5625,0.4109
0.1250,0.5625,0.4353
0.1375,0.5625,0.4572
0.1500,0.5625,0.4733
0.1625,0.5625,0.4838
0.1750,0.5625,0.4901
0.1875,0.5625,0.4937
0.2000,0.5625,0.4956
0.2125,0.5625,0.4969
0.2250,0.5625,0.4985
0.2375,0.5625,0.5093
0.2500,0.5625,0.5387
0.2625,0.5625,0.5759
0.2750,0.5625,0.6118
0.2875,0.5625,0.6390
0.3000,0.5625,0.6559
0.3125,0.5625,0.6638
0.3250,0.5625,0.6650
0.3375,0.5625,0.6614
0.3500,0.5625,0.6544
0.3625,0.5625,0.6453
0.3750,0.5625,0.6353
0.3875,0.5625,0.6256
0.4000,0.5625,0.6171
0.4125,0.5625,0.6101
0.4250,0.5625,0.6043
0.4375,0.5625,0.5988
0.4500,0.5625,0.5926
0.4625,0.5625,0.5862
0.4750,0.5625,0.5812
0.4875,0.5625,0.5792
0.5000,0.5625,0.5808
0.5125,0.5625,0.5856
0.5250,0.5625,0.5925
0.5375,0.5625,0.6005
0.5500,0.5625,0.6085
0.5625,0.5625,0.6159
0.5750,0.5625,0.6226
0.5875,0.5625,0.6289
0.6000,0.5625,0.6357
0.6125,0.5625,0.6440
0.6250,0.5625,0.6538
0.6375,0.5625,0.6634
0.6500,0.5625,0.6703
0.6625,0.5625,0.6721
0.6750,0.5625,0.6677
0.6875,0.5625,0.6570
0.7000,0.5625,0.6407
0.7125,0.5625,0.6203
0.7250,0.5625,0.5982
0.7375,0.5625,0.5785
0.7500,0.5625,0.5662
0.7625,0.5625,0.5662
0.7750,0.5625,0.5794
0.7875,0.5625,0.6013
0.8000,0.5625,0.6243
0.8125,0.5625,0.6413
0.8250,0.5625,0.6482
0.8375,0.5625,0.6426
0.8500,0.5625,0.6238
0.8625,0.5625,0.5926
0.8750,0.5625,0.5529
0.8875,0.5625,0.5134
0.9000,0.5625,0.4973
0.9125,0.5625,0.4952
0.9250,0.5625,0.4953
0.9375,0.5625,0.4960
0.9500,0.5625,0.4964
0.9625,0.5625,0.4962
0.9750,0.5625,0.4954
0.9875,0.5625,0.4942
1.0000,0.5625,0.4925
0.0000,0.5750,0.3486
0.0125,0.5750,0.3497
0.0250,0.5750,0.3512
0.0375,0.5750,0.3530
0.0500,0.5750,0.3554
0.0625,0.5750,0.3590
0.0750,0.5750,0.3647
0.0875,0.5750,0.3742
0.1000,0.5750,0.3888
0.1125,0.5750,0.4083
0.1250,0.5750,0.4295
0.1375,0.5750,0.4488
0.1500,0.5750,0.4641
0.1625,0.5750,0.4755
0.1750,0.5750,0.4838
0.1875,0.5750,0.4899
0.2000,0.5750,0.4942
0.2125,0.5750,0.4975
0.2250,0.5750,0.5031
0.2375,0.5750,0.5247
0.2500,0.5750,0.5548
0.2625,0.5750,0.5906
0.2750,0.5750,0.6235
0.2875,0.5750,0.6470
0.3000,0.5750,0.6599
0.3125,0.5750,0.6638
0.3250,0.5750,0.6606
0.3375,0.5750,0.6517
0.3500,0.5750,0.6384
0.3625,0.5750,0.6226
0.3750,0.5750,0.6066
0.3875,0.5750,0.5928
0.4000,0.5750,0.5833
0.4125,0.5750,0.5792
0.4250,0.5750,0.5802
0.4375,0.5750,0.5846
0.4500,0.5750,0.5894
0.4625,0.5750,0.5922
0.4750,0.5750,0.5927
0.4875,0.5750,0.5925
0.5000,0.5750,0.5936
0.5125,0.5750,0.5967
0.5250,0.5750,0.6013
0.5375,0.5750,0.6067
0.5500,0.5750,0.6121
0.5625,0.5750,0.6171
0.5750,0.5750,0.6218
0.5875,0.5750,0.6267
0.6000,0.5750,0.6328
0.6125,0.5750,0.6410
0.6250,0.5750,0.6510
0.6375,0.5750,0.6601
0.6500,0.5750,0.6645
0.6625,0.5750,0.6612
0.6750,0.5750,0.6496
0.6875,0.5750,0.6302
0.7000,0.5750,0.6045
0.7125,0.5750,0.5753
0.7250,0.5750,0.5471
0.7375,0.5750,0.5255
0.7500,0.5750,0.5171
0.7625,0.5750,0.5256
0.7750,0.5750,0.5494
0.7875,0.5750,0.5817
0.8000,0.5750,0.6135
0.8125,0.5750,0.6383
0.8250,0.5750,0.6524
0.8375,0.5750,0.6538
0.8500,0.5750,0.6416
0.8625,0.5750,0.6155
0.8750,0.5750,0.5781
0.8875,0.5750,0.5367
0.9000,0.5750,0.5037
0.9125,0.5750,0.4976
0.9250,0.5750,0.4969
0.9375,0.5750,0.4969
0.9500,0.5750,0.4966
0.9625,0.5750,0.4958
0.9750,0.5750,0.4945
0.9875,0.5750,0.4929
1.0000,0.5750,0.4906
0.0000,0.5875,0.3548
0.0125,0.5875,0.3555
0.0250,0.5875,0.3565
0.0375,0.5875,0.3579
0.0500,0.5875,0.3599
0.0625,0.5875,0.3635
0.0750,0.5875,0.3697
0.0875,0.5875,0.3797
0.1000,0.5875,0.3939
0.1125,0.5875,0.4109
0.1250,0.5875,0.4281
0.1375,0.5875,0.4435
0.1500,0.5875,0.4566
0.1625,0.5875,0.4676
0.1750,0.5875,0.4771
0.1875,0.5875,0.4852
0.2000,0.5875,0.4919
0.2125,0.5875,0.4975
0.2250,0.5875,0.5136
0.2375,0.5875,0.5415
0.2500,0.5875,0.5731
0.2625,0.5875,0.6066
0.2750,0.5875,0.6352
0.2875,0.5875,0.6536
0.3000,0.5875,0.6614
0.3125,0.5875,0.6603
0.3250,0.5875,0.6515
0.3375,0.5875,0.6362
0.3500,0.5875,0.6157
0.3625,0.5875,0.5925
0.3750,0.5875,0.5701
0.3875,0.5875,0.5525
0.4000,0.5875,0.5427
0.4125,0.5875,0.5421
0.4250,0.5875,0.5504
0.4375,0.5875,0.5652
0.4500,0.5875,0.5820
0.4625,0.5875,0.5958
0.4750,0.5875,0.6036
0.4875,0.5875,0.6061
0.5000,0.5875,0.6062
0.5125,0.5875,0.6067
0.5250,0.5875,0.6083
0.5375,0.5875,0.6107
0.5500,0.5875,0.6134
0.5625,0.5875,0.6162
0.5750,0.5875,0.6191
0.5875,0.5875,0.6226
0.6000,0.5875,0.6278
0.6125,0.5875,0.6356
0.6250,0.5875,0.6455
0.6375,0.5875,0.6538
0.6500,0.5875,0.6551
0.6625,0.5875,0.6460
0.6750,0.5875,0.6262
0.6875,0.5875,0.5975
0.7000,0.5875,0.5631
0.7125,0.5875,0.5276
0.7250,0.5875,0.4995
0.7375,0.5875,0.4962
0.7500,0.5875,0.4960
0.7625,0.5875,0.4993
0.7750,0.5875,0.5289
0.7875,0.5875,0.5683
0.8000,0.5875,0.6056
0.8125,0.5875,0.6348
0.8250,0.5875,0.6524
0.8375,0.5875,0.6565
0.8500,0.5875,0.6460
0.8625,0.5875,0.6206
0.8750,0.5875,0.5824
0.8875,0.5875,0.5389
0.9000,0.5875,0.5026
0.9125,0.5875,0.4970
0.9250,0.5875,0.4959
0.9375,0.5875,0.4957
0.9500,0.5875,0.4951
0.9625,0.5875,0.4940
0.9750,0.5875,0.4923
0.9875,0.5875,0.4901
1.0000,0.5875,0.4872
0.0000,0.6000,0.3621
0.0125,0.6000,0.3628
0.0250,0.6000,0.3637
0.0375,0.6000,0.3650
0.0500,0.6000,0.3672
0.0625,0.6000,0.3713
0.0750,0.6000,0.3784
0.0875,0.6000,0.3891
0.1000,0.6000,0.4026
0.1125,0.6000,0.4168
0.1250,0.6000,0.4298
0.1375,0.6000,0.4414
0.1500,0.6000,0.4520
0.1625,0.6000,0.4621
0.1750,0.6000,0.4718
0.1875,0.6000,0.4811
0.2000,0.6000,0.4896
0.2125,0.6000,0.4972
0.2250,0.6000,0.5218
0.2375,0.6000,0.5563
0.2500,0.6000,0.5898
0.2625,0.6000,0.6208
0.2750,0.6000,0.6444
0.2875,0.6000,0.6571
0.3000,0.6000,0.6592
0.3125,0.6000,0.6522
0.3250,0.6000,0.6372
0.3375,0.6000,0.6148
0.3500,0.6000,0.5866
0.3625,0.6000,0.5562
0.3750,0.6000,0.5286
0.3875,0.6000,0.5088
0.4000,0.6000,0.5004
0.4125,0.6000,0.5048
0.4250,0.6000,0.5209
0.4375,0.6000,0.5456
0.4500,0.6000,0.5737
0.4625,0.6000,0.5985
0.4750,0.6000,0.6143
0.4875,0.6000,0.6198
0.5000,0.6000,0.6189
0.5125,0.6000,0.6161
0.5250,0.6000,0.6142
0.5375,0.6000,0.6136
0.5500,0.6000,0.6139
0.5625,0.6000,0.6148
0.5750,0.6000,0.6162
0.5875,0.6000,0.6186
0.6000,0.6000,0.6226
0.6125,0.6000,0.6292
0.6250,0.6000,0.6380
0.6375,0.6000,0.6446
0.6500,0.6000,0.6420
0.6625,0.6000,0.6262
0.6750,0.6000,0.5979
0.6875,0.6000,0.5609
0.7000,0.6000,0.5204
0.7125,0.6000,0.4969
0.7250,0.6000,0.4919
0.7375,0.6000,0.4899
0.7500,0.6000,0.4914
0.7625,0.6000,0.4961
0.7750,0.6000,0.5175
0.7875,0.6000,0.5609
0.8000,0.6000,0.6008
0.8125,0.6000,0.6313
0.8250,0.6000,0.6488
0.8375,0.6000,0.6511
0.8500,0.6000,0.6367
0.8625,0.6000,0.6062
0.8750,0.6000,0.5629
0.8875,0.6000,0.5159
0.9000,0.6000,0.4960
0.9125,0.6000,0.4925
0.9250,0.6000,0.4917
0.9375,0.6000,0.4919
0.9500,0.6000,0.4915
0.9625,0.6000,0.4903
0.9750,0.6000,0.4882
0.9875,0.6000,0.4854
1.0000,0.6000,0.4816
0.0000,0.6125,0.3687
0.0125,0.6125,0.3698
0.0250,0.6125,0.3711
0.0375,0.6125,0.3728
0.0500,0.6125,0.3758
0.0625,0.6125,0.3809
0.0750,0.6125,0.3890
0.0875,0.6125,0.4001
0.1000,0.6125,0.4123
0.1125,0.6125,0.4235
0.1250,0.6125,0.4331
0.1375,0.6125,0.4417
0.1500,0.6125,0.4503
0.1625,0.6125,0.4594
0.1750,0.6125,0.4690
0.1875,0.6125,0.4789
0.2000,0.6125,0.4885
0.2125,0.6125,0.4974
0.2250,0.6125,0.5299
0.2375,0.6125,0.5687
0.2500,0.6125,0.6027
0.2625,0.6125,0.6307
0.2750,0.6125,0.6493
0.2875,0.6125,0.6562
0.3000,0.6125,0.6522
0.3125,0.6125,0.6388
0.3250,0.6125,0.6169
0.3375,0.6125,0.5873
0.3500,0.6125,0.5524
0.3625,0.6125,0.5165
0.3750,0.6125,0.4975
0.3875,0.6125,0.4939
0.4000,0.6125,0.4930
0.4125,0.6125,0.4949
0.4250,0.6125,0.4993
0.4375,0.6125,0.5303
0.4500,0.6125,0.5686
0.4625,0.6125,0.6033
0.4750,0.6125,0.6268
0.4875,0.6125,0.6356
0.5000,0.6125,0.6334
0.5125,0.6125,0.6270
0.5250,0.6125,0.6211
0.5375,0.6125,0.6173
0.5500,0.6125,0.6154
0.5625,0.6125,0.6149
0.5750,0.6125,0.6154
0.5875,0.6125,0.6169
0.6000,0.6125,0.6199
0.6125,0.6125,0.6249
0.6250,0.6125,0.6313
0.6375,0.6125,0.6346
0.6500,0.6125,0.6272
0.6625,0.6125,0.6046
0.6750,0.6125,0.5692
0.6875,0.6125,0.5267
0.7000,0.6125,0.4972
0.7125,0.6125,0.4908
0.7250,0.6125,0.4870
0.7375,0.6125,0.4864
0.7500,0.6125,0.4892
0.7625,0.6125,0.4949
0.7750,0.6125,0.5134
0.7875,0.6125,0.5579
0.8000,0.6125,0.5978
0.8125,0.6125,0.6271
0.8250,0.6125,0.6414
0.8375,0.6125,0.6378
0.8500,0.6125,0.6153
0.8625,0.6125,0.5758
0.8750,0.6125,0.5255
0.8875,0.6125,0.4954
0.9000,0.6125,0.4883
0.9125,0.6125,0.4846
0.9250,0.6125,0.4841
0.9375,0.6125,0.4849
0.9500,0.6125,0.4850
0.9625,0.6125,0.4839
0.9750,0.6125,0.4815
0.9875,0.6125,0.4782
1.0000,0.6125,0.4737
0.0000,0.6250,0.3733
0.0125,0.6250,0.3752
0.0250,0.6250,0.3773
0.0375,0.6250,0.3800
0.0500,0.6250,0.3840
0.0625,0.6250,0.3902
0.0750,0.6250,0.3993
0.0875,0.6250,0.4104
0.1000,0.6250,0.4210
0.1125,0.6250,0.4298
0.1250,0.6250,0.4369
0.1375,0.6250,0.4435
0.1500,0.6250,0.4508
0.1625,0.6250,0.4593
0.1750,0.6250,0.4689
0.1875,0.6250,0.4792
0.2000,0.6250,0.4894
0.2125,0.6250,0.4990
0.2250,0.6250,0.5412
0.2375,0.6250,0.5806
0.2500,0.6250,0.6123
0.2625,0.6250,0.6359
0.2750,0.6250,0.6482
0.2875,0.6250,0.6503
0.3000,0.6250,0.6399
0.3125,0.6250,0.6197
0.3250,0.6250,0.5910
0.3375,0.6250,0.5552
0.3500,0.6250,0.5154
0.3625,0.6250,0.4958
0.3750,0.6250,0.4902
0.3875,0.6250,0.4870
0.4000,0.6250,0.4870
0.4125,0.6250,0.4901
0.4250,0.6250,0.4960
0.4375,0.6250,0.5214
0.4500,0.6250,0.5693
0.4625,0.6250,0.6130
0.4750,0.6250,0.6434
0.4875,0.6250,0.6555
0.5000,0.6250,0.6521
0.5125,0.6250,0.6417
0.5250,0.6250,0.6313
0.5375,0.6250,0.6240
0.5500,0.6250,0.6199
0.5625,0.6250,0.6182
0.5750,0.6250,0.6182
0.5875,0.6250,0.6195
0.6000,0.6250,0.6219
0.6125,0.6250,0.6253
0.6250,0.6250,0.6287
0.6375,0.6250,0.6278
0.6500,0.6250,0.6150
0.6625,0.6250,0.5885
0.6750,0.6250,0.5497
0.6875,0.6250,0.5062
0.7000,0.6250,0.4938
0.7125,0.6250,0.4882
0.7250,0.6250,0.4853
0.7375,0.6250,0.4857
0.7500,0.6250,0.4891
0.7625,0.6250,0.4950
0.7750,0.6250,0.5137
0.7875,0.6250,0.5568
0.8000,0.6250,0.5945
0.8125,0.6250,0.6202
0.8250,0.6250,0.6286
0.8375,0.6250,0.6164
0.8500,0.6250,0.5836
0.8625,0.6250,0.5347
0.8750,0.6250,0.4962
0.8875,0.6250,0.4867
0.9000,0.6250,0.4794
0.9125,0.6250,0.4752
0.9250,0.6250,0.4742
0.9375,0.6250,0.4750
0.9500,0.6250,0.4756
0.9625,0.6250,0.4748
0.9750,0.6250,0.4725
0.9875,0.6250,0.4690
1.0000,0.6250,0.4644
0.0000,0.6375,0.3758
0.0125,0.6375,0.3786
0.0250,0.6375,0.3817
0.0375,0.6375,0.3854
0.0500,0.6375,0.3905
0.0625,0.6375,0.3978
0.0750,0.6375,0.4075
0.0875,0.6375,0.4184
0.1000,0.6375,0.4280
0.1125,0.6375,0.4353
0.1250,0.6375,0.4410
0.1375,0.6375,0.4466
0.1500,0.6375,0.4533
0.1625,0.6375,0.4616
0.1750,0.6375,0.4713
0.1875,0.6375,0.4819
0.2000,0.6375,0.4924
0.2125,0.6375,0.5114
0.2250,0.6375,0.5568
0.2375,0.6375,0.5929
0.2500,0.6375,0.6198
0.2625,0.6375,0.6376
0.2750,0.6375,0.6451
0.2875,0.6375,0.6402
0.3000,0.6375,0.6231
0.3125,0.6375,0.5961
0.3250,0.6375,0.5613
0.3375,0.6375,0.5210
0.3500,0.6375,0.4962
0.3625,0.6375,0.4891
0.3750,0.6375,0.4837
0.3875,0.6375,0.4811
0.4000,0.6375,0.4819
0.4125,0.6375,0.4864
0.4250,0.6375,0.4939
0.4375,0.6375,0.5193
0.4500,0.6375,0.5766
0.4625,0.6375,0.6285
0.4750,0.6375,0.6651
0.4875,0.6375,0.6804
0.5000,0.6375,0.6762
0.5125,0.6375,0.6617
0.5250,0.6375,0.6464
0.5375,0.6375,0.6351
0.5500,0.6375,0.6286
0.5625,0.6375,0.6257
0.5750,0.6375,0.6253
0.5875,0.6375,0.6264
0.6000,0.6375,0.6282
0.6125,0.6375,0.6301
0.6250,0.6375,0.6305
0.6375,0.6375,0.6259
0.6500,0.6375,0.6103
0.6625,0.6375,0.5844
0.6750,0.6375,0.5483
0.6875,0.6375,0.5082
0.7000,0.6375,0.4947
0.7125,0.6375,0.4896
0.7250,0.6375,0.4870
0.7375,0.6375,0.4873
0.7500,0.6375,0.4905
0.7625,0.6375,0.4959
0.7750,0.6375,0.5150
0.7875,0.6375,0.5543
0.8000,0.6375,0.5879
0.8125,0.6375,0.6081
0.8250,0.6375,0.6088
0.8375,0.6375,0.5867
0.8500,0.6375,0.5439
0.8625,0.6375,0.4979
0.8750,0.6375,0.4874
0.8875,0.6375,0.4780
0.9000,0.6375,0.4708
0.9125,0.6375,0.4662
0.9250,0.6375,0.4642
0.9375,0.6375,0.4642
0.9500,0.6375,0.4648
0.9625,0.6375,0.4645
0.9750,0.6375,0.4630
0.9875,0.6375,0.4603
1.0000,0.6375,0.4566
0.0000,0.6500,0.3764
0.0125,0.6500,0.3802
0.0250,0.6500,0.3843
0.0375,0.6500,0.3889
0.0500,0.6500,0.3949
0.0625,0.6500,0.4028
0.0750,0.6500,0.4129
0.0875,0.6500,0.4238
0.1000,0.6500,0.4331
0.1125,0.6500,0.4400
0.1250,0.6500,0.4453
0.1375,0.6500,0.4507
0.1500,0.6500,0.4574
0.1625,0.6500,0.4660
0.1750,0.6500,0.4760
0.1875,0.6500,0.4868
0.2000,0.6500,0.4971
0.2125,0.6500,0.5343
0.2250,0.6500,0.5749
0.2375,0.6500,0.6050
0.2500,0.6500,0.6255
0.2625,0.6500,0.6371
0.2750,0.6500,0.6389
0.2875,0.6500,0.6285
0.3000,0.6500,0.6050
0.3125,0.6500,0.5715
0.3250,0.6500,0.5314
0.3375,0.6500,0.4978
0.3500,0.6500,0.4900
0.3625,0.6500,0.4831
0.3750,0.6500,0.4780
0.3875,0.6500,0.4760
0.4000,0.6500,0.4778
0.4125,0.6500,0.4835
0.4250,0.6500,0.4927
0.4375,0.6500,0.5233
0.4500,0.6500,0.5898
0.4625,0.6500,0.6486
0.4750,0.6500,0.6900
0.4875,0.6500,0.7079
0.5000,0.6500,0.7038
0.5125,0.6500,0.6865
0.5250,0.6500,0.6666
0.5375,0.6500,0.6511
0.5500,0.6500,0.6416
0.5625,0.6500,0.6372
0.5750,0.6500,0.6359
0.5875,0.6500,0.6363
0.6000,0.6500,0.6369
0.6125,0.6500,0.6365
0.6250,0.6500,0.6334
0.6375,0.6500,0.6254
0.6500,0.6500,0.6109
0.6625,0.6500,0.5892
0.6750,0.6500,0.5609
0.6875,0.6500,0.5281
0.7000,0.6500,0.4991
0.7125,0.6500,0.4941
0.7250,0.6500,0.4910
0.7375,0.6500,0.4905
0.7500,0.6500,0.4925
0.7625,0.6500,0.4967
0.7750,0.6500,0.5130
0.7875,0.6500,0.5465
0.8000,0.6500,0.5741
0.8125,0.6500,0.5876
0.8250,0.6500,0.5800
0.8375,0.6500,0.5490
0.8500,0.6500,0.4999
0.8625,0.6500,0.4893
0.8750,0.6500,0.4790
0.8875,0.6500,0.4702
0.9000,0.6500,0.4634
0.9125,0.6500,0.4586
0.9250,0.6500,0.4559
0.9375,0.6500,0.4551
0.9500,0.6500,0.4555
0.9625,0.6500,0.4562
0.9750,0.6500,0.4562
0.9875,0.6500,0.4553
1.0000,0.6500,0.4534
0.0000,0.6625,0.3757
0.0125,0.6625,0.3802
0.0250,0.6625,0.3851
0.0375,0.6625,0.3905
0.0500,0.6625,0.3970
0.0625,0.6625,0.4053
0.0750,0.6625,0.4155
0.0875,0.6625,0.4266
0.1000,0.6625,0.4365
0.1125,0.6625,0.4440
0.1250,0.6625,0.4499
0.1375,0.6625,0.4559
0.1500,0.6625,0.4632
0.1625,0.6625,0.4723
0.1750,0.6625,0.4826
0.1875,0.6625,0.4931
0.2000,0.6625,0.5149
0.2125,0.6625,0.5589
0.2250,0.6625,0.5921
0.2375,0.6625,0.6150
0.2500,0.6625,0.6290
0.2625,0.6625,0.6352
0.2750,0.6625,0.6326
0.2875,0.6625,0.6182
0.3000,0.6625,0.5900
0.3125,0.6625,0.5507
0.3250,0.6625,0.5057
0.3375,0.6625,0.4927
0.3500,0.6625,0.4847
0.3625,0.6625,0.4779
0.3750,0.6625,0.4731
0.3875,0.6625,0.4716
0.4000,0.6625,0.4743
0.4125,0.6625,0.4815
0.4250,0.6625,0.4924
0.4375,0.6625,0.5318
0.4500,0.6625,0.6063
0.4625,0.6625,0.6699
0.4750,0.6625,0.7135
0.4875,0.6625,0.7329
0.5000,0.6625,0.7299
0.5125,0.6625,0.7118
0.5250,0.6625,0.6892
0.5375,0.6625,0.6701
0.5500,0.6625,0.6575
0.5625,0.6625,0.6509
0.5750,0.6625,0.6479
0.5875,0.6625,0.6465
0.6000,0.6625,0.6445
0.6125,0.6625,0.6403
0.6250,0.6625,0.6326
0.6375,0.6625,0.6218
0.6500,0.6625,0.6086
0.6625,0.6625,0.5932
0.6750,0.6625,0.5741
0.6875,0.6625,0.5505
0.7000,0.6625,0.5235
0.7125,0.6625,0.4995
0.7250,0.6625,0.4957
0.7375,0.6625,0.4938
0.7500,0.6625,0.4941
0.7625,0.6625,0.4965
0.7750,0.6625,0.5027
0.7875,0.6625,0.5280
0.8000,0.6625,0.5485
0.8125,0.6625,0.5553
0.8250,0.6625,0.5413
0.8375,0.6625,0.5054
0.8500,0.6625,0.4916
0.8625,0.6625,0.4813
0.8750,0.6625,0.4717
0.8875,0.6625,0.4637
0.9000,0.6625,0.4574
0.9125,0.6625,0.4529
0.9250,0.6625,0.4500
0.9375,0.6625,0.4491
0.9500,0.6625,0.4500
0.9625,0.6625,0.4521
0.9750,0.6625,0.4543
0.9875,0.6625,0.4558
1.0000,0.6625,0.4563
0.0000,0.6750,0.3738
0.0125,0.6750,0.3788
0.0250,0.6750,0.3843
0.0375,0.6750,0.3903
0.0500,0.6750,0.3972
0.0625,0.6750,0.4055
0.0750,0.6750,0.4157
0.0875,0.6750,0.4273
0.1000,0.6750,0.4383
0.1125,0.6750,0.4474
0.1250,0.6750,0.4549
0.1375,0.6750,0.4622
0.1500,0.6750,0.4706
0.1625,0.6750,0.4802
0.1750,0.6750,0.4903
0.1875,0.6750,0.5000
0.2000,0.6750,0.5457
0.2125,0.6750,0.5810
0.2250,0.6750,0.6058
0.2375,0.6750,0.6216
0.2500,0.6750,0.6301
0.2625,0.6750,0.6322
0.2750,0.6750,0.6271
0.2875,0.6750,0.6112
0.3000,0.6750,0.5811
0.3125,0.6750,0.5383
0.3250,0.6750,0.4980
0.3375,0.6750,0.4890
0.3500,0.6750,0.4807
0.3625,0.6750,0.4738
0.3750,0.6750,0.4692
0.3875,0.6750,0.4681
0.4000,0.6750,0.4716
0.4125,0.6750,0.4801
0.4250,0.6750,0.4927
0.4375,0.6750,0.5418
0.4500,0.6750,0.6217
0.4625,0.6750,0.6867
0.4750,0.6750,0.7298
0.4875,0.6750,0.7491
0.5000,0.6750,0.7474
0.5125,0.6750,0.7309
0.5250,0.6750,0.7084
0.5375,0.6750,0.6876
0.5500,0.6750,0.6726
0.5625,0.6750,0.6635
0.5750,0.6750,0.6581
0.5875,0.6750,0.6535
0.6000,0.6750,0.6472
0.6125,0.6750,0.6377
0.6250,0.6750,0.6252
0.6375,0.6750,0.6122
0.6500,0.6750,0.6009
0.6625,0.6750,0.5910
0.6750,0.6750,0.5796
0.6875,0.6750,0.5642
0.7000,0.6750,0.5440
0.7125,0.6750,0.5204
0.7250,0.6750,0.4995
0.7375,0.6750,0.4961
0.7500,0.6750,0.4943
0.7625,0.6750,0.4944
0.7750,0.6750,0.4961
0.7875,0.6750,0.4988
0.8000,0.6750,0.5066
0.8125,0.6750,0.5092
0.8250,0.6750,0.4989
0.8375,0.6750,0.4928
0.8500,0.6750,0.4842
0.8625,0.6750,0.4748
0.8750,0.6750,0.4662
0.8875,0.6750,0.4590
0.9000,0.6750,0.4533
0.9125,0.6750,0.4492
0.9250,0.6750,0.4468
0.9375,0.6750,0.4464
0.9500,0.6750,0.4485
0.9625,0.6750,0.4524
0.9750,0.6750,0.4570
0.9875,0.6750,0.4610
1.0000,0.6750,0.4639
0.0000,0.6875,0.3710
0.0125,0.6875,0.3762
0.0250,0.6875,0.3820
0.0375,0.6875,0.3884
0.0500,0.6875,0.3955
0.0625,0.6875,0.4038
0.0750,0.6875,0.4140
0.0875,0.6875,0.4260
0.1000,0.6875,0.4387
0.1125,0.6875,0.4503
0.1250,0.6875,0.4603
0.1375,0.6875,0.4695
0.1500,0.6875,0.4790
0.1625,0.6875,0.4888
0.1750,0.6875,0.4982
0.1875,0.6875,0.5354
0.2000,0.6875,0.5715
0.2125,0.6875,0.5975
0.2250,0.6875,0.6147
0.2375,0.6875,0.6247
0.2500,0.6875,0.6290
0.2625,0.6875,0.6286
0.2750,0.6875,0.6225
0.2875,0.6875,0.6074
0.3000,0.6875,0.5790
0.3125,0.6875,0.5365
0.3250,0.6875,0.4973
0.3375,0.6875,0.4877
0.3500,0.6875,0.4788
0.3625,0.6875,0.4715
0.3750,0.6875,0.4668
0.3875,0.6875,0.4659
0.4000,0.6875,0.4700
0.4125,0.6875,0.4794
0.4250,0.6875,0.4932
0.4375,0.6875,0.5490
0.4500,0.6875,0.6298
0.4625,0.6875,0.6927
0.4750,0.6875,0.7328
0.4875,0.6875,0.7507
0.5000,0.6875,0.7502
0.5125,0.6875,0.7366
0.5250,0.6875,0.7167
0.5375,0.6875,0.6968
0.5500,0.6875,0.6810
0.5625,0.6875,0.6700
0.5750,0.6875,0.6616
0.5875,0.6875,0.6529
0.6000,0.6875,0.6414
0.6125,0.6875,0.6264
0.6250,0.6875,0.6101
0.6375,0.6875,0.5966
0.6500,0.6875,0.5876
0.6625,0.6875,0.5819
0.6750,0.6875,0.5760
0.6875,0.6875,0.5667
0.7000,0.6875,0.5520
0.7125,0.6875,0.5314
0.7250,0.6875,0.5063
0.7375,0.6875,0.4964
0.7500,0.6875,0.4924
0.7625,0.6875,0.4897
0.7750,0.6875,0.4888
0.7875,0.6875,0.4895
0.8000,0.6875,0.4909
0.8125,0.6875,0.4914
0.8250,0.6875,0.4898
0.8375,0.6875,0.4854
0.8500,0.6875,0.4786
0.8625,0.6875,0.4707
0.8750,0.6875,0.4632
0.8875,0.6875,0.4568
0.9000,0.6875,0.4518
0.9125,0.6875,0.4483
0.9250,0.6875,0.4464
0.9375,0.6875,0.4468
0.9500,0.6875,0.4500
0.9625,0.6875,0.4555
0.9750,0.6875,0.4621
0.9875,0.6875,0.4685
1.0000,0.6875,0.4739
0.0000,0.7000,0.3675
0.0125,0.7000,0.3726
0.0250,0.7000,0.3786
0.0375,0.7000,0.3851
0.0500,0.7000,0.3923
0.0625,0.7000,0.4006
0.0750,0.7000,0.4107
0.0875,0.7000,0.4232
0.1000,0.7000,0.4378
0.1125,0.7000,0.4526
0.1250,0.7000,0.4659
0.1375,0.7000,0.4774
0.1500,0.7000,0.4877
0.1625,0.7000,0.4970
0.1750,0.7000,0.5275
0.1875,0.7000,0.5631
0.2000,0.7000,0.5896
0.2125,0.7000,0.6077
0.2250,0.7000,0.6188
0.2375,0.7000,0.6246
0.2500,0.7000,0.6263
0.2625,0.7000,0.6245
0.2750,0.7000,0.6185
0.2875,0.7000,0.6056
0.3000,0.7000,0.5816
0.3125,0.7000,0.5438
0.3250,0.7000,0.4991
0.3375,0.7000,0.4893
0.3500,0.7000,0.4799
0.3625,0.7000,0.4720
0.3750,0.7000,0.4669
0.3875,0.7000,0.4657
0.4000,0.7000,0.4698
0.4125,0.7000,0.4794
0.4250,0.7000,0.4931
0.4375,0.7000,0.5463
0.4500,0.7000,0.6225
0.4625,0.7000,0.6803
0.4750,0.7000,0.7165
0.4875,0.7000,0.7331
0.5000,0.7000,0.7338
0.5125,0.7000,0.7234
0.5250,0.7000,0.7071
0.5375,0.7000,0.6899
0.5500,0.7000,0.6751
0.5625,0.7000,0.6635
0.5750,0.7000,0.6530
0.5875,0.7000,0.6406
0.6000,0.7000,0.6245
0.6125,0.7000,0.6058
0.6250,0.7000,0.5884
0.6375,0.7000,0.5759
0.6500,0.7000,0.5695
0.6625,0.7000,0.5668
0.6750,0.7000,0.5647
0.6875,0.7000,0.5595
0.7000,0.7000,0.5486
0.7125,0.7000,0.5300
0.7250,0.7000,0.5031
0.7375,0.7000,0.4945
0.7500,0.7000,0.4882
0.7625,0.7000,0.4827
0.7750,0.7000,0.4793
0.7875,0.7000,0.4783
0.8000,0.7000,0.4793
0.8125,0.7000,0.4809
0.8250,0.7000,0.4814
0.8375,0.7000,0.4797
0.8500,0.7000,0.4755
0.8625,0.7000,0.4698
0.8750,0.7000,0.4636
0.8875,0.7000,0.4582
0.9000,0.7000,0.4537
0.9125,0.7000,0.4506
0.9250,0.7000,0.4492
0.9375,0.7000,0.4500
0.9500,0.7000,0.4536
0.9625,0.7000,0.4598
0.9750,0.7000,0.4678
0.9875,0.7000,0.4760
1.0000,0.7000,0.4835
0.0000,0.7125,0.3634
0.0125,0.7125,0.3683
0.0250,0.7125,0.3741
0.0375,0.7125,0.3806
0.0500,0.7125,0.3878
0.0625,0.7125,0.3960
0.0750,0.7125,0.4060
0.0875,0.7125,0.4192
0.1000,0.7125,0.4359
0.1125,0.7125,0.4544
0.1250,0.7125,0.4713
0.1375,0.7125,0.4848
0.1500,0.7125,0.4953
0.1625,0.7125,0.5190
0.1750,0.7125,0.5542
0.1875,0.7125,0.5806
0.2000,0.7125,0.5994
0.2125,0.7125,0.6117
0.2250,0.7125,0.6188
0.2375,0.7125,0.6220
0.2500,0.7125,0.6221
0.2625,0.7125,0.6198
0.2750,0.7125,0.6145
0.2875,0.7125,0.6042
0.3000,0.7125,0.5855
0.3125,0.7125,0.5554
0.3250,0.7125,0.5137
0.3375,0.7125,0.4936
0.3500,0.7125,0.4843
0.3625,0.7125,0.4761
0.3750,0.7125,0.4703
0.3875,0.7125,0.4683
0.4000,0.7125,0.4713
0.4125,0.7125,0.4795
0.4250,0.7125,0.4913
0.4375,0.7125,0.5245
0.4500,0.7125,0.5907
0.4625,0.7125,0.6419
0.4750,0.7125,0.6754
0.4875,0.7125,0.6922
0.5000,0.7125,0.6951
0.5125,0.7125,0.6880
0.5250,0.7125,0.6752
0.5375,0.7125,0.6610
0.5500,0.7125,0.6485
0.5625,0.7125,0.6379
0.5750,0.7125,0.6274
0.5875,0.7125,0.6140
0.6000,0.7125,0.5967
0.6125,0.7125,0.5779
0.6250,0.7125,0.5619
0.6375,0.7125,0.5516
0.6500,0.7125,0.5473
0.6625,0.7125,0.5468
0.6750,0.7125,0.5471
0.6875,0.7125,0.5447
0.7000,0.7125,0.5362
0.7125,0.7125,0.5186
0.7250,0.7125,0.4981
0.7375,0.7125,0.4909
0.7500,0.7125,0.4825
0.7625,0.7125,0.4747
0.7750,0.7125,0.4693
0.7875,0.7125,0.4674
0.8000,0.7125,0.4687
0.8125,0.7125,0.4716
0.8250,0.7125,0.4745
0.8375,0.7125,0.4759
0.8500,0.7125,0.4749
0.8625,0.7125,0.4719
0.8750,0.7125,0.4676
0.8875,0.7125,0.4634
0.9000,0.7125,0.4596
0.9125,0.7125,0.4568
0.9250,0.7125,0.4552
0.9375,0.7125,0.4556
0.9500,0.7125,0.4587
0.9625,0.7125,0.4647
0.9750,0.7125,0.4729
0.9875,0.7125,0.4822
1.0000,0.7125,0.4913
0.0000,0.7250,0.3587
0.0125,0.7250,0.3633
0.0250,0.7250,0.3689
0.0375,0.7250,0.3751
0.0500,0.7250,0.3821
0.0625,0.7250,0.3900
0.0750,0.7250,0.3999
0.0875,0.7250,0.4138
0.1000,0.7250,0.4325
0.1125,0.7250,0.4541
0.1250,0.7250,0.4750
0.1375,0.7250,0.4901
0.1500,0.7250,0.5013
0.1625,0.7250,0.5401
0.1750,0.7250,0.5678
0.1875,0.7250,0.5877
0.2000,0.7250,0.6015
0.2125,0.7250,0.6103
0.2250,0.7250,0.6151
0.2375,0.7250,0.6168
0.2500,0.7250,0.6161
0.2625,0.7250,0.6136
0.2750,0.7250,0.6090
0.2875,0.7250,0.6010
0.3000,0.7250,0.5874
0.3125,0.7250,0.5655
0.3250,0.7250,0.5339
0.3375,0.7250,0.4989
0.3500,0.7250,0.4908
0.3625,0.7250,0.4828
0.3750,0.7250,0.4763
0.3875,0.7250,0.4728
0.4000,0.7250,0.4734
0.4125,0.7250,0.4782
0.4250,0.7250,0.4861
0.4375,0.7250,0.4956
0.4500,0.7250,0.5278
0.4625,0.7250,0.5724
0.4750,0.7250,0.6054
0.4875,0.7250,0.6253
0.5000,0.7250,0.6324
0.5125,0.7250,0.6295
0.5250,0.7250,0.6204
0.5375,0.7250,0.6094
0.5500,0.7250,0.5997
0.5625,0.7250,0.5921
0.5750,0.7250,0.5848
0.5875,0.7250,0.5748
0.6000,0.7250,0.5611
0.6125,0.7250,0.5460
0.6250,0.7250,0.5332
0.6375,0.7250,0.5251
0.6500,0.7250,0.5221
0.6625,0.7250,0.5226
0.6750,0.7250,0.5242
0.6875,0.7250,0.5237
0.7000,0.7250,0.5170
0.7125,0.7250,0.5000
0.7250,0.7250,0.4944
0.7375,0.7250,0.4862
0.7500,0.7250,0.4763
0.7625,0.7250,0.4669
0.7750,0.7250,0.4604
0.7875,0.7250,0.4582
0.8000,0.7250,0.4600
0.8125,0.7250,0.4642
0.8250,0.7250,0.4692
0.8375,0.7250,0.4734
0.8500,0.7250,0.4758
0.8625,0.7250,0.4760
0.8750,0.7250,0.4744
0.8875,0.7250,0.4718
0.9000,0.7250,0.4689
0.9125,0.7250,0.4660
0.9250,0.7250,0.4638
0.9375,0.7250,0.4631
0.9500,0.7250,0.4649
0.9625,0.7250,0.4698
0.9750,0.7250,0.4776
0.9875,0.7250,0.4871
1.0000,0.7250,0.4970
0.0000,0.7375,0.3533
0.0125,0.7375,0.3576
0.0250,0.7375,0.3627
0.0375,0.7375,0.3684
0.0500,0.7375,0.3748
0.0625,0.7375,0.3820
0.0750,0.7375,0.3915
0.0875,0.7375,0.4064
0.1000,0.7375,0.4267
0.1125,0.7375,0.4507
0.1250,0.7375,0.4742
0.1375,0.7375,0.4915
0.1500,0.7375,0.5093
0.1625,0.7375,0.5449
0.1750,0.7375,0.5687
0.1875,0.7375,0.5853
0.2000,0.7375,0.5968
0.2125,0.7375,0.6040
0.2250,0.7375,0.6076
0.2375,0.7375,0.6083
0.2500,0.7375,0.6068
0.2625,0.7375,0.6039
0.2750,0.7375,0.5996
0.2875,0.7375,0.5936
0.3000,0.7375,0.5842
0.3125,0.7375,0.5695
0.3250,0.7375,0.5478
0.3375,0.7375,0.5182
0.3500,0.7375,0.4967
0.3625,0.7375,0.4894
0.3750,0.7375,0.4824
0.3875,0.7375,0.4769
0.4000,0.7375,0.4739
0.4125,0.7375,0.4741
0.4250,0.7375,0.4771
0.4375,0.7375,0.4822
0.4500,0.7375,0.4886
0.4625,0.7375,0.4953
0.4750,0.7375,0.5077
0.4875,0.7375,0.5328
0.5000,0.7375,0.5467
0.5125,0.7375,0.5501
0.5250,0.7375,0.5463
0.5375,0.7375,0.5398
0.5500,0.7375,0.5345
0.5625,0.7375,0.5323
0.5750,0.7375,0.5318
0.5875,0.7375,0.5298
0.6000,0.7375,0.5237
0.6125,0.7375,0.5145
0.6250,0.7375,0.5051
0.6375,0.7375,0.4997
0.6500,0.7375,0.4992
0.6625,0.7375,0.4992
0.6750,0.7375,0.4996
0.6875,0.7375,0.4996
0.7000,0.7375,0.4987
0.7125,0.7375,0.4958
0.7250,0.7375,0.4901
0.7375,0.7375,0.4812
0.7500,0.7375,0.4704
0.7625,0.7375,0.4601
0.7750,0.7375,0.4531
0.7875,0.7375,0.4508
0.8000,0.7375,0.4530
0.8125,0.7375,0.4580
0.8250,0.7375,0.4646
0.8375,0.7375,0.4711
0.8500,0.7375,0.4766
0.8625,0.7375,0.4803
0.8750,0.7375,0.4818
0.8875,0.7375,0.4815
0.9000,0.7375,0.4797
0.9125,0.7375,0.4770
0.9250,0.7375,0.4740
0.9375,0.7375,0.4720
0.9500,0.7375,0.4722
0.9625,0.7375,0.4756
0.9750,0.7375,0.4821
0.9875,0.7375,0.4910
1.0000,0.7375,0.5056
0.0000,0.7500,0.3465
0.0125,0.7500,0.3505
0.0250,0.7500,0.3551
0.0375,0.7500,0.3600
0.0500,0.7500,0.3650
0.0625,0.7500,0.3707
0.0750,0.7500,0.3804
0.0875,0.7500,0.3953
0.1000,0.7500,0.4165
0.1125,0.7500,0.4424
0.1250,0.7500,0.4683
0.1375,0.7500,0.4881
0.1500,0.7500,0.4994
0.1625,0.7500,0.5349
0.1750,0.7500,0.5591
0.1875,0.7500,0.5753
0.2000,0.7500,0.5860
0.2125,0.7500,0.5923
0.2250,0.7500,0.5948
0.2375,0.7500,0.5939
0.2500,0.7500,0.5908
0.2625,0.7500,0.5866
0.2750,0.7500,0.5822
0.2875,0.7500,0.5778
0.3000,0.7500,0.5723
0.3125,0.7500,0.5640
0.3250,0.7500,0.5506
0.3375,0.7500,0.5301
0.3500,0.7500,0.5012
0.3625,0.7500,0.4935
0.3750,0.7500,0.4858
0.3875,0.7500,0.4780
0.4000,0.7500,0.4714
0.4125,0.7500,0.4670
0.4250,0.7500,0.4652
0.4375,0.7500,0.4661
0.4500,0.7500,0.4694
0.4625,0.7500,0.4744
0.4750,0.7500,0.4803
0.4875,0.7500,0.4857
0.5000,0.7500,0.4898
0.5125,0.7500,0.4920
0.5250,0.7500,0.4927
0.5375,0.7500,0.4929
0.5500,0.7500,0.4933
0.5625,0.7500,0.4944
0.5750,0.7500,0.4961
0.5875,0.7500,0.4976
0.6000,0.7500,0.4982
0.6125,0.7500,0.4977
0.6250,0.7500,0.4966
0.6375,0.7500,0.4954
0.6500,0.7500,0.4946
0.6625,0.7500,0.4944
0.6750,0.7500,0.4945
0.6875,0.7500,0.4946
0.7000,0.7500,0.4938
0.7125,0.7500,0.4911
0.7250,0.7500,0.4854
0.7375,0.7500,0.4764
0.7500,0.7500,0.4653
0.7625,0.7500,0.4545
0.7750,0.7500,0.4472
0.7875,0.7500,0.4447
0.8000,0.7500,0.4468
0.8125,0.7500,0.4522
0.8250,0.7500,0.4595
0.8375,0.7500,0.4677
0.8500,0.7500,0.4758
0.8625,0.7500,0.4827
0.8750,0.7500,0.4877
0.8875,0.7500,0.4900
0.9000,0.7500,0.4898
0.9125,0.7500,0.4876
0.9250,0.7500,0.4845
0.9375,0.7500,0.4816
0.9500,0.7500,0.4805
0.9625,0.7500,0.4822
0.9750,0.7500,0.4871
0.9875,0.7500,0.4948
1.0000,0.7500,0.5225
0.0000,0.7625,0.3376
0.0125,0.7625,0.3416
0.0250,0.7625,0.3456
0.0375,0.7625,0.3492
0.0500,0.7625,0.3523
0.0625,0.7625,0.3572
0.0750,0.7625,0.3652
0.0875,0.7625,0.3790
0.1000,0.7625,0.4004
0.1125,0.7625,0.4279
0.1250,0.7625,0.4565
0.1375,0.7625,0.4796
0.1500,0.7625,0.4938
0.1625,0.7625,0.5127
0.1750,0.7625,0.5413
0.1875,0.7625,0.5589
0.2000,0.7625,0.5692
0.2125,0.7625,0.5738
0.2250,0.7625,0.5732
0.2375,0.7625,0.5684
0.2500,0.7625,0.5615
0.2625,0.7625,0.5549
0.2750,0.7625,0.5504
0.2875,0.7625,0.5483
0.3000,0.7625,0.5475
0.3125,0.7625,0.5457
0.3250,0.7625,0.5401
0.3375,0.7625,0.5272
0.3500,0.7625,0.5041
0.3625,0.7625,0.4943
0.3750,0.7625,0.4858
0.3875,0.7625,0.4759
0.4000,0.7625,0.4662
0.4125,0.7625,0.4581
0.4250,0.7625,0.4524
0.4375,0.7625,0.4497
0.4500,0.7625,0.4500
0.4625,0.7625,0.4529
0.4750,0.7625,0.4580
0.4875,0.7625,0.4640
0.5000,0.7625,0.4695
0.5125,0.7625,0.4735
0.5250,0.7625,0.4762
0.5375,0.7625,0.4782
0.5500,0.7625,0.4806
0.5625,0.7625,0.4837
0.5750,0.7625,0.4876
0.5875,0.7625,0.4912
0.6000,0.7625,0.4935
0.6125,0.7625,0.4940
0.6250,0.7625,0.4933
0.6375,0.7625,0.4920
0.6500,0.7625,0.4909
0.6625,0.7625,0.4902
0.6750,0.7625,0.4899
0.6875,0.7625,0.4898
0.7000,0.7625,0.4889
0.7125,0.7625,0.4863
0.7250,0.7625,0.4809
0.7375,0.7625,0.4722
0.7500,0.7625,0.4611
0.7625,0.7625,0.4502
0.7750,0.7625,0.4423
0.7875,0.7625,0.4392
0.8000,0.7625,0.4406
0.8125,0.7625,0.4455
0.8250,0.7625,0.4528
0.8375,0.7625,0.4618
0.8500,0.7625,0.4717
0.8625,0.7625,0.4815
0.8750,0.7625,0.4897
0.8875,0.7625,0.4951
0.9000,0.7625,0.4971
0.9125,0.7625,0.4964
0.9250,0.7625,0.4939
0.9375,0.7625,0.4912
0.9500,0.7625,0.4895
0.9625,0.7625,0.4899
0.9750,0.7625,0.4932
0.9875,0.7625,0.4991
1.0000,0.7625,0.5385
0.0000,0.7750,0.3269
0.0125,0.7750,0.3310
0.0250,0.7750,0.3345
0.0375,0.7750,0.3370
0.0500,0.7750,0.3389
0.0625,0.7750,0.3416
0.0750,0.7750,0.3472
0.0875,0.7750,0.3589
0.1000,0.7750,0.3793
0.1125,0.7750,0.4076
0.1250,0.7750,0.4389
0.1375,0.7750,0.4663
0.1500,0.7750,0.4848
0.1625,0.7750,0.4963
0.1750,0.7750,0.5161
0.1875,0.7750,0.5364
0.2000,0.7750,0.5455
0.2125,0.7750,0.5453
0.2250,0.7750,0.5372
0.2375,0.7750,0.5241
0.2500,0.7750,0.5107
0.2625,0.7750,0.5011
0.2750,0.7750,0.4995
0.2875,0.7750,0.4999
0.3000,0.7750,0.5053
0.3125,0.7750,0.5119
0.3250,0.7750,0.5151
0.3375,0.7750,0.5101
0.3500,0.7750,0.4986
0.3625,0.7750,0.4924
0.3750,0.7750,0.4831
0.3875,0.7750,0.4716
0.4000,0.7750,0.4595
0.4125,0.7750,0.4486
0.4250,0.7750,0.4401
0.4375,0.7750,0.4346
0.4500,0.7750,0.4321
0.4625,0.7750,0.4329
0.4750,0.7750,0.4367
0.4875,0.7750,0.4427
0.5000,0.7750,0.4493
0.5125,0.7750,0.4552
0.5250,0.7750,0.4601
0.5375,0.7750,0.4644
0.5500,0.7750,0.4690
0.5625,0.7750,0.4745
0.5750,0.7750,0.4806
0.5875,0.7750,0.4862
0.6000,0.7750,0.4901
0.6125,0.7750,0.4916
0.6250,0.7750,0.4913
0.6375,0.7750,0.4900
0.6500,0.7750,0.4885
0.6625,0.7750,0.4873
0.6750,0.7750,0.4865
0.6875,0.7750,0.4859
0.7000,0.7750,0.4847
0.7125,0.7750,0.4820
0.7250,0.7750,0.4767
0.7375,0.7750,0.4684
0.7500,0.7750,0.4578
0.7625,0.7750,0.4469
0.7750,0.7750,0.4383
0.7875,0.7750,0.4336
0.8000,0.7750,0.4333
0.8125,0.7750,0.4366
0.8250,0.7750,0.4429
0.8375,0.7750,0.4515
0.8500,0.7750,0.4623
0.8625,0.7750,0.4744
0.8750,0.7750,0.4860
0.8875,0.7750,0.4950
0.9000,0.7750,0.5013
0.9125,0.7750,0.5112
0.9250,0.7750,0.5079
0.9375,0.7750,0.4998
0.9500,0.7750,0.4984
0.9625,0.7750,0.4983
0.9750,0.7750,0.5007
0.9875,0.7750,0.5234
1.0000,0.7750,0.5565
0.0000,0.7875,0.3168
0.0125,0.7875,0.3213
0.0250,0.7875,0.3250
0.0375,0.7875,0.3269
0.0500,0.7875,0.3272
0.0625,0.7875,0.3276
0.0750,0.7875,0.3304
0.0875,0.7875,0.3392
0.1000,0.7875,0.3570
0.1125,0.7875,0.3842
0.1250,0.7875,0.4169
0.1375,0.7875,0.4484
0.1500,0.7875,0.4724
0.1625,0.7875,0.4879
0.1750,0.7875,0.4969
0.1875,0.7875,0.5067
0.2000,0.7875,0.5121
0.2125,0.7875,0.5018
0.2250,0.7875,0.4964
0.2375,0.7875,0.4918
0.2500,0.7875,0.4880
0.2625,0.7875,0.4860
0.2750,0.7875,0.4859
0.2875,0.7875,0.4873
0.3000,0.7875,0.4899
0.3125,0.7875,0.4929
0.3250,0.7875,0.4954
0.3375,0.7875,0.4963
0.3500,0.7875,0.4943
0.3625,0.7875,0.4885
0.3750,0.7875,0.4788
0.3875,0.7875,0.4661
0.4000,0.7875,0.4523
0.4125,0.7875,0.4395
0.4250,0.7875,0.4289
0.4375,0.7875,0.4212
0.4500,0.7875,0.4168
0.4625,0.7875,0.4157
0.4750,0.7875,0.4181
0.4875,0.7875,0.4235
0.5000,0.7875,0.4308
0.5125,0.7875,0.4383
0.5250,0.7875,0.4453
0.5375,0.7875,0.4519
0.5500,0.7875,0.4590
0.5625,0.7875,0.4668
0.5750,0.7875,0.4751
0.5875,0.7875,0.4825
0.6000,0.7875,0.4878
0.6125,0.7875,0.4903
0.6250,0.7875,0.4904
0.6375,0.7875,0.4892
0.6500,0.7875,0.4875
0.6625,0.7875,0.4859
0.6750,0.7875,0.4845
0.6875,0.7875,0.4832
0.7000,0.7875,0.4814
0.7125,0.7875,0.4782
0.7250,0.7875,0.4728
0.7375,0.7875,0.4648
0.7500,0.7875,0.4547
0.7625,0.7875,0.4439
0.7750,0.7875,0.4343
0.7875,0.7875,0.4275
0.8000,0.7875,0.4244
0.8125,0.7875,0.4247
0.8250,0.7875,0.4284
0.8375,0.7875,0.4354
0.8500,0.7875,0.4460
0.8625,0.7875,0.4599
0.8750,0.7875,0.4750
0.8875,0.7875,0.4885
0.9000,0.7875,0.4982
0.9125,0.7875,0.5208
0.9250,0.7875,0.5335
0.9375,0.7875,0.5354
0.9500,0.7875,0.5337
0.9625,0.7875,0.5340
0.9750,0.7875,0.5403
0.9875,0.7875,0.5545
1.0000,0.7875,0.5768
0.0000,0.8000,0.3106
0.0125,0.8000,0.3162
0.0250,0.8000,0.3207
0.0375,0.8000,0.3228
0.0500,0.8000,0.3226
0.0625,0.8000,0.3213
0.0750,0.8000,0.3214
0.0875,0.8000,0.3262
0.1000,0.8000,0.3388
0.1125,0.8000,0.3616
0.1250,0.8000,0.3931
0.1375,0.8000,0.4269
0.1500,0.8000,0.4561
0.1625,0.8000,0.4767
0.1750,0.8000,0.4888
0.1875,0.8000,0.4940
0.2000,0.8000,0.4937
0.2125,0.8000,0.4889
0.2250,0.8000,0.4818
0.2375,0.8000,0.4750
0.2500,0.8000,0.4706
0.2625,0.8000,0.4689
0.2750,0.8000,0.4695
0.2875,0.8000,0.4720
0.3000,0.8000,0.4759
0.3125,0.8000,0.4806
0.3250,0.8000,0.4853
0.3375,0.8000,0.4884
0.3500,0.8000,0.4882
0.3625,0.8000,0.4834
0.3750,0.8000,0.4736
0.3875,0.8000,0.4602
0.4000,0.8000,0.4453
0.4125,0.8000,0.4312
0.4250,0.8000,0.4192
0.4375,0.8000,0.4101
0.4500,0.8000,0.4042
0.4625,0.8000,0.4018
0.4750,0.8000,0.4030
0.4875,0.8000,0.4078
0.5000,0.8000,0.4152
0.5125,0.8000,0.4239
0.5250,0.8000,0.4326
0.5375,0.8000,0.4414
0.5500,0.8000,0.4507
0.5625,0.8000,0.4607
0.5750,0.8000,0.4708
0.5875,0.8000,0.4798
0.6000,0.8000,0.4862
0.6125,0.8000,0.4895
0.6250,0.8000,0.4902
0.6375,0.8000,0.4892
0.6500,0.8000,0.4874
0.6625,0.8000,0.4855
0.6750,0.8000,0.4836
0.6875,0.8000,0.4816
0.7000,0.8000,0.4788
0.7125,0.8000,0.4748
0.7250,0.8000,0.4688
0.7375,0.8000,0.4607
0.7500,0.8000,0.4509
0.7625,0.8000,0.4402
0.7750,0.8000,0.4297
0.7875,0.8000,0.4206
0.8000,0.8000,0.4139
0.8125,0.8000,0.4103
0.8250,0.8000,0.4102
0.8375,0.8000,0.4144
0.8500,0.8000,0.4236
0.8625,0.8000,0.4382
0.8750,0.8000,0.4563
0.8875,0.8000,0.4748
0.9000,0.8000,0.4902
0.9125,0.8000,0.5047
0.9250,0.8000,0.5392
0.9375,0.8000,0.5563
0.9500,0.8000,0.5639
0.9625,0.8000,0.5682
0.9750,0.8000,0.5735
0.9875,0.8000,0.5822
1.0000,0.8000,0.5948
0.0000,0.8125,0.3099
0.0125,0.8125,0.3170
0.0250,0.8125,0.3227
0.0375,0.8125,0.3255
0.0500,0.8125,0.3250
0.0625,0.8125,0.3227
0.0750,0.8125,0.3208
0.0875,0.8125,0.3220
0.1000,0.8125,0.3291
0.1125,0.8125,0.3449
0.1250,0.8125,0.3710
0.1375,0.8125,0.4042
0.1500,0.8125,0.4361
0.1625,0.8125,0.4609
0.1750,0.8125,0.4763
0.1875,0.8125,0.4824
0.2000,0.8125,0.4808
0.2125,0.8125,0.4737
0.2250,0.8125,0.4641
0.2375,0.8125,0.4565
0.2500,0.8125,0.4526
0.2625,0.8125,0.4516
0.2750,0.8125,0.4528
0.2875,0.8125,0.4558
0.3000,0.8125,0.4603
0.3125,0.8125,0.4662
0.3250,0.8125,0.4726
0.3375,0.8125,0.4780
0.3500,0.8125,0.4802
0.3625,0.8125,0.4770
0.3750,0.8125,0.4680
0.3875,0.8125,0.4544
0.4000,0.8125,0.4389
0.4125,0.8125,0.4239
0.4250,0.8125,0.4112
0.4375,0.8125,0.4015
0.4500,0.8125,0.3950
0.4625,0.8125,0.3919
0.4750,0.8125,0.3925
0.4875,0.8125,0.3968
0.5000,0.8125,0.4041
0.5125,0.8125,0.4131
0.5250,0.8125,0.4230
0.5375,0.8125,0.4332
0.5500,0.8125,0.4442
0.5625,0.8125,0.4558
0.5750,0.8125,0.4675
0.5875,0.8125,0.4775
0.6000,0.8125,0.4847
0.6125,0.8125,0.4886
0.6250,0.8125,0.4898
0.6375,0.8125,0.4892
0.6500,0.8125,0.4876
0.6625,0.8125,0.4856
0.6750,0.8125,0.4832
0.6875,0.8125,0.4803
0.7000,0.8125,0.4764
0.7125,0.8125,0.4710
0.7250,0.8125,0.4640
0.7375,0.8125,0.4555
0.7500,0.8125,0.4457
0.7625,0.8125,0.4350
0.7750,0.8125,0.4240
0.7875,0.8125,0.4132
0.8000,0.8125,0.4035
0.8125,0.8125,0.3961
0.8250,0.8125,0.3922
0.8375,0.8125,0.3931
0.8500,0.8125,0.4000
0.8625,0.8125,0.4134
0.8750,0.8125,0.4326
0.8875,0.8125,0.4548
0.9000,0.8125,0.4760
0.9125,0.8125,0.4927
0.9250,0.8125,0.5216
0.9375,0.8125,0.5581
0.9500,0.8125,0.5774
0.9625,0.8125,0.5876
0.9750,0.8125,0.5939
0.9875,0.8125,0.5996
1.0000,0.8125,0.5906
0.0000,0.8250,0.3137
0.0125,0.8250,0.3225
0.0250,0.8250,0.3295
0.0375,0.8250,0.3328
0.0500,0.8250,0.3321
0.0625,0.8250,0.3287
0.0750,0.8250,0.3248
0.0875,0.8250,0.3228
0.1000,0.8250,0.3250
0.1125,0.8250,0.3342
0.1250,0.8250,0.3537
0.1375,0.8250,0.3836
0.1500,0.8250,0.4154
0.1625,0.8250,0.4422
0.1750,0.8250,0.4595
0.1875,0.8250,0.4664
0.2000,0.8250,0.4641
0.2125,0.8250,0.4556
0.2250,0.8250,0.4456
0.2375,0.8250,0.4391
0.2500,0.8250,0.4362
0.2625,0.8250,0.4359
0.2750,0.8250,0.4374
0.2875,0.8250,0.4403
0.3000,0.8250,0.4447
0.3125,0.8250,0.4508
0.3250,0.8250,0.4581
0.3375,0.8250,0.4654
0.3500,0.8250,0.4701
0.3625,0.8250,0.4694
0.3750,0.8250,0.4619
0.3875,0.8250,0.4488
0.4000,0.8250,0.4333
0.4125,0.8250,0.4182
0.4250,0.8250,0.4055
0.4375,0.8250,0.3961
0.4500,0.8250,0.3900
0.4625,0.8250,0.3873
0.4750,0.8250,0.3880
0.4875,0.8250,0.3921
0.5000,0.8250,0.3991
0.5125,0.8250,0.4078
0.5250,0.8250,0.4176
0.5375,0.8250,0.4282
0.5500,0.8250,0.4398
0.5625,0.8250,0.4523
0.5750,0.8250,0.4646
0.5875,0.8250,0.4750
0.6000,0.8250,0.4825
0.6125,0.8250,0.4868
0.6250,0.8250,0.4884
0.6375,0.8250,0.4883
0.6500,0.8250,0.4872
0.6625,0.8250,0.4852
0.6750,0.8250,0.4825
0.6875,0.8250,0.4787
0.7000,0.8250,0.4734
0.7125,0.8250,0.4666
0.7250,0.8250,0.4584
0.7375,0.8250,0.4491
0.7500,0.8250,0.4392
0.7625,0.8250,0.4286
0.7750,0.8250,0.4174
0.7875,0.8250,0.4059
0.8000,0.8250,0.3946
0.8125,0.8250,0.3848
0.8250,0.8250,0.3783
0.8375,0.8250,0.3766
0.8500,0.8250,0.3808
0.8625,0.8250,0.3915
0.8750,0.8250,0.4090
0.8875,0.8250,0.4319
0.9000,0.8250,0.4568
0.9125,0.8250,0.4792
0.9250,0.8250,0.4960
0.9375,0.8250,0.5377
0.9500,0.8250,0.5714
0.9625,0.8250,0.5886
0.9750,0.8250,0.5966
0.9875,0.8250,0.5994
1.0000,0.8250,0.5665
0.0000,0.8375,0.3208
0.0125,0.8375,0.3311
0.0250,0.8375,0.3391
0.0375,0.8375,0.3427
0.0500,0.8375,0.3417
0.0625,0.8375,0.3375
0.0750,0.8375,0.3320
0.0875,0.8375,0.3273
0.1000,0.8375,0.3256
0.1125,0.8375,0.3292
0.1250,0.8375,0.3429
0.1375,0.8375,0.3680
0.1500,0.8375,0.3972
0.1625,0.8375,0.4236
0.1750,0.8375,0.4416
0.1875,0.8375,0.4489
0.2000,0.8375,0.4465
0.2125,0.8375,0.4380
0.2250,0.8375,0.4287
0.2375,0.8375,0.4240
0.2500,0.8375,0.4223
0.2625,0.8375,0.4225
0.2750,0.8375,0.4239
0.2875,0.8375,0.4264
0.3000,0.8375,0.4301
0.3125,0.8375,0.4356
0.3250,0.8375,0.4428
0.3375,0.8375,0.4511
0.3500,0.8375,0.4581
0.3625,0.8375,0.4603
0.3750,0.8375,0.4553
0.3875,0.8375,0.4437
0.4000,0.8375,0.4291
0.4125,0.8375,0.4149
0.4250,0.8375,0.4034
0.4375,0.8375,0.3954
0.4500,0.8375,0.3910
0.4625,0.8375,0.3899
0.4750,0.8375,0.3919
0.4875,0.8375,0.3965
0.5000,0.8375,0.4030
0.5125,0.8375,0.4105
0.5250,0.8375,0.4187
0.5375,0.8375,0.4279
0.5500,0.8375,0.4385
0.5625,0.8375,0.4502
0.5750,0.8375,0.4617
0.5875,0.8375,0.4716
0.6000,0.8375,0.4786
0.6125,0.8375,0.4828
0.6250,0.8375,0.4849
0.6375,0.8375,0.4855
0.6500,0.8375,0.4850
0.6625,0.8375,0.4836
0.6750,0.8375,0.4808
0.6875,0.8375,0.4762
0.7000,0.8375,0.4696
0.7125,0.8375,0.4614
0.7250,0.8375,0.4520
0.7375,0.8375,0.4421
0.7500,0.8375,0.4319
0.7625,0.8375,0.4214
0.7750,0.8375,0.4106
0.7875,0.8375,0.3991
0.8000,0.8375,0.3876
0.8125,0.8375,0.3772
0.8250,0.8375,0.3697
0.8375,0.8375,0.3666
0.8500,0.8375,0.3686
0.8625,0.8375,0.3763
0.8750,0.8375,0.3902
0.8875,0.8375,0.4104
0.9000,0.8375,0.4354
0.9125,0.8375,0.4613
0.9250,0.8375,0.4831
0.9375,0.8375,0.4984
0.9500,0.8375,0.5414
0.9625,0.8375,0.5661
0.9750,0.8375,0.5745
0.9875,0.8375,0.5550
1.0000,0.8375,0.5118
0.0000,0.8500,0.3300
0.0125,0.8500,0.3416
0.0250,0.8500,0.3501
0.0375,0.8500,0.3538
0.0500,0.8500,0.3527
0.0625,0.8500,0.3479
0.0750,0.8500,0.3413
0.0875,0.8500,0.3348
0.1000,0.8500,0.3302
0.1125,0.8500,0.3294
0.1250,0.8500,0.3394
0.1375,0.8500,0.3594
0.1500,0.8500,0.3843
0.1625,0.8500,0.4080
0.1750,0.8500,0.4249
0.1875,0.8500,0.4322
0.2000,0.8500,0.4304
0.2125,0.8500,0.4228
0.2250,0.8500,0.4143
0.2375,0.8500,0.4114
0.2500,0.8500,0.4106
0.2625,0.8500,0.4110
0.2750,0.8500,0.4122
0.2875,0.8500,0.4141
0.3000,0.8500,0.4170
0.3125,0.8500,0.4214
0.3250,0.8500,0.4278
0.3375,0.8500,0.4359
0.3500,0.8500,0.4444
0.3625,0.8500,0.4497
0.3750,0.8500,0.4482
0.3875,0.8500,0.4395
0.4000,0.8500,0.4273
0.4125,0.8500,0.4156
0.4250,0.8500,0.4069
0.4375,0.8500,0.4020
0.4500,0.8500,0.4007
0.4625,0.8500,0.4024
0.4750,0.8500,0.4065
0.4875,0.8500,0.4119
0.5000,0.8500,0.4177
0.5125,0.8500,0.4231
0.5250,0.8500,0.4282
0.5375,0.8500,0.4340
0.5500,0.8500,0.4411
0.5625,0.8500,0.4497
0.5750,0.8500,0.4586
0.5875,0.8500,0.4663
0.6000,0.8500,0.4719
0.6125,0.8500,0.4757
0.6250,0.8500,0.4781
0.6375,0.8500,0.4796
0.6500,0.8500,0.4803
0.6625,0.8500,0.4799
0.6750,0.8500,0.4776
0.6875,0.8500,0.4728
0.7000,0.8500,0.4653
0.7125,0.8500,0.4559
0.7250,0.8500,0.4455
0.7375,0.8500,0.4350
0.7500,0.8500,0.4246
0.7625,0.8500,0.4143
0.7750,0.8500,0.4039
0.7875,0.8500,0.3931
0.8000,0.8500,0.3822
0.8125,0.8500,0.3723
0.8250,0.8500,0.3651
0.8375,0.8500,0.3618
0.8500,0.8500,0.3628
0.8625,0.8500,0.3681
0.8750,0.8500,0.3783
0.8875,0.8500,0.3940
0.9000,0.8500,0.4156
0.9125,0.8500,0.4409
0.9250,0.8500,0.4655
0.9375,0.8500,0.4845
0.9500,0.8500,0.4962
0.9625,0.8500,0.5075
0.9750,0.8500,0.4999
0.9875,0.8500,0.4940
1.0000,0.8500,0.4848
0.0000,0.8625,0.3406
0.0125,0.8625,0.3529
0.0250,0.8625,0.3615
0.0375,0.8625,0.3652
0.0500,0.8625,0.3640
0.0625,0.8625,0.3591
0.0750,0.8625,0.3520
0.0875,0.8625,0.3444
0.1000,0.8625,0.3380
0.1125,0.8625,0.3351
0.1250,0.8625,0.3427
0.1375,0.8625,0.3578
0.1500,0.8625,0.3775
0.1625,0.8625,0.3969
0.1750,0.8625,0.4114
0.1875,0.8625,0.4182
0.2000,0.8625,0.4171
0.2125,0.8625,0.4107
0.2250,0.8625,0.4033
0.2375,0.8625,0.4008
0.2500,0.8625,0.4006
0.2625,0.8625,0.4011
0.2750,0.8625,0.4020
0.2875,0.8625,0.4034
0.3000,0.8625,0.4056
0.3125,0.8625,0.4089
0.3250,0.8625,0.4140
0.3375,0.8625,0.4212
0.3500,0.8625,0.4301
0.3625,0.8625,0.4380
0.3750,0.8625,0.4410
0.3875,0.8625,0.4372
0.4000,0.8625,0.4296
0.4125,0.8625,0.4224
0.4250,0.8625,0.4184
0.4375,0.8625,0.4179
0.4500,0.8625,0.4204
0.4625,0.8625,0.4251
0.4750,0.8625,0.4307
0.4875,0.8625,0.4362
0.5000,0.8625,0.4405
0.5125,0.8625,0.4433
0.5250,0.8625,0.4449
0.5375,0.8625,0.4461
0.5500,0.8625,0.4482
0.5625,0.8625,0.4514
0.5750,0.8625,0.4553
0.5875,0.8625,0.4591
0.6000,0.8625,0.4624
0.6125,0.8625,0.4652
0.6250,0.8625,0.4679
0.6375,0.8625,0.4705
0.6500,0.8625,0.4728
0.6625,0.8625,0.4741
0.6750,0.8625,0.4732
0.6875,0.8625,0.4690
0.7000,0.8625,0.4613
0.7125,0.8625,0.4512
0.7250,0.8625,0.4401
0.7375,0.8625,0.4290
0.7500,0.8625,0.4183
0.7625,0.8625,0.4081
0.7750,0.8625,0.3981
0.7875,0.8625,0.3880
0.8000,0.8625,0.3782
0.8125,0.8625,0.3697
0.8250,0.8625,0.3636
0.8375,0.8625,0.3608
0.8500,0.8625,0.3614
0.8625,0.8625,0.3652
0.8750,0.8625,0.3723
0.8875,0.8625,0.3836
0.9000,0.8625,0.3999
0.9125,0.8625,0.4213
0.9250,0.8625,0.4445
0.9375,0.8625,0.4638
0.9500,0.8625,0.4754
0.9625,0.8625,0.4791
0.9750,0.8625,0.4764
0.9875,0.8625,0.4693
1.0000,0.8625,0.4598
0.0000,0.8750,0.3520
0.0125,0.8750,0.3643
0.0250,0.8750,0.3725
0.0375,0.8750,0.3759
0.0500,0.8750,0.3748
0.0625,0.8750,0.3701
0.0750,0.8750,0.3631
0.0875,0.8750,0.3553
0.1000,0.8750,0.3481
0.1125,0.8750,0.3458
0.1250,0.8750,0.3506
0.1375,0.8750,0.3614
0.1500,0.8750,0.3757
0.1625,0.8750,0.3901
0.1750,0.8750,0.4013
0.1875,0.8750,0.4072
0.2000,0.8750,0.4069
0.2125,0.8750,0.4018
0.2250,0.8750,0.3952
0.2375,0.8750,0.3917
0.2500,0.8750,0.3918
0.2625,0.8750,0.3924
0.2750,0.8750,0.3931
0.2875,0.8750,0.3942
0.3000,0.8750,0.3957
0.3125,0.8750,0.3982
0.3250,0.8750,0.4020
0.3375,0.8750,0.4080
0.3500,0.8750,0.4165
0.3625,0.8750,0.4265
0.3750,0.8750,0.4351
0.3875,0.8750,0.4385
0.4000,0.8750,0.4379
0.4125,0.8750,0.4373
0.4250,0.8750,0.4387
0.4375,0.8750,0.4423
0.4500,0.8750,0.4473
0.4625,0.8750,0.4528
0.4750,0.8750,0.4577
0.4875,0.8750,0.4614
0.5000,0.8750,0.4634
0.5125,0.8750,0.4635
0.5250,0.8750,0.4622
0.5375,0.8750,0.4598
0.5500,0.8750,0.4571
0.5625,0.8750,0.4546
0.5750,0.8750,0.4526
0.5875,0.8750,0.4517
0.6000,0.8750,0.4519
0.6125,0.8750,0.4534
0.6250,0.8750,0.4559
0.6375,0.8750,0.4594
0.6500,0.8750,0.4635
0.6625,0.8750,0.4672
0.6750,0.8750,0.4687
0.6875,0.8750,0.4662
0.7000,0.8750,0.4593
0.7125,0.8750,0.4491
0.7250,0.8750,0.4373
0.7375,0.8750,0.4254
0.7500,0.8750,0.4141
0.7625,0.8750,0.4036
0.7750,0.8750,0.3937
0.7875,0.8750,0.3844
0.8000,0.8750,0.3759
0.8125,0.8750,0.3689
0.8250,0.8750,0.3644
0.8375,0.8750,0.3626
0.8500,0.8750,0.3632
0.8625,0.8750,0.3660
0.8750,0.8750,0.3708
0.8875,0.8750,0.3782
0.9000,0.8750,0.3894
0.9125,0.8750,0.4049
0.9250,0.8750,0.4234
0.9375,0.8750,0.4393
0.9500,0.8750,0.4486
0.9625,0.8750,0.4503
0.9750,0.8750,0.4462
0.9875,0.8750,0.4388
1.0000,0.8750,0.4305
0.0000,0.8875,0.3635
0.0125,0.8875,0.3752
0.0250,0.8875,0.3826
0.0375,0.8875,0.3856
0.0500,0.8875,0.3846
0.0625,0.8875,0.3803
0.0750,0.8875,0.3738
0.0875,0.8875,0.3663
0.1000,0.8875,0.3598
0.1125,0.8875,0.3576
0.1250,0.8875,0.3603
0.1375,0.8875,0.3671
0.1500,0.8875,0.3763
0.1625,0.8875,0.3859
0.1750,0.8875,0.3939
0.1875,0.8875,0.3988
0.2000,0.8875,0.3992
0.2125,0.8875,0.3954
0.2250,0.8875,0.3894
0.2375,0.8875,0.3839
0.2500,0.8875,0.3839
0.2625,0.8875,0.3844
0.2750,0.8875,0.3851
0.2875,0.8875,0.3860
0.3000,0.8875,0.3872
0.3125,0.8875,0.3891
0.3250,0.8875,0.3922
0.3375,0.8875,0.3973
0.3500,0.8875,0.4054
0.3625,0.8875,0.4192
0.3750,0.8875,0.4332
0.3875,0.8875,0.4443
0.4000,0.8875,0.4523
0.4125,0.8875,0.4588
0.4250,0.8875,0.4641
0.4375,0.8875,0.4690
0.4500,0.8875,0.4735
0.4625,0.8875,0.4771
0.4750,0.8875,0.4794
0.4875,0.8875,0.4802
0.5000,0.8875,0.4794
0.5125,0.8875,0.4773
0.5250,0.8875,0.4741
0.5375,0.8875,0.4698
0.5500,0.8875,0.4644
0.5625,0.8875,0.4579
0.5750,0.8875,0.4514
0.5875,0.8875,0.4462
0.6000,0.8875,0.4433
0.6125,0.8875,0.4430
0.6250,0.8875,0.4451
0.6375,0.8875,0.4493
0.6500,0.8875,0.4551
0.6625,0.8875,0.4614
0.6750,0.8875,0.4660
0.6875,0.8875,0.4662
0.7000,0.8875,0.4610
0.7125,0.8875,0.4512
0.7250,0.8875,0.4389
0.7375,0.8875,0.4259
0.7500,0.8875,0.4134
0.7625,0.8875,0.4019
0.7750,0.8875,0.3917
0.7875,0.8875,0.3828
0.8000,0.8875,0.3756
0.8125,0.8875,0.3704
0.8250,0.8875,0.3675
0.8375,0.8875,0.3666
0.8500,0.8875,0.3672
0.8625,0.8875,0.3691
0.8750,0.8875,0.3720
0.8875,0.8875,0.3765
0.9000,0.8875,0.3834
0.9125,0.8875,0.3931
0.9250,0.8875,0.4058
0.9375,0.8875,0.4164
0.9500,0.8875,0.4215
0.9625,0.8875,0.4207
0.9750,0.8875,0.4158
0.9875,0.8875,0.4095
1.0000,0.8875,0.4037
0.0000,0.9000,0.3725
0.0125,0.9000,0.3842
0.0250,0.9000,0.3914
0.0375,0.9000,0.3938
0.0500,0.9000,0.3928
0.0625,0.9000,0.3889
0.0750,0.9000,0.3828
0.0875,0.9000,0.3759
0.1000,0.9000,0.3703
0.1125,0.9000,0.3677
0.1250,0.9000,0.3684
0.1375,0.9000,0.3719
0.1500,0.9000,0.3770
0.1625,0.9000,0.3828
0.1750,0.9000,0.3882
0.1875,0.9000,0.3921
0.2000,0.9000,0.3931
0.2125,0.9000,0.3905
0.2250,0.9000,0.3851
0.2375,0.9000,0.3793
0.2500,0.9000,0.3762
0.2625,0.9000,0.3768
0.2750,0.9000,0.3775
0.2875,0.9000,0.3785
0.3000,0.9000,0.3798
0.3125,0.9000,0.3817
0.3250,0.9000,0.3848
0.3375,0.9000,0.3899
0.3500,0.9000,0.4014
0.3625,0.9000,0.4178
0.3750,0.9000,0.4358
0.3875,0.9000,0.4526
0.4000,0.9000,0.4670
0.4125,0.9000,0.4789
0.4250,0.9000,0.4873
0.4375,0.9000,0.4908
0.4500,0.9000,0.4927
0.4625,0.9000,0.4933
0.4750,0.9000,0.4925
0.4875,0.9000,0.4906
0.5000,0.9000,0.4876
0.5125,0.9000,0.4840
0.5250,0.9000,0.4797
0.5375,0.9000,0.4745
0.5500,0.9000,0.4681
0.5625,0.9000,0.4601
0.5750,0.9000,0.4513
0.5875,0.9000,0.4434
0.6000,0.9000,0.4382
0.6125,0.9000,0.4363
0.6250,0.9000,0.4378
0.6375,0.9000,0.4425
0.6500,0.9000,0.4499
0.6625,0.9000,0.4588
0.6750,0.9000,0.4665
0.6875,0.9000,0.4696
0.7000,0.9000,0.4665
0.7125,0.9000,0.4578
0.7250,0.9000,0.4453
0.7375,0.9000,0.4312
0.7500,0.9000,0.4170
0.7625,0.9000,0.4039
0.7750,0.9000,0.3927
0.7875,0.9000,0.3839
0.8000,0.9000,0.3777
0.8125,0.9000,0.3742
0.8250,0.9000,0.3727
0.8375,0.9000,0.3723
0.8500,0.9000,0.3727
0.8625,0.9000,0.3735
0.8750,0.9000,0.3749
0.8875,0.9000,0.3771
0.9000,0.9000,0.3806
0.9125,0.9000,0.3857
0.9250,0.9000,0.3932
0.9375,0.9000,0.3984
0.9500,0.9000,0.3995
0.9625,0.9000,0.3968
0.9750,0.9000,0.3923
0.9875,0.9000,0.3881
1.0000,0.9000,0.3850
0.0000,0.9125,0.3775
0.0125,0.9125,0.3882
0.0250,0.9125,0.3954
0.0375,0.9125,0.3985
0.0500,0.9125,0.3979
0.0625,0.9125,0.3941
0.0750,0.9125,0.3883
0.0875,0.9125,0.3820
0.1000,0.9125,0.3769
0.1125,0.9125,0.3740
0.1250,0.9125,0.3734
0.1375,0.9125,0.3747
0.1500,0.9125,0.3771
0.1625,0.9125,0.3803
0.1750,0.9125,0.3837
0.1875,0.9125,0.3867
0.2000,0.9125,0.3879
0.2125,0.9125,0.3860
0.2250,0.9125,0.3812
0.2375,0.9125,0.3752
0.2500,0.9125,0.3702
0.2625,0.9125,0.3690
0.2750,0.9125,0.3701
0.2875,0.9125,0.3715
0.3000,0.9125,0.3735
0.3125,0.9125,0.3763
0.3250,0.9125,0.3806
0.3375,0.9125,0.3892
0.3500,0.9125,0.4042
0.3625,0.9125,0.4227
0.3750,0.9125,0.4426
0.3875,0.9125,0.4618
0.4000,0.9125,0.4787
0.4125,0.9125,0.4927
0.4250,0.9125,0.5153
0.4375,0.9125,0.5243
0.4500,0.9125,0.5197
0.4625,0.9125,0.5078
0.4750,0.9125,0.4982
0.4875,0.9125,0.4942
0.5000,0.9125,0.4898
0.5125,0.9125,0.4852
0.5250,0.9125,0.4803
0.5375,0.9125,0.4749
0.5500,0.9125,0.4684
0.5625,0.9125,0.4604
0.5750,0.9125,0.4513
0.5875,0.9125,0.4426
0.6000,0.9125,0.4362
0.6125,0.9125,0.4334
0.6250,0.9125,0.4347
0.6375,0.9125,0.4400
0.6500,0.9125,0.4489
0.6625,0.9125,0.4600
0.6750,0.9125,0.4701
0.6875,0.9125,0.4755
0.7000,0.9125,0.4744
0.7125,0.9125,0.4670
0.7250,0.9125,0.4550
0.7375,0.9125,0.4401
0.7500,0.9125,0.4242
0.7625,0.9125,0.4091
0.7750,0.9125,0.3965
0.7875,0.9125,0.3874
0.8000,0.9125,0.3821
0.8125,0.9125,0.3797
0.8250,0.9125,0.3790
0.8375,0.9125,0.3788
0.8500,0.9125,0.3787
0.8625,0.9125,0.3785
0.8750,0.9125,0.3786
0.8875,0.9125,0.3790
0.9000,0.9125,0.3800
0.9125,0.9125,0.3820
0.9250,0.9125,0.3853
0.9375,0.9125,0.3864
0.9500,0.9125,0.3847
0.9625,0.9125,0.3814
0.9750,0.9125,0.3791
0.9875,0.9125,0.3781
1.0000,0.9125,0.3777
0.0000,0.9250,0.3780
0.0125,0.9250,0.3875
0.0250,0.9250,0.3942
0.0375,0.9250,0.3973
0.0500,0.9250,0.3971
0.0625,0.9250,0.3941
0.0750,0.9250,0.3892
0.0875,0.9250,0.3838
0.1000,0.9250,0.3794
0.1125,0.9250,0.3767
0.1250,0.9250,0.3755
0.1375,0.9250,0.3757
0.1500,0.9250,0.3767
0.1625,0.9250,0.3784
0.1750,0.9250,0.3805
0.1875,0.9250,0.3826
0.2000,0.9250,0.3833
0.2125,0.9250,0.3815
0.2250,0.9250,0.3768
0.2375,0.9250,0.3707
0.2500,0.9250,0.3653
0.2625,0.9250,0.3620
0.2750,0.9250,0.3635
0.2875,0.9250,0.3658
0.3000,0.9250,0.3691
0.3125,0.9250,0.3740
0.3250,0.9250,0.3813
0.3375,0.9250,0.3950
0.3500,0.9250,0.4128
0.3625,0.9250,0.4329
0.3750,0.9250,0.4528
0.3875,0.9250,0.4710
0.4000,0.9250,0.4869
0.4125,0.9250,0.4998
0.4250,0.9250,0.5501
0.4375,0.9250,0.5589
0.4500,0.9250,0.5417
0.4625,0.9250,0.5181
0.4750,0.9250,0.4983
0.4875,0.9250,0.4929
0.5000,0.9250,0.4876
0.5125,0.9250,0.4823
0.5250,0.9250,0.4772
0.5375,0.9250,0.4718
0.5500,0.9250,0.4656
0.5625,0.9250,0.4584
0.5750,0.9250,0.4502
0.5875,0.9250,0.4421
0.6000,0.9250,0.4360
0.6125,0.9250,0.4333
0.6250,0.9250,0.4351
0.6375,0.9250,0.4414
0.6500,0.9250,0.4518
0.6625,0.9250,0.4644
0.6750,0.9250,0.4756
0.6875,0.9250,0.4820
0.7000,0.9250,0.4821
0.7125,0.9250,0.4760
0.7250,0.9250,0.4646
0.7375,0.9250,0.4494
0.7500,0.9250,0.4321
0.7625,0.9250,0.4151
0.7750,0.9250,0.4009
0.7875,0.9250,0.3914
0.8000,0.9250,0.3866
0.8125,0.9250,0.3850
0.8250,0.9250,0.3846
0.8375,0.9250,0.3843
0.8500,0.9250,0.3838
0.8625,0.9250,0.3830
0.8750,0.9250,0.3820
0.8875,0.9250,0.3812
0.9000,0.9250,0.3804
0.9125,0.9250,0.3807
0.9250,0.9250,0.3810
0.9375,0.9250,0.3795
0.9500,0.9250,0.3766
0.9625,0.9250,0.3745
0.9750,0.9250,0.3743
0.9875,0.9250,0.3748
1.0000,0.9250,0.3757
0.0000,0.9375,0.3752
0.0125,0.9375,0.3831
0.0250,0.9375,0.3890
0.0375,0.9375,0.3922
0.0500,0.9375,0.3926
0.0625,0.9375,0.3904
0.0750,0.9375,0.3868
0.0875,0.9375,0.3827
0.1000,0.9375,0.3793
0.1125,0.9375,0.3771
0.1250,0.9375,0.3760
0.1375,0.9375,0.3758
0.1500,0.9375,0.3762
0.1625,0.9375,0.3771
0.1750,0.9375,0.3784
0.1875,0.9375,0.3797
0.2000,0.9375,0.3797
0.2125,0.9375,0.3773
0.2250,0.9375,0.3722
0.2375,0.9375,0.3660
0.2500,0.9375,0.3606
0.2625,0.9375,0.3580
0.2750,0.9375,0.3600
0.2875,0.9375,0.3634
0.3000,0.9375,0.3686
0.3125,0.9375,0.3762
0.3250,0.9375,0.3873
0.3375,0.9375,0.4045
0.3500,0.9375,0.4250
0.3625,0.9375,0.4460
0.3750,0.9375,0.4650
0.3875,0.9375,0.4805
0.4000,0.9375,0.4928
0.4125,0.9375,0.5133
0.4250,0.9375,0.5502
0.4375,0.9375,0.5612
0.4500,0.9375,0.5327
0.4625,0.9375,0.4998
0.4750,0.9375,0.4934
0.4875,0.9375,0.4870
0.5000,0.9375,0.4810
0.5125,0.9375,0.4755
0.5250,0.9375,0.4704
0.5375,0.9375,0.4653
0.5500,0.9375,0.4598
0.5625,0.9375,0.4537
0.5750,0.9375,0.4471
0.5875,0.9375,0.4408
0.6000,0.9375,0.4363
0.6125,0.9375,0.4352
0.6250,0.9375,0.4384
0.6375,0.9375,0.4462
0.6500,0.9375,0.4578
0.6625,0.9375,0.4708
0.6750,0.9375,0.4818
0.6875,0.9375,0.4879
0.7000,0.9375,0.4880
0.7125,0.9375,0.4820
0.7250,0.9375,0.4706
0.7375,0.9375,0.4547
0.7500,0.9375,0.4360
0.7625,0.9375,0.4174
0.7750,0.9375,0.4024
0.7875,0.9375,0.3930
0.8000,0.9375,0.3888
0.8125,0.9375,0.3877
0.8250,0.9375,0.3876
0.8375,0.9375,0.3874
0.8500,0.9375,0.3868
0.8625,0.9375,0.3857
0.8750,0.9375,0.3844
0.8875,0.9375,0.3828
0.9000,0.9375,0.3809
0.9125,0.9375,0.3804
0.9250,0.9375,0.3791
0.9375,0.9375,0.3763
0.9500,0.9375,0.3732
0.9625,0.9375,0.3725
0.9750,0.9375,0.3732
0.9875,0.9375,0.3745
1.0000,0.9375,0.3760
0.0000,0.9500,0.3710
0.0125,0.9500,0.3772
0.0250,0.9500,0.3821
0.0375,0.9500,0.3852
0.0500,0.9500,0.3861
0.0625,0.9500,0.3852
0.0750,0.9500,0.3830
0.0875,0.9500,0.3804
0.1000,0.9500,0.3782
0.1125,0.9500,0.3766
0.1250,0.9500,0.3759
0.1375,0.9500,0.3758
0.1500,0.9500,0.3760
0.1625,0.9500,0.3765
0.1750,0.9500,0.3774
0.1875,0.9500,0.3780
0.2000,0.9500,0.3774
0.2125,0.9500,0.3744
0.2250,0.9500,0.3690
0.2375,0.9500,0.3629
0.2500,0.9500,0.3582
0.2625,0.9500,0.3586
0.2750,0.9500,0.3609
0.2875,0.9500,0.3653
0.3000,0.9500,0.3721
0.3125,0.9500,0.3822
0.3250,0.9500,0.3964
0.3375,0.9500,0.4153
0.3500,0.9500,0.4378
0.3625,0.9500,0.4594
0.3750,0.9500,0.4771
0.3875,0.9500,0.4898
0.4000,0.9500,0.4980
0.4125,0.9500,0.5166
0.4250,0.9500,0.5300
0.4375,0.9500,0.5276
0.4500,0.9500,0.4987
0.4625,0.9500,0.4906
0.4750,0.9500,0.4827
0.4875,0.9500,0.4756
0.5000,0.9500,0.4694
0.5125,0.9500,0.4641
0.5250,0.9500,0.4595
0.5375,0.9500,0.4553
0.5500,0.9500,0.4509
0.5625,0.9500,0.4464
0.5750,0.9500,0.4418
0.5875,0.9500,0.4381
0.6000,0.9500,0.4364
0.6125,0.9500,0.4381
0.6250,0.9500,0.4440
0.6375,0.9500,0.4539
0.6500,0.9500,0.4662
0.6625,0.9500,0.4785
0.6750,0.9500,0.4879
0.6875,0.9500,0.4924
0.7000,0.9500,0.4910
0.7125,0.9500,0.4838
0.7250,0.9500,0.4708
0.7375,0.9500,0.4531
0.7500,0.9500,0.4328
0.7625,0.9500,0.4135
0.7750,0.9500,0.3990
0.7875,0.9500,0.3908
0.8000,0.9500,0.3876
0.8125,0.9500,0.3873
0.8250,0.9500,0.3876
0.8375,0.9500,0.3878
0.8500,0.9500,0.3873
0.8625,0.9500,0.3863
0.8750,0.9500,0.3849
0.8875,0.9500,0.3832
0.9000,0.9500,0.3813
0.9125,0.9500,0.3804
0.9250,0.9500,0.3786
0.9375,0.9500,0.3756
0.9500,0.9500,0.3726
0.9625,0.9500,0.3726
0.9750,0.9500,0.3739
0.9875,0.9500,0.3755
1.0000,0.9500,0.3772
0.0000,0.9625,0.3674
0.0125,0.9625,0.3720
0.0250,0.9625,0.3760
0.0375,0.9625,0.3787
0.0500,0.9625,0.3801
0.0625,0.9625,0.3802
0.0750,0.9625,0.3794
0.0875,0.9625,0.3782
0.1000,0.9625,0.3770
0.1125,0.9625,0.3761
0.1250,0.9625,0.3757
0.1375,0.9625,0.3757
0.1500,0.9625,0.3760
0.1625,0.9625,0.3764
0.1750,0.9625,0.3771
0.1875,0.9625,0.3774
0.2000,0.9625,0.3765
0.2125,0.9625,0.3733
0.2250,0.9625,0.3682
0.2375,0.9625,0.3636
0.2500,0.9625,0.3620
0.2625,0.9625,0.3624
0.2750,0.9625,0.3650
0.2875,0.9625,0.3700
0.3000,0.9625,0.3779
0.3125,0.9625,0.3894
0.3250,0.9625,0.4052
0.3375,0.9625,0.4252
0.3500,0.9625,0.4480
0.3625,0.9625,0.4705
0.3750,0.9625,0.4873
0.3875,0.9625,0.4980
0.4000,0.9625,0.5166
0.4125,0.9625,0.5191
0.4250,0.9625,0.5027
0.4375,0.9625,0.4948
0.4500,0.9625,0.4859
0.4625,0.9625,0.4751
0.4750,0.9625,0.4657
0.4875,0.9625,0.4581
0.5000,0.9625,0.4523
0.5125,0.9625,0.4479
0.5250,0.9625,0.4446
0.5375,0.9625,0.4418
0.5500,0.9625,0.4392
0.5625,0.9625,0.4367
0.5750,0.9625,0.4346
0.5875,0.9625,0.4340
0.6000,0.9625,0.4360
0.6125,0.9625,0.4416
0.6250,0.9625,0.4511
0.6375,0.9625,0.4633
0.6500,0.9625,0.4758
0.6625,0.9625,0.4865
0.6750,0.9625,0.4934
0.6875,0.9625,0.4952
0.7000,0.9625,0.4912
0.7125,0.9625,0.4811
0.7250,0.9625,0.4651
0.7375,0.9625,0.4448
0.7500,0.9625,0.4234
0.7625,0.9625,0.4050
0.7750,0.9625,0.3925
0.7875,0.9625,0.3862
0.8000,0.9625,0.3845
0.8125,0.9625,0.3848
0.8250,0.9625,0.3857
0.8375,0.9625,0.3862
0.8500,0.9625,0.3861
0.8625,0.9625,0.3853
0.8750,0.9625,0.3841
0.8875,0.9625,0.3824
0.9000,0.9625,0.3809
0.9125,0.9625,0.3805
0.9250,0.9625,0.3790
0.9375,0.9625,0.3765
0.9500,0.9625,0.3740
0.9625,0.9625,0.3738
0.9750,0.9625,0.3754
0.9875,0.9625,0.3771
1.0000,0.9625,0.3789
0.0000,0.9750,0.3655
0.0125,0.9750,0.3689
0.0250,0.9750,0.3719
0.0375,0.9750,0.3743
0.0500,0.9750,0.3759
0.0625,0.9750,0.3768
0.0750,0.9750,0.3769
0.0875,0.9750,0.3766
0.1000,0.9750,0.3761
0.1125,0.9750,0.3757
0.1250,0.9750,0.3756
0.1375,0.9750,0.3757
0.1500,0.9750,0.3762
0.1625,0.9750,0.3767
0.1750,0.9750,0.3774
0.1875,0.9750,0.3778
0.2000,0.9750,0.3768
0.2125,0.9750,0.3741
0.2250,0.9750,0.3708
0.2375,0.9750,0.3682
0.2500,0.9750,0.3670
0.2625,0.9750,0.3676
0.2750,0.9750,0.3704
0.2875,0.9750,0.3758
0.3000,0.9750,0.3842
0.3125,0.9750,0.3963
0.3250,0.9750,0.4126
0.3375,0.9750,0.4326
0.3500,0.9750,0.4546
0.3625,0.9750,0.4754
0.3750,0.9750,0.4924
0.3875,0.9750,0.5215
0.4000,0.9750,0.5394
0.4125,0.9750,0.5225
0.4250,0.9750,0.4959
0.4375,0.9750,0.4841
0.4500,0.9750,0.4698
0.4625,0.9750,0.4558
0.4750,0.9750,0.4449
0.4875,0.9750,0.4370
0.5000,0.9750,0.4318
0.5125,0.9750,0.4286
0.5250,0.9750,0.4268
0.5375,0.9750,0.4259
0.5500,0.9750,0.4255
0.5625,0.9750,0.4255
0.5750,0.9750,0.4264
0.5875,0.9750,0.4293
0.6000,0.9750,0.4355
0.6125,0.9750,0.4456
0.6250,0.9750,0.4588
0.6375,0.9750,0.4728
0.6500,0.9750,0.4850
0.6625,0.9750,0.4938
0.6750,0.9750,0.4981
0.6875,0.9750,0.4969
0.7000,0.9750,0.4894
0.7125,0.9750,0.4754
0.7250,0.9750,0.4557
0.7375,0.9750,0.4334
0.7500,0.9750,0.4125
0.7625,0.9750,0.3964
0.7750,0.9750,0.3866
0.7875,0.9750,0.3823
0.8000,0.9750,0.3815
0.8125,0.9750,0.3825
0.8250,0.9750,0.3837
0.8375,0.9750,0.3844
0.8500,0.9750,0.3845
0.8625,0.9750,0.3839
0.8750,0.9750,0.3829
0.8875,0.9750,0.3814
0.9000,0.9750,0.3804
0.9125,0.9750,0.3807
0.9250,0.9750,0.3802
0.9375,0.9750,0.3785
0.9500,0.9750,0.3764
0.9625,0.9750,0.3756
0.9750,0.9750,0.3773
0.9875,0.9750,0.3791
1.0000,0.9750,0.3808
0.0000,0.9875,0.3651
0.0125,0.9875,0.3677
0.0250,0.9875,0.3701
0.0375,0.9875,0.3721
0.0500,0.9875,0.3737
0.0625,0.9875,0.3749
0.0750,0.9875,0.3755
0.0875,0.9875,0.3758
0.1000,0.9875,0.3758
0.1125,0.9875,0.3757
0.1250,0.9875,0.3757
0.1375,0.9875,0.3759
0.1500,0.9875,0.3764
0.1625,0.9875,0.3772
0.1750,0.9875,0.3781
0.1875,0.9875,0.3787
0.2000,0.9875,0.3783
0.2125,0.9875,0.3769
0.2250,0.9875,0.3748
0.2375,0.9875,0.3729
0.2500,0.9875,0.3721
0.2625,0.9875,0.3730
0.2750,0.9875,0.3760
0.2875,0.9875,0.3817
0.3000,0.9875,0.3904
0.3125,0.9875,0.4026
0.3250,0.9875,0.4188
0.3375,0.9875,0.4383
0.3500,0.9875,0.4591
0.3625,0.9875,0.4786
0.3750,0.9875,0.4940
0.3875,0.9875,0.5231
0.4000,0.9875,0.5453
0.4125,0.9875,0.5234
0.4250,0.9875,0.4921
0.4375,0.9875,0.4750
0.4500,0.9875,0.4556
0.4625,0.9875,0.4390
0.4750,0.9875,0.4267
0.4875,0.9875,0.4181
0.5000,0.9875,0.4127
0.5125,0.9875,0.4099
0.5250,0.9875,0.4091
0.5375,0.9875,0.4097
0.5500,0.9875,0.4113
0.5625,0.9875,0.4139
0.5750,0.9875,0.4180
0.5875,0.9875,0.4248
0.6000,0.9875,0.4354
0.6125,0.9875,0.4498
0.6250,0.9875,0.4660
0.6375,0.9875,0.4811
0.6500,0.9875,0.4926
0.6625,0.9875,0.4997
0.6750,0.9875,0.5097
0.6875,0.9875,0.4980
0.7000,0.9875,0.4872
0.7125,0.9875,0.4696
0.7250,0.9875,0.4473
0.7375,0.9875,0.4246
0.7500,0.9875,0.4055
0.7625,0.9875,0.3920
0.7750,0.9875,0.3843
0.7875,0.9875,0.3811
0.8000,0.9875,0.3809
0.8125,0.9875,0.3820
0.8250,0.9875,0.3833
0.8375,0.9875,0.3842
0.8500,0.9875,0.3844
0.8625,0.9875,0.3840
0.8750,0.9875,0.3831
0.8875,0.9875,0.3817
0.9000,0.9875,0.3811
0.9125,0.9875,0.3821
0.9250,0.9875,0.3825
0.9375,0.9875,0.3814
0.9500,0.9875,0.3798
0.9625,0.9875,0.3788
0.9750,0.9875,0.3794
0.9875,0.9875,0.3812
1.0000,0.9875,0.3828
0.0000,1.0000,0.3658
0.0125,1.0000,0.3679
0.0250,1.0000,0.3698
0.0375,1.0000,0.3716
0.0500,1.0000,0.3730
0.0625,1.0000,0.3742
0.0750,1.0000,0.3750
0.0875,1.0000,0.3756
0.1000,1.0000,0.3758
0.1125,1.0000,0.3759
0.1250,1.0000,0.3761
0.1375,1.0000,0.3765
0.1500,1.0000,0.3771
0.1625,1.0000,0.3780
0.1750,1.0000,0.3790
0.1875,1.0000,0.3800
0.2000,1.0000,0.3802
0.2125,1.0000,0.3796
0.2250,1.0000,0.3784
0.2375,1.0000,0.3773
0.2500,1.0000,0.3770
0.2625,1.0000,0.3783
0.2750,1.0000,0.3815
0.2875,1.0000,0.3874
0.3000,1.0000,0.3962
0.3125,1.0000,0.4083
0.3250,1.0000,0.4241
0.3375,1.0000,0.4428
0.3500,1.0000,0.4626
0.3625,1.0000,0.4808
0.3750,1.0000,0.4951
0.3875,1.0000,0.5229
0.4000,1.0000,0.5378
0.4125,1.0000,0.5089
0.4250,1.0000,0.4876
0.4375,1.0000,0.4673
0.4500,1.0000,0.4464
0.4625,1.0000,0.4289
0.4750,1.0000,0.4154
0.4875,1.0000,0.4056
0.5000,1.0000,0.3991
0.5125,1.0000,0.3954
0.5250,1.0000,0.3943
0.5375,1.0000,0.3953
0.5500,1.0000,0.3982
0.5625,1.0000,0.4030
0.5750,1.0000,0.4103
0.5875,1.0000,0.4210
0.6000,1.0000,0.4360
0.6125,1.0000,0.4542
0.6250,1.0000,0.4725
0.6375,1.0000,0.4877
0.6500,1.0000,0.4983
0.6625,1.0000,0.5223
0.6750,1.0000,0.5259
0.6875,1.0000,0.4993
0.7000,1.0000,0.4866
0.7125,1.0000,0.4670
0.7250,1.0000,0.4440
0.7375,1.0000,0.4224
0.7500,1.0000,0.4053
0.7625,1.0000,0.3937
0.7750,1.0000,0.3869
0.7875,1.0000,0.3840
0.8000,1.0000,0.3837
0.8125,1.0000,0.3846
0.8250,1.0000,0.3859
0.8375,1.0000,0.3869
0.8500,1.0000,0.3873
0.8625,1.0000,0.3870
0.8750,1.0000,0.3863
0.8875,1.0000,0.3850
0.9000,1.0000,0.3847
0.9125,1.0000,0.3857
0.9250,1.0000,0.3862
0.9375,1.0000,0.3855
0.9500,1.0000,0.3840
0.9625,1.0000,0.3828
0.9750,1.0000,0.3825
0.9875,1.0000,0.3833
1.0000,1.0000,0.3847


==> figures/umap_grid/gsm8k_cooldown.csv <==
x,y,z
0.0000,0.0000,0.1380
0.0125,0.0000,0.1428
0.0250,0.0000,0.1461
0.0375,0.0000,0.1465
0.0500,0.0000,0.1429
0.0625,0.0000,0.1355
0.0750,0.0000,0.1265
0.0875,0.0000,0.1182
0.1000,0.0000,0.1128
0.1125,0.0000,0.1110
0.1250,0.0000,0.1151
0.1375,0.0000,0.1223
0.1500,0.0000,0.1341
0.1625,0.0000,0.1517
0.1750,0.0000,0.1754
0.1875,0.0000,0.2014
0.2000,0.0000,0.2247
0.2125,0.0000,0.2415
0.2250,0.0000,0.2497
0.2375,0.0000,0.2494
0.2500,0.0000,0.2418
0.2625,0.0000,0.2291
0.2750,0.0000,0.2138
0.2875,0.0000,0.1989
0.3000,0.0000,0.1863
0.3125,0.0000,0.1774
0.3250,0.0000,0.1728
0.3375,0.0000,0.1729
0.3500,0.0000,0.1782
0.3625,0.0000,0.1887
0.3750,0.0000,0.2036
0.3875,0.0000,0.2200
0.4000,0.0000,0.2336
0.4125,0.0000,0.2414
0.4250,0.0000,0.2436
0.4375,0.0000,0.2429
0.4500,0.0000,0.2417
0.4625,0.0000,0.2415
0.4750,0.0000,0.2430
0.4875,0.0000,0.2463
0.5000,0.0000,0.2506
0.5125,0.0000,0.2535
0.5250,0.0000,0.2507
0.5375,0.0000,0.2378
0.5500,0.0000,0.2135
0.5625,0.0000,0.1820
0.5750,0.0000,0.1509
0.5875,0.0000,0.1261
0.6000,0.0000,0.1166
0.6125,0.0000,0.1100
0.6250,0.0000,0.1051
0.6375,0.0000,0.1014
0.6500,0.0000,0.0988
0.6625,0.0000,0.0991
0.6750,0.0000,0.1141
0.6875,0.0000,0.1366
0.7000,0.0000,0.1634
0.7125,0.0000,0.1895
0.7250,0.0000,0.2114
0.7375,0.0000,0.2285
0.7500,0.0000,0.2424
0.7625,0.0000,0.2548
0.7750,0.0000,0.2661
0.7875,0.0000,0.2761
0.8000,0.0000,0.2839
0.8125,0.0000,0.2892
0.8250,0.0000,0.2920
0.8375,0.0000,0.2924
0.8500,0.0000,0.2910
0.8625,0.0000,0.2884
0.8750,0.0000,0.2853
0.8875,0.0000,0.2826
0.9000,0.0000,0.2809
0.9125,0.0000,0.2803
0.9250,0.0000,0.2806
0.9375,0.0000,0.2815
0.9500,0.0000,0.2827
0.9625,0.0000,0.2840
0.9750,0.0000,0.2852
0.9875,0.0000,0.2863
1.0000,0.0000,0.2873
0.0000,0.0125,0.1353
0.0125,0.0125,0.1423
0.0250,0.0125,0.1481
0.0375,0.0125,0.1507
0.0500,0.0125,0.1485
0.0625,0.0125,0.1418
0.0750,0.0125,0.1324
0.0875,0.0125,0.1235
0.1000,0.0125,0.1175
0.1125,0.0125,0.1157
0.1250,0.0125,0.1205
0.1375,0.0125,0.1299
0.1500,0.0125,0.1449
0.1625,0.0125,0.1661
0.1750,0.0125,0.1921
0.1875,0.0125,0.2193
0.2000,0.0125,0.2422
0.2125,0.0125,0.2580
0.2250,0.0125,0.2656
0.2375,0.0125,0.2654
0.2500,0.0125,0.2586
0.2625,0.0125,0.2471
0.2750,0.0125,0.2336
0.2875,0.0125,0.2205
0.3000,0.0125,0.2094
0.3125,0.0125,0.2017
0.3250,0.0125,0.1979
0.3375,0.0125,0.1988
0.3500,0.0125,0.2048
0.3625,0.0125,0.2158
0.3750,0.0125,0.2302
0.3875,0.0125,0.2450
0.4000,0.0125,0.2562
0.4125,0.0125,0.2618
0.4250,0.0125,0.2624
0.4375,0.0125,0.2607
0.4500,0.0125,0.2595
0.4625,0.0125,0.2606
0.4750,0.0125,0.2649
0.4875,0.0125,0.2722
0.5000,0.0125,0.2806
0.5125,0.0125,0.2861
0.5250,0.0125,0.2824
0.5375,0.0125,0.2645
0.5500,0.0125,0.2327
0.5625,0.0125,0.1942
0.5750,0.0125,0.1586
0.5875,0.0125,0.1401
0.6000,0.0125,0.1283
0.6125,0.0125,0.1202
0.6250,0.0125,0.1146
0.6375,0.0125,0.1108
0.6500,0.0125,0.1085
0.6625,0.0125,0.1081
0.6750,0.0125,0.1164
0.6875,0.0125,0.1386
0.7000,0.0125,0.1655
0.7125,0.0125,0.1920
0.7250,0.0125,0.2143
0.7375,0.0125,0.2323
0.7500,0.0125,0.2474
0.7625,0.0125,0.2614
0.7750,0.0125,0.2743
0.7875,0.0125,0.2853
0.8000,0.0125,0.2935
0.8125,0.0125,0.2987
0.8250,0.0125,0.3011
0.8375,0.0125,0.3011
0.8500,0.0125,0.2989
0.8625,0.0125,0.2952
0.8750,0.0125,0.2905
0.8875,0.0125,0.2860
0.9000,0.0125,0.2825
0.9125,0.0125,0.2806
0.9250,0.0125,0.2801
0.9375,0.0125,0.2805
0.9500,0.0125,0.2815
0.9625,0.0125,0.2826
0.9750,0.0125,0.2838
0.9875,0.0125,0.2849
1.0000,0.0125,0.2859
0.0000,0.0250,0.1335
0.0125,0.0250,0.1428
0.0250,0.0250,0.1516
0.0375,0.0250,0.1572
0.0500,0.0250,0.1575
0.0625,0.0250,0.1522
0.0750,0.0250,0.1432
0.0875,0.0250,0.1336
0.1000,0.0250,0.1265
0.1125,0.0250,0.1241
0.1250,0.0250,0.1280
0.1375,0.0250,0.1394
0.1500,0.0250,0.1574
0.1625,0.0250,0.1811
0.1750,0.0250,0.2077
0.1875,0.0250,0.2331
0.2000,0.0250,0.2538
0.2125,0.0250,0.2684
0.2250,0.0250,0.2755
0.2375,0.0250,0.2752
0.2500,0.0250,0.2694
0.2625,0.0250,0.2598
0.2750,0.0250,0.2487
0.2875,0.0250,0.2383
0.3000,0.0250,0.2302
0.3125,0.0250,0.2251
0.3250,0.0250,0.2236
0.3375,0.0250,0.2264
0.3500,0.0250,0.2339
0.3625,0.0250,0.2457
0.3750,0.0250,0.2600
0.3875,0.0250,0.2738
0.4000,0.0250,0.2837
0.4125,0.0250,0.2884
0.4250,0.0250,0.2887
0.4375,0.0250,0.2872
0.4500,0.0250,0.2871
0.4625,0.0250,0.2905
0.4750,0.0250,0.2984
0.4875,0.0250,0.3100
0.5000,0.0250,0.3220
0.5125,0.0250,0.3287
0.5250,0.0250,0.3229
0.5375,0.0250,0.2999
0.5500,0.0250,0.2616
0.5625,0.0250,0.2168
0.5750,0.0250,0.1817
0.5875,0.0250,0.1586
0.6000,0.0250,0.1432
0.6125,0.0250,0.1333
0.6250,0.0250,0.1270
0.6375,0.0250,0.1234
0.6500,0.0250,0.1222
0.6625,0.0250,0.1236
0.6750,0.0250,0.1284
0.6875,0.0250,0.1497
0.7000,0.0250,0.1746
0.7125,0.0250,0.1984
0.7250,0.0250,0.2183
0.7375,0.0250,0.2349
0.7500,0.0250,0.2501
0.7625,0.0250,0.2650
0.7750,0.0250,0.2791
0.7875,0.0250,0.2909
0.8000,0.0250,0.2995
0.8125,0.0250,0.3048
0.8250,0.0250,0.3073
0.8375,0.0250,0.3073
0.8500,0.0250,0.3051
0.8625,0.0250,0.3009
0.8750,0.0250,0.2953
0.8875,0.0250,0.2893
0.9000,0.0250,0.2844
0.9125,0.0250,0.2812
0.9250,0.0250,0.2797
0.9375,0.0250,0.2797
0.9500,0.0250,0.2804
0.9625,0.0250,0.2814
0.9750,0.0250,0.2826
0.9875,0.0250,0.2837
1.0000,0.0250,0.2847
0.0000,0.0375,0.1339
0.0125,0.0375,0.1453
0.0250,0.0375,0.1572
0.0375,0.0375,0.1663
0.0500,0.0375,0.1697
0.0625,0.0375,0.1666
0.0750,0.0375,0.1586
0.0875,0.0375,0.1486
0.1000,0.0375,0.1401
0.1125,0.0375,0.1363
0.1250,0.0375,0.1394
0.1375,0.0375,0.1506
0.1500,0.0375,0.1697
0.1625,0.0375,0.1939
0.1750,0.0375,0.2188
0.1875,0.0375,0.2407
0.2000,0.0375,0.2576
0.2125,0.0375,0.2692
0.2250,0.0375,0.2758
0.2375,0.0375,0.2777
0.2500,0.0375,0.2729
0.2625,0.0375,0.2648
0.2750,0.0375,0.2560
0.2875,0.0375,0.2484
0.3000,0.0375,0.2433
0.3125,0.0375,0.2413
0.3250,0.0375,0.2429
0.3375,0.0375,0.2489
0.3500,0.0375,0.2594
0.3625,0.0375,0.2738
0.3750,0.0375,0.2898
0.3875,0.0375,0.3044
0.4000,0.0375,0.3149
0.4125,0.0375,0.3204
0.4250,0.0375,0.3219
0.4375,0.0375,0.3221
0.4500,0.0375,0.3241
0.4625,0.0375,0.3305
0.4750,0.0375,0.3421
0.4875,0.0375,0.3572
0.5000,0.0375,0.3712
0.5125,0.0375,0.3773
0.5250,0.0375,0.3690
0.5375,0.0375,0.3426
0.5500,0.0375,0.3002
0.5625,0.0375,0.2527
0.5750,0.0375,0.2125
0.5875,0.0375,0.1828
0.6000,0.0375,0.1630
0.6125,0.0375,0.1507
0.6250,0.0375,0.1440
0.6375,0.0375,0.1413
0.6500,0.0375,0.1422
0.6625,0.0375,0.1466
0.6750,0.0375,0.1546
0.6875,0.0375,0.1706
0.7000,0.0375,0.1909
0.7125,0.0375,0.2086
0.7250,0.0375,0.2229
0.7375,0.0375,0.2357
0.7500,0.0375,0.2491
0.7625,0.0375,0.2639
0.7750,0.0375,0.2788
0.7875,0.0375,0.2917
0.8000,0.0375,0.3010
0.8125,0.0375,0.3069
0.8250,0.0375,0.3098
0.8375,0.0375,0.3103
0.8500,0.0375,0.3086
0.8625,0.0375,0.3046
0.8750,0.0375,0.2987
0.8875,0.0375,0.2920
0.9000,0.0375,0.2859
0.9125,0.0375,0.2817
0.9250,0.0375,0.2796
0.9375,0.0375,0.2790
0.9500,0.0375,0.2795
0.9625,0.0375,0.2805
0.9750,0.0375,0.2816
0.9875,0.0375,0.2827
1.0000,0.0375,0.2838
0.0000,0.0500,0.1372
0.0125,0.0500,0.1506
0.0250,0.0500,0.1651
0.0375,0.0500,0.1771
0.0500,0.0500,0.1834
0.0625,0.0500,0.1830
0.0750,0.0500,0.1767
0.0875,0.0500,0.1671
0.1000,0.0500,0.1574
0.1125,0.0500,0.1513
0.1250,0.0500,0.1520
0.1375,0.0500,0.1611
0.1500,0.0500,0.1781
0.1625,0.0500,0.1999
0.1750,0.0500,0.2214
0.1875,0.0500,0.2398
0.2000,0.0500,0.2539
0.2125,0.0500,0.2637
0.2250,0.0500,0.2694
0.2375,0.0500,0.2709
0.2500,0.0500,0.2683
0.2625,0.0500,0.2625
0.2750,0.0500,0.2555
0.2875,0.0500,0.2501
0.3000,0.0500,0.2473
0.3125,0.0500,0.2480
0.3250,0.0500,0.2529
0.3375,0.0500,0.2628
0.3500,0.0500,0.2781
0.3625,0.0500,0.2974
0.3750,0.0500,0.3178
0.3875,0.0500,0.3357
0.4000,0.0500,0.3486
0.4125,0.0500,0.3561
0.4250,0.0500,0.3597
0.4375,0.0500,0.3620
0.4500,0.0500,0.3664
0.4625,0.0500,0.3753
0.4750,0.0500,0.3892
0.4875,0.0500,0.4055
0.5000,0.0500,0.4189
0.5125,0.0500,0.4232
0.5250,0.0500,0.4133
0.5375,0.0500,0.3866
0.5500,0.0500,0.3440
0.5625,0.0500,0.2957
0.5750,0.0500,0.2502
0.5875,0.0500,0.2141
0.6000,0.0500,0.1892
0.6125,0.0500,0.1745
0.6250,0.0500,0.1678
0.6375,0.0500,0.1670
0.6500,0.0500,0.1711
0.6625,0.0500,0.1789
0.6750,0.0500,0.1893
0.6875,0.0500,0.2004
0.7000,0.0500,0.2124
0.7125,0.0500,0.2211
0.7250,0.0500,0.2275
0.7375,0.0500,0.2344
0.7500,0.0500,0.2444
0.7625,0.0500,0.2579
0.7750,0.0500,0.2730
0.7875,0.0500,0.2868
0.8000,0.0500,0.2974
0.8125,0.0500,0.3035
0.8250,0.0500,0.3074
0.8375,0.0500,0.3100
0.8500,0.0500,0.3092
0.8625,0.0500,0.3058
0.8750,0.0500,0.3002
0.8875,0.0500,0.2933
0.9000,0.0500,0.2867
0.9125,0.0500,0.2819
0.9250,0.0500,0.2793
0.9375,0.0500,0.2785
0.9500,0.0500,0.2789
0.9625,0.0500,0.2798
0.9750,0.0500,0.2809
0.9875,0.0500,0.2820
1.0000,0.0500,0.2831
0.0000,0.0625,0.1436
0.0125,0.0625,0.1583
0.0250,0.0625,0.1744
0.0375,0.0625,0.1881
0.0500,0.0625,0.1964
0.0625,0.0625,0.1982
0.0750,0.0625,0.1940
0.0875,0.0625,0.1854
0.1000,0.0625,0.1749
0.1125,0.0625,0.1659
0.1250,0.0625,0.1620
0.1375,0.0625,0.1659
0.1500,0.0625,0.1776
0.1625,0.0625,0.1944
0.1750,0.0625,0.2122
0.1875,0.0625,0.2279
0.2000,0.0625,0.2409
0.2125,0.0625,0.2506
0.2250,0.0625,0.2569
0.2375,0.0625,0.2592
0.2500,0.0625,0.2578
0.2625,0.0625,0.2538
0.2750,0.0625,0.2494
0.2875,0.0625,0.2463
0.3000,0.0625,0.2455
0.3125,0.0625,0.2475
0.3250,0.0625,0.2553
0.3375,0.0625,0.2695
0.3500,0.0625,0.2908
0.3625,0.0625,0.3172
0.3750,0.0625,0.3442
0.3875,0.0625,0.3673
0.4000,0.0625,0.3836
0.4125,0.0625,0.3934
0.4250,0.0625,0.3986
0.4375,0.0625,0.4022
0.4500,0.0625,0.4076
0.4625,0.0625,0.4172
0.4750,0.0625,0.4309
0.4875,0.0625,0.4458
0.5000,0.0625,0.4566
0.5125,0.0625,0.4587
0.5250,0.0625,0.4458
0.5375,0.0625,0.4206
0.5500,0.0625,0.3843
0.5625,0.0625,0.3397
0.5750,0.0625,0.2931
0.5875,0.0625,0.2526
0.6000,0.0625,0.2234
0.6125,0.0625,0.2067
0.6250,0.0625,0.2007
0.6375,0.0625,0.2027
0.6500,0.0625,0.2100
0.6625,0.0625,0.2199
0.6750,0.0625,0.2293
0.6875,0.0625,0.2353
0.7000,0.0625,0.2366
0.7125,0.0625,0.2343
0.7250,0.0625,0.2317
0.7375,0.0625,0.2318
0.7500,0.0625,0.2368
0.7625,0.0625,0.2473
0.7750,0.0625,0.2615
0.7875,0.0625,0.2761
0.8000,0.0625,0.2876
0.8125,0.0625,0.2959
0.8250,0.0625,0.3017
0.8375,0.0625,0.3056
0.8500,0.0625,0.3068
0.8625,0.0625,0.3043
0.8750,0.0625,0.2993
0.8875,0.0625,0.2928
0.9000,0.0625,0.2865
0.9125,0.0625,0.2817
0.9250,0.0625,0.2790
0.9375,0.0625,0.2781
0.9500,0.0625,0.2784
0.9625,0.0625,0.2793
0.9750,0.0625,0.2804
0.9875,0.0625,0.2816
1.0000,0.0625,0.2827
0.0000,0.0750,0.1534
0.0125,0.0750,0.1674
0.0250,0.0750,0.1838
0.0375,0.0750,0.1978
0.0500,0.0750,0.2068
0.0625,0.0750,0.2098
0.0750,0.0750,0.2074
0.0875,0.0750,0.2000
0.1000,0.0750,0.1889
0.1125,0.0750,0.1763
0.1250,0.0750,0.1660
0.1375,0.0750,0.1618
0.1500,0.0750,0.1653
0.1625,0.0750,0.1755
0.1750,0.0750,0.1901
0.1875,0.0750,0.2046
0.2000,0.0750,0.2180
0.2125,0.0750,0.2294
0.2250,0.0750,0.2380
0.2375,0.0750,0.2430
0.2500,0.0750,0.2442
0.2625,0.0750,0.2430
0.2750,0.0750,0.2414
0.2875,0.0750,0.2408
0.3000,0.0750,0.2423
0.3125,0.0750,0.2467
0.3250,0.0750,0.2554
0.3375,0.0750,0.2729
0.3500,0.0750,0.3008
0.3625,0.0750,0.3352
0.3750,0.0750,0.3697
0.3875,0.0750,0.3980
0.4000,0.0750,0.4174
0.4125,0.0750,0.4285
0.4250,0.0750,0.4342
0.4375,0.0750,0.4377
0.4500,0.0750,0.4424
0.4625,0.0750,0.4505
0.4750,0.0750,0.4618
0.4875,0.0750,0.4735
0.5000,0.0750,0.4811
0.5125,0.0750,0.4759
0.5250,0.0750,0.4646
0.5375,0.0750,0.4457
0.5500,0.0750,0.4176
0.5625,0.0750,0.3802
0.5750,0.0750,0.3373
0.5875,0.0750,0.2963
0.6000,0.0750,0.2650
0.6125,0.0750,0.2474
0.6250,0.0750,0.2427
0.6375,0.0750,0.2470
0.6500,0.0750,0.2556
0.6625,0.0750,0.2639
0.6750,0.0750,0.2681
0.6875,0.0750,0.2661
0.7000,0.0750,0.2585
0.7125,0.0750,0.2478
0.7250,0.0750,0.2373
0.7375,0.0750,0.2300
0.7500,0.0750,0.2286
0.7625,0.0750,0.2343
0.7750,0.0750,0.2459
0.7875,0.0750,0.2600
0.8000,0.0750,0.2732
0.8125,0.0750,0.2841
0.8250,0.0750,0.2922
0.8375,0.0750,0.2981
0.8500,0.0750,0.3008
0.8625,0.0750,0.2997
0.8750,0.0750,0.2959
0.8875,0.0750,0.2905
0.9000,0.0750,0.2850
0.9125,0.0750,0.2808
0.9250,0.0750,0.2785
0.9375,0.0750,0.2778
0.9500,0.0750,0.2782
0.9625,0.0750,0.2791
0.9750,0.0750,0.2802
0.9875,0.0750,0.2814
1.0000,0.0750,0.2825
0.0000,0.0875,0.1637
0.0125,0.0875,0.1772
0.0250,0.0875,0.1922
0.0375,0.0875,0.2052
0.0500,0.0875,0.2138
0.0625,0.0875,0.2174
0.0750,0.0875,0.2159
0.0875,0.0875,0.2094
0.1000,0.0875,0.1975
0.1125,0.0875,0.1810
0.1250,0.0875,0.1633
0.1375,0.0875,0.1495
0.1500,0.0875,0.1437
0.1625,0.0875,0.1471
0.1750,0.0875,0.1588
0.1875,0.0875,0.1726
0.2000,0.0875,0.1871
0.2125,0.0875,0.2012
0.2250,0.0875,0.2137
0.2375,0.0875,0.2232
0.2500,0.0875,0.2288
0.2625,0.0875,0.2315
0.2750,0.0875,0.2329
0.2875,0.0875,0.2348
0.3000,0.0875,0.2384
0.3125,0.0875,0.2451
0.3250,0.0875,0.2572
0.3375,0.0875,0.2779
0.3500,0.0875,0.3111
0.3625,0.0875,0.3530
0.3750,0.0875,0.3936
0.3875,0.0875,0.4254
0.4000,0.0875,0.4460
0.4125,0.0875,0.4572
0.4250,0.0875,0.4623
0.4375,0.0875,0.4648
0.4500,0.0875,0.4677
0.4625,0.0875,0.4731
0.4750,0.0875,0.4812
0.4875,0.0875,0.4895
0.5000,0.0875,0.4890
0.5125,0.0875,0.4848
0.5250,0.0875,0.4767
0.5375,0.0875,0.4634
0.5500,0.0875,0.4429
0.5625,0.0875,0.4140
0.5750,0.0875,0.3780
0.5875,0.0875,0.3405
0.6000,0.0875,0.3102
0.6125,0.0875,0.2931
0.6250,0.0875,0.2891
0.6375,0.0875,0.2934
0.6500,0.0875,0.2998
0.6625,0.0875,0.3030
0.6750,0.0875,0.3002
0.6875,0.0875,0.2905
0.7000,0.0875,0.2756
0.7125,0.0875,0.2585
0.7250,0.0875,0.2421
0.7375,0.0875,0.2293
0.7500,0.0875,0.2221
0.7625,0.0875,0.2220
0.7750,0.0875,0.2289
0.7875,0.0875,0.2407
0.8000,0.0875,0.2543
0.8125,0.0875,0.2671
0.8250,0.0875,0.2779
0.8375,0.0875,0.2862
0.8500,0.0875,0.2908
0.8625,0.0875,0.2918
0.8750,0.0875,0.2900
0.8875,0.0875,0.2864
0.9000,0.0875,0.2825
0.9125,0.0875,0.2795
0.9250,0.0875,0.2779
0.9375,0.0875,0.2776
0.9500,0.0875,0.2781
0.9625,0.0875,0.2791
0.9750,0.0875,0.2802
0.9875,0.0875,0.2814
1.0000,0.0875,0.2825
0.0000,0.1000,0.1734
0.0125,0.1000,0.1858
0.0250,0.1000,0.1991
0.0375,0.1000,0.2105
0.0500,0.1000,0.2180
0.0625,0.1000,0.2213
0.0750,0.1000,0.2205
0.0875,0.1000,0.2143
0.1000,0.1000,0.2012
0.1125,0.1000,0.1810
0.1250,0.1000,0.1562
0.1375,0.1000,0.1335
0.1500,0.1000,0.1191
0.1625,0.1000,0.1170
0.1750,0.1000,0.1256
0.1875,0.1000,0.1381
0.2000,0.1000,0.1531
0.2125,0.1000,0.1698
0.2250,0.1000,0.1868
0.2375,0.1000,0.2019
0.2500,0.1000,0.2130
0.2625,0.1000,0.2200
0.2750,0.1000,0.2246
0.2875,0.1000,0.2287
0.3000,0.1000,0.2344
0.3125,0.1000,0.2436
0.3250,0.1000,0.2593
0.3375,0.1000,0.2853
0.3500,0.1000,0.3237
0.3625,0.1000,0.3708
0.3750,0.1000,0.4147
0.3875,0.1000,0.4470
0.4000,0.1000,0.4667
0.4125,0.1000,0.4767
0.4250,0.1000,0.4808
0.4375,0.1000,0.4822
0.4500,0.1000,0.4835
0.4625,0.1000,0.4866
0.4750,0.1000,0.4918
0.4875,0.1000,0.4934
0.5000,0.1000,0.4928
0.5125,0.1000,0.4901
0.5250,0.1000,0.4845
0.5375,0.1000,0.4753
0.5500,0.1000,0.4608
0.5625,0.1000,0.4396
0.5750,0.1000,0.4113
0.5875,0.1000,0.3797
0.6000,0.1000,0.3524
0.6125,0.1000,0.3363
0.6250,0.1000,0.3317
0.6375,0.1000,0.3332
0.6500,0.1000,0.3348
0.6625,0.1000,0.3322
0.6750,0.1000,0.3235
0.6875,0.1000,0.3085
0.7000,0.1000,0.2888
0.7125,0.1000,0.2670
0.7250,0.1000,0.2460
0.7375,0.1000,0.2283
0.7500,0.1000,0.2161
0.7625,0.1000,0.2107
0.7750,0.1000,0.2127
0.7875,0.1000,0.2209
0.8000,0.1000,0.2331
0.8125,0.1000,0.2467
0.8250,0.1000,0.2595
0.8375,0.1000,0.2703
0.8500,0.1000,0.2778
0.8625,0.1000,0.2817
0.8750,0.1000,0.2826
0.8875,0.1000,0.2815
0.9000,0.1000,0.2796
0.9125,0.1000,0.2781
0.9250,0.1000,0.2774
0.9375,0.1000,0.2775
0.9500,0.1000,0.2783
0.9625,0.1000,0.2794
0.9750,0.1000,0.2805
0.9875,0.1000,0.2817
1.0000,0.1000,0.2828
0.0000,0.1125,0.1818
0.0125,0.1125,0.1928
0.0250,0.1125,0.2045
0.0375,0.1125,0.2146
0.0500,0.1125,0.2213
0.0625,0.1125,0.2242
0.0750,0.1125,0.2232
0.0875,0.1125,0.2167
0.1000,0.1125,0.2024
0.1125,0.1125,0.1788
0.1250,0.1125,0.1485
0.1375,0.1125,0.1188
0.1500,0.1125,0.0977
0.1625,0.1125,0.0921
0.1750,0.1125,0.0974
0.1875,0.1125,0.1077
0.2000,0.1125,0.1221
0.2125,0.1125,0.1403
0.2250,0.1125,0.1612
0.2375,0.1125,0.1819
0.2500,0.1125,0.1984
0.2625,0.1125,0.2096
0.2750,0.1125,0.2170
0.2875,0.1125,0.2232
0.3000,0.1125,0.2309
0.3125,0.1125,0.2428
0.3250,0.1125,0.2626
0.3375,0.1125,0.2939
0.3500,0.1125,0.3373
0.3625,0.1125,0.3860
0.3750,0.1125,0.4283
0.3875,0.1125,0.4572
0.4000,0.1125,0.4737
0.4125,0.1125,0.4819
0.4250,0.1125,0.4858
0.4375,0.1125,0.4878
0.4500,0.1125,0.4893
0.4625,0.1125,0.4911
0.4750,0.1125,0.4931
0.4875,0.1125,0.4946
0.5000,0.1125,0.4947
0.5125,0.1125,0.4931
0.5250,0.1125,0.4895
0.5375,0.1125,0.4831
0.5500,0.1125,0.4730
0.5625,0.1125,0.4575
0.5750,0.1125,0.4359
0.5875,0.1125,0.4100
0.6000,0.1125,0.3860
0.6125,0.1125,0.3702
0.6250,0.1125,0.3634
0.6375,0.1125,0.3609
0.6500,0.1125,0.3578
0.6625,0.1125,0.3509
0.6750,0.1125,0.3387
0.6875,0.1125,0.3210
0.7000,0.1125,0.2986
0.7125,0.1125,0.2737
0.7250,0.1125,0.2489
0.7375,0.1125,0.2271
0.7500,0.1125,0.2107
0.7625,0.1125,0.2012
0.7750,0.1125,0.1991
0.7875,0.1125,0.2039
0.8000,0.1125,0.2140
0.8125,0.1125,0.2272
0.8250,0.1125,0.2413
0.8375,0.1125,0.2542
0.8500,0.1125,0.2648
0.8625,0.1125,0.2718
0.8750,0.1125,0.2755
0.8875,0.1125,0.2768
0.9000,0.1125,0.2770
0.9125,0.1125,0.2769
0.9250,0.1125,0.2771
0.9375,0.1125,0.2777
0.9500,0.1125,0.2787
0.9625,0.1125,0.2799
0.9750,0.1125,0.2811
0.9875,0.1125,0.2822
1.0000,0.1125,0.2833
0.0000,0.1250,0.1887
0.0125,0.1250,0.1985
0.0250,0.1250,0.2090
0.0375,0.1250,0.2182
0.0500,0.1250,0.2244
0.0625,0.1250,0.2271
0.0750,0.1250,0.2257
0.0875,0.1250,0.2187
0.1000,0.1250,0.2033
0.1125,0.1250,0.1775
0.1250,0.1250,0.1434
0.1375,0.1250,0.1092
0.1500,0.1250,0.0835
0.1625,0.1250,0.0747
0.1750,0.1250,0.0773
0.1875,0.1250,0.0852
0.2000,0.1250,0.0982
0.2125,0.1250,0.1166
0.2250,0.1250,0.1402
0.2375,0.1250,0.1653
0.2500,0.1250,0.1864
0.2625,0.1250,0.2010
0.2750,0.1250,0.2107
0.2875,0.1250,0.2188
0.3000,0.1250,0.2285
0.3125,0.1250,0.2433
0.3250,0.1250,0.2673
0.3375,0.1250,0.3037
0.3500,0.1250,0.3509
0.3625,0.1250,0.3995
0.3750,0.1250,0.4385
0.3875,0.1250,0.4636
0.4000,0.1250,0.4774
0.4125,0.1250,0.4842
0.4250,0.1250,0.4874
0.4375,0.1250,0.4889
0.4500,0.1250,0.4901
0.4625,0.1250,0.4915
0.4750,0.1250,0.4933
0.4875,0.1250,0.4949
0.5000,0.1250,0.4955
0.5125,0.1250,0.4948
0.5250,0.1250,0.4925
0.5375,0.1250,0.4881
0.5500,0.1250,0.4808
0.5625,0.1250,0.4693
0.5750,0.1250,0.4523
0.5875,0.1250,0.4305
0.6000,0.1250,0.4085
0.6125,0.1250,0.3921
0.6250,0.1250,0.3826
0.6375,0.1250,0.3766
0.6500,0.1250,0.3703
0.6625,0.1250,0.3611
0.6750,0.1250,0.3475
0.6875,0.1250,0.3288
0.7000,0.1250,0.3053
0.7125,0.1250,0.2784
0.7250,0.1250,0.2507
0.7375,0.1250,0.2256
0.7500,0.1250,0.2061
0.7625,0.1250,0.1939
0.7750,0.1250,0.1895
0.7875,0.1250,0.1922
0.8000,0.1250,0.2009
0.8125,0.1250,0.2138
0.8250,0.1250,0.2289
0.8375,0.1250,0.2435
0.8500,0.1250,0.2558
0.8625,0.1250,0.2649
0.8750,0.1250,0.2706
0.8875,0.1250,0.2736
0.9000,0.1250,0.2752
0.9125,0.1250,0.2762
0.9250,0.1250,0.2770
0.9375,0.1250,0.2781
0.9500,0.1250,0.2793
0.9625,0.1250,0.2806
0.9750,0.1250,0.2818
0.9875,0.1250,0.2830
1.0000,0.1250,0.2840
0.0000,0.1375,0.1945
0.0125,0.1375,0.2035
0.0250,0.1375,0.2135
0.0375,0.1375,0.2224
0.0500,0.1375,0.2286
0.0625,0.1375,0.2313
0.0750,0.1375,0.2300
0.0875,0.1375,0.2230
0.1000,0.1375,0.2070
0.1125,0.1375,0.1799
0.1250,0.1375,0.1440
0.1375,0.1375,0.1072
0.1500,0.1375,0.0787
0.1625,0.1375,0.0644
0.1750,0.1375,0.0650
0.1875,0.1375,0.0710
0.2000,0.1375,0.0824
0.2125,0.1375,0.1005
0.2250,0.1375,0.1257
0.2375,0.1375,0.1538
0.2500,0.1375,0.1783
0.2625,0.1375,0.1955
0.2750,0.1375,0.2070
0.2875,0.1375,0.2167
0.3000,0.1375,0.2283
0.3125,0.1375,0.2460
0.3250,0.1375,0.2741
0.3375,0.1375,0.3147
0.3500,0.1375,0.3639
0.3625,0.1375,0.4110
0.3750,0.1375,0.4464
0.3875,0.1375,0.4683
0.4000,0.1375,0.4801
0.4125,0.1375,0.4859
0.4250,0.1375,0.4886
0.4375,0.1375,0.4898
0.4500,0.1375,0.4907
0.4625,0.1375,0.4917
0.4750,0.1375,0.4932
0.4875,0.1375,0.4948
0.5000,0.1375,0.4958
0.5125,0.1375,0.4957
0.5250,0.1375,0.4943
0.5375,0.1375,0.4913
0.5500,0.1375,0.4858
0.5625,0.1375,0.4767
0.5750,0.1375,0.4624
0.5875,0.1375,0.4426
0.6000,0.1375,0.4210
0.6125,0.1375,0.4035
0.6250,0.1375,0.3917
0.6375,0.1375,0.3834
0.6500,0.1375,0.3752
0.6625,0.1375,0.3650
0.6750,0.1375,0.3512
0.6875,0.1375,0.3326
0.7000,0.1375,0.3088
0.7125,0.1375,0.2807
0.7250,0.1375,0.2510
0.7375,0.1375,0.2237
0.7500,0.1375,0.2026
0.7625,0.1375,0.1895
0.7750,0.1375,0.1846
0.7875,0.1375,0.1870
0.8000,0.1375,0.1956
0.8125,0.1375,0.2091
0.8250,0.1375,0.2252
0.8375,0.1375,0.2408
0.8500,0.1375,0.2537
0.8625,0.1375,0.2628
0.8750,0.1375,0.2687
0.8875,0.1375,0.2723
0.9000,0.1375,0.2745
0.9125,0.1375,0.2759
0.9250,0.1375,0.2772
0.9375,0.1375,0.2786
0.9500,0.1375,0.2801
0.9625,0.1375,0.2816
0.9750,0.1375,0.2829
0.9875,0.1375,0.2841
1.0000,0.1375,0.2851
0.0000,0.1500,0.2003
0.0125,0.1500,0.2094
0.0250,0.1500,0.2205
0.0375,0.1500,0.2305
0.0500,0.1500,0.2375
0.0625,0.1500,0.2410
0.0750,0.1500,0.2401
0.0875,0.1500,0.2332
0.1000,0.1500,0.2172
0.1125,0.1500,0.1899
0.1250,0.1500,0.1535
0.1375,0.1500,0.1156
0.1500,0.1500,0.0849
0.1625,0.1500,0.0656
0.1750,0.1500,0.0594
0.1875,0.1500,0.0639
0.2000,0.1500,0.0743
0.2125,0.1500,0.0925
0.2250,0.1500,0.1190
0.2375,0.1500,0.1497
0.2500,0.1500,0.1766
0.2625,0.1500,0.1955
0.2750,0.1500,0.2083
0.2875,0.1500,0.2191
0.3000,0.1500,0.2323
0.3125,0.1500,0.2525
0.3250,0.1500,0.2836
0.3375,0.1500,0.3266
0.3500,0.1500,0.3756
0.3625,0.1500,0.4198
0.3750,0.1500,0.4518
0.3875,0.1500,0.4713
0.4000,0.1500,0.4818
0.4125,0.1500,0.4871
0.4250,0.1500,0.4895
0.4375,0.1500,0.4906
0.4500,0.1500,0.4913
0.4625,0.1500,0.4921
0.4750,0.1500,0.4932
0.4875,0.1500,0.4946
0.5000,0.1500,0.4958
0.5125,0.1500,0.4963
0.5250,0.1500,0.4956
0.5375,0.1500,0.4935
0.5500,0.1500,0.4892
0.5625,0.1500,0.4814
0.5750,0.1500,0.4683
0.5875,0.1500,0.4489
0.6000,0.1500,0.4266
0.6125,0.1500,0.4075
0.6250,0.1500,0.3940
0.6375,0.1500,0.3841
0.6500,0.1500,0.3750
0.6625,0.1500,0.3643
0.6750,0.1500,0.3505
0.6875,0.1500,0.3321
0.7000,0.1500,0.3083
0.7125,0.1500,0.2797
0.7250,0.1500,0.2493
0.7375,0.1500,0.2216
0.7500,0.1500,0.2009
0.7625,0.1500,0.1888
0.7750,0.1500,0.1850
0.7875,0.1500,0.1885
0.8000,0.1500,0.1983
0.8125,0.1500,0.2127
0.8250,0.1500,0.2291
0.8375,0.1500,0.2444
0.8500,0.1500,0.2564
0.8625,0.1500,0.2646
0.8750,0.1500,0.2697
0.8875,0.1500,0.2727
0.9000,0.1500,0.2745
0.9125,0.1500,0.2761
0.9250,0.1500,0.2775
0.9375,0.1500,0.2791
0.9500,0.1500,0.2810
0.9625,0.1500,0.2828
0.9750,0.1500,0.2844
0.9875,0.1500,0.2857
1.0000,0.1500,0.2866
0.0000,0.1625,0.2108
0.0125,0.1625,0.2229
0.0250,0.1625,0.2362
0.0375,0.1625,0.2481
0.0500,0.1625,0.2567
0.0625,0.1625,0.2613
0.0750,0.1625,0.2609
0.0875,0.1625,0.2541
0.1000,0.1625,0.2382
0.1125,0.1625,0.2113
0.1250,0.1625,0.1753
0.1375,0.1625,0.1371
0.1500,0.1625,0.1047
0.1625,0.1625,0.0828
0.1750,0.1625,0.0724
0.1875,0.1625,0.0728
0.2000,0.1625,0.0839
0.2125,0.1625,0.1052
0.2250,0.1625,0.1338
0.2375,0.1625,0.1630
0.2500,0.1625,0.1862
0.2625,0.1625,0.2059
0.2750,0.1625,0.2190
0.2875,0.1625,0.2301
0.3000,0.1625,0.2438
0.3125,0.1625,0.2648
0.3250,0.1625,0.2964
0.3375,0.1625,0.3384
0.3500,0.1625,0.3843
0.3625,0.1625,0.4247
0.3750,0.1625,0.4538
0.3875,0.1625,0.4721
0.4000,0.1625,0.4823
0.4125,0.1625,0.4876
0.4250,0.1625,0.4902
0.4375,0.1625,0.4913
0.4500,0.1625,0.4919
0.4625,0.1625,0.4925
0.4750,0.1625,0.4935
0.4875,0.1625,0.4948
0.5000,0.1625,0.4961
0.5125,0.1625,0.4969
0.5250,0.1625,0.4969
0.5375,0.1625,0.4955
0.5500,0.1625,0.4921
0.5625,0.1625,0.4852
0.5750,0.1625,0.4724
0.5875,0.1625,0.4524
0.6000,0.1625,0.4284
0.6125,0.1625,0.4073
0.6250,0.1625,0.3921
0.6375,0.1625,0.3809
0.6500,0.1625,0.3708
0.6625,0.1625,0.3595
0.6750,0.1625,0.3451
0.6875,0.1625,0.3263
0.7000,0.1625,0.3024
0.7125,0.1625,0.2742
0.7250,0.1625,0.2452
0.7375,0.1625,0.2199
0.7500,0.1625,0.2022
0.7625,0.1625,0.1931
0.7750,0.1625,0.1919
0.7875,0.1625,0.1973
0.8000,0.1625,0.2083
0.8125,0.1625,0.2228
0.8250,0.1625,0.2382
0.8375,0.1625,0.2516
0.8500,0.1625,0.2614
0.8625,0.1625,0.2678
0.8750,0.1625,0.2717
0.8875,0.1625,0.2740
0.9000,0.1625,0.2754
0.9125,0.1625,0.2764
0.9250,0.1625,0.2778
0.9375,0.1625,0.2797
0.9500,0.1625,0.2819
0.9625,0.1625,0.2841
0.9750,0.1625,0.2861
0.9875,0.1625,0.2876
1.0000,0.1625,0.2885
0.0000,0.1750,0.2312
0.0125,0.1750,0.2472
0.0250,0.1750,0.2644
0.0375,0.1750,0.2797
0.0500,0.1750,0.2908
0.0625,0.1750,0.2966
0.0750,0.1750,0.2963
0.0875,0.1750,0.2887
0.1000,0.1750,0.2721
0.1125,0.1750,0.2453
0.1250,0.1750,0.2103
0.1375,0.1750,0.1728
0.1500,0.1750,0.1398
0.1625,0.1750,0.1160
0.1750,0.1750,0.1037
0.1875,0.1750,0.1033
0.2000,0.1750,0.1150
0.2125,0.1750,0.1377
0.2250,0.1750,0.1673
0.2375,0.1750,0.1964
0.2500,0.1750,0.2184
0.2625,0.1750,0.2327
0.2750,0.1750,0.2443
0.2875,0.1750,0.2537
0.3000,0.1750,0.2656
0.3125,0.1750,0.2840
0.3250,0.1750,0.3117
0.3375,0.1750,0.3481
0.3500,0.1750,0.3879
0.3625,0.1750,0.4238
0.3750,0.1750,0.4512
0.3875,0.1750,0.4696
0.4000,0.1750,0.4808
0.4125,0.1750,0.4872
0.4250,0.1750,0.4905
0.4375,0.1750,0.4920
0.4500,0.1750,0.4926
0.4625,0.1750,0.4932
0.4750,0.1750,0.4941
0.4875,0.1750,0.4953
0.5000,0.1750,0.4968
0.5125,0.1750,0.4980
0.5250,0.1750,0.4986
0.5375,0.1750,0.4980
0.5500,0.1750,0.4954
0.5625,0.1750,0.4893
0.5750,0.1750,0.4762
0.5875,0.1750,0.4539
0.6000,0.1750,0.4284
0.6125,0.1750,0.4055
0.6250,0.1750,0.3878
0.6375,0.1750,0.3747
0.6500,0.1750,0.3630
0.6625,0.1750,0.3501
0.6750,0.1750,0.3342
0.6875,0.1750,0.3142
0.7000,0.1750,0.2901
0.7125,0.1750,0.2639
0.7250,0.1750,0.2391
0.7375,0.1750,0.2197
0.7500,0.1750,0.2080
0.7625,0.1750,0.2039
0.7750,0.1750,0.2063
0.7875,0.1750,0.2137
0.8000,0.1750,0.2249
0.8125,0.1750,0.2380
0.8250,0.1750,0.2504
0.8375,0.1750,0.2604
0.8500,0.1750,0.2673
0.8625,0.1750,0.2715
0.8750,0.1750,0.2740
0.8875,0.1750,0.2755
0.9000,0.1750,0.2764
0.9125,0.1750,0.2772
0.9250,0.1750,0.2781
0.9375,0.1750,0.2801
0.9500,0.1750,0.2828
0.9625,0.1750,0.2856
0.9750,0.1750,0.2881
0.9875,0.1750,0.2898
1.0000,0.1750,0.2908
0.0000,0.1875,0.2637
0.0125,0.1875,0.2850
0.0250,0.1875,0.3070
0.0375,0.1875,0.3258
0.0500,0.1875,0.3388
0.0625,0.1875,0.3448
0.0750,0.1875,0.3434
0.0875,0.1875,0.3337
0.1000,0.1875,0.3151
0.1125,0.1875,0.2877
0.1250,0.1875,0.2539
0.1375,0.1875,0.2185
0.1500,0.1875,0.1869
0.1625,0.1875,0.1634
0.1750,0.1875,0.1508
0.1875,0.1875,0.1506
0.2000,0.1875,0.1633
0.2125,0.1875,0.1873
0.2250,0.1875,0.2172
0.2375,0.1875,0.2450
0.2500,0.1875,0.2645
0.2625,0.1875,0.2753
0.2750,0.1875,0.2825
0.2875,0.1875,0.2875
0.3000,0.1875,0.2944
0.3125,0.1875,0.3066
0.3250,0.1875,0.3262
0.3375,0.1875,0.3535
0.3500,0.1875,0.3852
0.3625,0.1875,0.4165
0.3750,0.1875,0.4430
0.3875,0.1875,0.4629
0.4000,0.1875,0.4766
0.4125,0.1875,0.4852
0.4250,0.1875,0.4900
0.4375,0.1875,0.4923
0.4500,0.1875,0.4933
0.4625,0.1875,0.4940
0.4750,0.1875,0.4949
0.4875,0.1875,0.4962
0.5000,0.1875,0.4978
0.5125,0.1875,0.4994
0.5250,0.1875,0.5026
0.5375,0.1875,0.5037
0.5500,0.1875,0.4992
0.5625,0.1875,0.4945
0.5750,0.1875,0.4806
0.5875,0.1875,0.4579
0.6000,0.1875,0.4304
0.6125,0.1875,0.4039
0.6250,0.1875,0.3824
0.6375,0.1875,0.3656
0.6500,0.1875,0.3508
0.6625,0.1875,0.3350
0.6750,0.1875,0.3165
0.6875,0.1875,0.2951
0.7000,0.1875,0.2721
0.7125,0.1875,0.2503
0.7250,0.1875,0.2330
0.7375,0.1875,0.2224
0.7500,0.1875,0.2188
0.7625,0.1875,0.2210
0.7750,0.1875,0.2275
0.7875,0.1875,0.2365
0.8000,0.1875,0.2466
0.8125,0.1875,0.2563
0.8250,0.1875,0.2643
0.8375,0.1875,0.2700
0.8500,0.1875,0.2734
0.8625,0.1875,0.2754
0.8750,0.1875,0.2764
0.8875,0.1875,0.2770
0.9000,0.1875,0.2774
0.9125,0.1875,0.2780
0.9250,0.1875,0.2788
0.9375,0.1875,0.2805
0.9500,0.1875,0.2836
0.9625,0.1875,0.2870
0.9750,0.1875,0.2899
0.9875,0.1875,0.2920
1.0000,0.1875,0.2930
0.0000,0.2000,0.3070
0.0125,0.2000,0.3329
0.0250,0.2000,0.3580
0.0375,0.2000,0.3781
0.0500,0.2000,0.3908
0.0625,0.2000,0.3952
0.0750,0.2000,0.3910
0.0875,0.2000,0.3782
0.1000,0.2000,0.3568
0.1125,0.2000,0.3282
0.1250,0.2000,0.2957
0.1375,0.2000,0.2635
0.1500,0.2000,0.2356
0.1625,0.2000,0.2152
0.1750,0.2000,0.2049
0.1875,0.2000,0.2065
0.2000,0.2000,0.2207
0.2125,0.2000,0.2453
0.2250,0.2000,0.2740
0.2375,0.2000,0.2984
0.2500,0.2000,0.3133
0.2625,0.2000,0.3196
0.2750,0.2000,0.3206
0.2875,0.2000,0.3199
0.3000,0.2000,0.3205
0.3125,0.2000,0.3252
0.3250,0.2000,0.3362
0.3375,0.2000,0.3543
0.3500,0.2000,0.3784
0.3625,0.2000,0.4051
0.3750,0.2000,0.4307
0.3875,0.2000,0.4526
0.4000,0.2000,0.4694
0.4125,0.2000,0.4811
0.4250,0.2000,0.4883
0.4375,0.2000,0.4921
0.4500,0.2000,0.4938
0.4625,0.2000,0.4946
0.4750,0.2000,0.4956
0.4875,0.2000,0.4970
0.5000,0.2000,0.4987
0.5125,0.2000,0.5026
0.5250,0.2000,0.5109
0.5375,0.2000,0.5154
0.5500,0.2000,0.5128
0.5625,0.2000,0.4993
0.5750,0.2000,0.4881
0.5875,0.2000,0.4662
0.6000,0.2000,0.4373
0.6125,0.2000,0.4067
0.6250,0.2000,0.3791
0.6375,0.2000,0.3557
0.6500,0.2000,0.3346
0.6625,0.2000,0.3137
0.6750,0.2000,0.2929
0.6875,0.2000,0.2718
0.7000,0.2000,0.2526
0.7125,0.2000,0.2379
0.7250,0.2000,0.2297
0.7375,0.2000,0.2283
0.7500,0.2000,0.2328
0.7625,0.2000,0.2413
0.7750,0.2000,0.2515
0.7875,0.2000,0.2615
0.8000,0.2000,0.2698
0.8125,0.2000,0.2755
0.8250,0.2000,0.2787
0.8375,0.2000,0.2798
0.8500,0.2000,0.2798
0.8625,0.2000,0.2793
0.8750,0.2000,0.2788
0.8875,0.2000,0.2785
0.9000,0.2000,0.2785
0.9125,0.2000,0.2787
0.9250,0.2000,0.2795
0.9375,0.2000,0.2812
0.9500,0.2000,0.2844
0.9625,0.2000,0.2882
0.9750,0.2000,0.2915
0.9875,0.2000,0.2938
1.0000,0.2000,0.2949
0.0000,0.2125,0.3541
0.0125,0.2125,0.3818
0.0250,0.2125,0.4062
0.0375,0.2125,0.4239
0.0500,0.2125,0.4335
0.0625,0.2125,0.4347
0.0750,0.2125,0.4274
0.0875,0.2125,0.4114
0.1000,0.2125,0.3873
0.1125,0.2125,0.3575
0.1250,0.2125,0.3259
0.1375,0.2125,0.2968
0.1500,0.2125,0.2734
0.1625,0.2125,0.2579
0.1750,0.2125,0.2520
0.1875,0.2125,0.2572
0.2000,0.2125,0.2737
0.2125,0.2125,0.2986
0.2250,0.2125,0.3245
0.2375,0.2125,0.3438
0.2500,0.2125,0.3525
0.2625,0.2125,0.3523
0.2750,0.2125,0.3479
0.2875,0.2125,0.3423
0.3000,0.2125,0.3379
0.3125,0.2125,0.3370
0.3250,0.2125,0.3416
0.3375,0.2125,0.3530
0.3500,0.2125,0.3710
0.3625,0.2125,0.3937
0.3750,0.2125,0.4179
0.3875,0.2125,0.4408
0.4000,0.2125,0.4602
0.4125,0.2125,0.4751
0.4250,0.2125,0.4851
0.4375,0.2125,0.4909
0.4500,0.2125,0.4936
0.4625,0.2125,0.4948
0.4750,0.2125,0.4959
0.4875,0.2125,0.4973
0.5000,0.2125,0.4990
0.5125,0.2125,0.5048
0.5250,0.2125,0.5138
0.5375,0.2125,0.5201
0.5500,0.2125,0.5213
0.5625,0.2125,0.5124
0.5750,0.2125,0.4962
0.5875,0.2125,0.4767
0.6000,0.2125,0.4479
0.6125,0.2125,0.4139
0.6250,0.2125,0.3798
0.6375,0.2125,0.3485
0.6500,0.2125,0.3201
0.6625,0.2125,0.2933
0.6750,0.2125,0.2683
0.6875,0.2125,0.2505
0.7000,0.2125,0.2376
0.7125,0.2125,0.2308
0.7250,0.2125,0.2306
0.7375,0.2125,0.2367
0.7500,0.2125,0.2474
0.7625,0.2125,0.2605
0.7750,0.2125,0.2733
0.7875,0.2125,0.2836
0.8000,0.2125,0.2902
0.8125,0.2125,0.2928
0.8250,0.2125,0.2921
0.8375,0.2125,0.2894
0.8500,0.2125,0.2862
0.8625,0.2125,0.2834
0.8750,0.2125,0.2814
0.8875,0.2125,0.2802
0.9000,0.2125,0.2795
0.9125,0.2125,0.2795
0.9250,0.2125,0.2802
0.9375,0.2125,0.2821
0.9500,0.2125,0.2852
0.9625,0.2125,0.2893
0.9750,0.2125,0.2928
0.9875,0.2125,0.2951
1.0000,0.2125,0.2962
0.0000,0.2250,0.3960
0.0125,0.2250,0.4218
0.0250,0.2250,0.4422
0.0375,0.2250,0.4552
0.0500,0.2250,0.4606
0.0625,0.2250,0.4575
0.0750,0.2250,0.4472
0.0875,0.2250,0.4297
0.1000,0.2250,0.4040
0.1125,0.2250,0.3734
0.1250,0.2250,0.3424
0.1375,0.2250,0.3156
0.1500,0.2250,0.2958
0.1625,0.2250,0.2846
0.1750,0.2250,0.2832
0.1875,0.2250,0.2926
0.2000,0.2250,0.3122
0.2125,0.2250,0.3377
0.2250,0.2250,0.3611
0.2375,0.2250,0.3753
0.2500,0.2250,0.3771
0.2625,0.2250,0.3722
0.2750,0.2250,0.3644
0.2875,0.2250,0.3558
0.3000,0.2250,0.3483
0.3125,0.2250,0.3437
0.3250,0.2250,0.3443
0.3375,0.2250,0.3515
0.3500,0.2250,0.3654
0.3625,0.2250,0.3847
0.3750,0.2250,0.4070
0.3875,0.2250,0.4296
0.4000,0.2250,0.4504
0.4125,0.2250,0.4676
0.4250,0.2250,0.4803
0.4375,0.2250,0.4883
0.4500,0.2250,0.4924
0.4625,0.2250,0.4943
0.4750,0.2250,0.4955
0.4875,0.2250,0.4969
0.5000,0.2250,0.4986
0.5125,0.2250,0.5020
0.5250,0.2250,0.5110
0.5375,0.2250,0.5179
0.5500,0.2250,0.5209
0.5625,0.2250,0.5163
0.5750,0.2250,0.4992
0.5875,0.2250,0.4858
0.6000,0.2250,0.4587
0.6125,0.2250,0.4228
0.6250,0.2250,0.3833
0.6375,0.2250,0.3450
0.6500,0.2250,0.3100
0.6625,0.2250,0.2790
0.6750,0.2250,0.2530
0.6875,0.2250,0.2379
0.7000,0.2250,0.2311
0.7125,0.2250,0.2304
0.7250,0.2250,0.2358
0.7375,0.2250,0.2466
0.7500,0.2250,0.2610
0.7625,0.2250,0.2764
0.7750,0.2250,0.2901
0.7875,0.2250,0.3000
0.8000,0.2250,0.3053
0.8125,0.2250,0.3062
0.8250,0.2250,0.3034
0.8375,0.2250,0.2983
0.8500,0.2250,0.2927
0.8625,0.2250,0.2879
0.8750,0.2250,0.2843
0.8875,0.2250,0.2819
0.9000,0.2250,0.2807
0.9125,0.2250,0.2803
0.9250,0.2250,0.2810
0.9375,0.2250,0.2830
0.9500,0.2250,0.2863
0.9625,0.2250,0.2903
0.9750,0.2250,0.2937
0.9875,0.2250,0.2959
1.0000,0.2250,0.2970
0.0000,0.2375,0.4271
0.0125,0.2375,0.4486
0.0250,0.2375,0.4637
0.0375,0.2375,0.4693
0.0500,0.2375,0.4678
0.0625,0.2375,0.4621
0.0750,0.2375,0.4509
0.0875,0.2375,0.4331
0.1000,0.2375,0.4088
0.1125,0.2375,0.3803
0.1250,0.2375,0.3514
0.1375,0.2375,0.3260
0.1500,0.2375,0.3077
0.1625,0.2375,0.2989
0.1750,0.2375,0.3003
0.1875,0.2375,0.3129
0.2000,0.2375,0.3354
0.2125,0.2375,0.3621
0.2250,0.2375,0.3840
0.2375,0.2375,0.3940
0.2500,0.2375,0.3918
0.2625,0.2375,0.3845
0.2750,0.2375,0.3748
0.2875,0.2375,0.3643
0.3000,0.2375,0.3548
0.3125,0.2375,0.3481
0.3250,0.2375,0.3462
0.3375,0.2375,0.3506
0.3500,0.2375,0.3617
0.3625,0.2375,0.3783
0.3750,0.2375,0.3985
0.3875,0.2375,0.4201
0.4000,0.2375,0.4408
0.4125,0.2375,0.4592
0.4250,0.2375,0.4739
0.4375,0.2375,0.4841
0.4500,0.2375,0.4898
0.4625,0.2375,0.4925
0.4750,0.2375,0.4941
0.4875,0.2375,0.4956
0.5000,0.2375,0.4973
0.5125,0.2375,0.4990
0.5250,0.2375,0.5035
0.5375,0.2375,0.5108
0.5500,0.2375,0.5149
0.5625,0.2375,0.5124
0.5750,0.2375,0.4991
0.5875,0.2375,0.4903
0.6000,0.2375,0.4666
0.6125,0.2375,0.4303
0.6250,0.2375,0.3878
0.6375,0.2375,0.3450
0.6500,0.2375,0.3062
0.6625,0.2375,0.2735
0.6750,0.2375,0.2481
0.6875,0.2375,0.2369
0.7000,0.2375,0.2336
0.7125,0.2375,0.2363
0.7250,0.2375,0.2446
0.7375,0.2375,0.2576
0.7500,0.2375,0.2733
0.7625,0.2375,0.2889
0.7750,0.2375,0.3020
0.7875,0.2375,0.3109
0.8000,0.2375,0.3152
0.8125,0.2375,0.3154
0.8250,0.2375,0.3120
0.8375,0.2375,0.3060
0.8500,0.2375,0.2991
0.8625,0.2375,0.2925
0.8750,0.2375,0.2875
0.8875,0.2375,0.2840
0.9000,0.2375,0.2820
0.9125,0.2375,0.2813
0.9250,0.2375,0.2819
0.9375,0.2375,0.2840
0.9500,0.2375,0.2874
0.9625,0.2375,0.2913
0.9750,0.2375,0.2945
0.9875,0.2375,0.2964
1.0000,0.2375,0.2973
0.0000,0.2500,0.4466
0.0125,0.2500,0.4633
0.0250,0.2500,0.4707
0.0375,0.2500,0.4714
0.0500,0.2500,0.4693
0.0625,0.2500,0.4633
0.0750,0.2500,0.4521
0.0875,0.2500,0.4347
0.1000,0.2500,0.4118
0.1125,0.2500,0.3856
0.1250,0.2500,0.3600
0.1375,0.2500,0.3379
0.1500,0.2500,0.3210
0.1625,0.2500,0.3103
0.1750,0.2500,0.3116
0.1875,0.2500,0.3251
0.2000,0.2500,0.3490
0.2125,0.2500,0.3765
0.2250,0.2500,0.3980
0.2375,0.2500,0.4054
0.2500,0.2500,0.4019
0.2625,0.2500,0.3934
0.2750,0.2500,0.3825
0.2875,0.2500,0.3708
0.3000,0.2500,0.3599
0.3125,0.2500,0.3516
0.3250,0.2500,0.3481
0.3375,0.2500,0.3506
0.3500,0.2500,0.3595
0.3625,0.2500,0.3738
0.3750,0.2500,0.3919
0.3875,0.2500,0.4117
0.4000,0.2500,0.4315
0.4125,0.2500,0.4500
0.4250,0.2500,0.4657
0.4375,0.2500,0.4776
0.4500,0.2500,0.4851
0.4625,0.2500,0.4891
0.4750,0.2500,0.4914
0.4875,0.2500,0.4933
0.5000,0.2500,0.4952
0.5125,0.2500,0.4971
0.5250,0.2500,0.4988
0.5375,0.2500,0.5019
0.5500,0.2500,0.5073
0.5625,0.2500,0.5060
0.5750,0.2500,0.4982
0.5875,0.2500,0.4895
0.6000,0.2500,0.4703
0.6125,0.2500,0.4355
0.6250,0.2500,0.3923
0.6375,0.2500,0.3483
0.6500,0.2500,0.3090
0.6625,0.2500,0.2771
0.6750,0.2500,0.2563
0.6875,0.2500,0.2467
0.7000,0.2500,0.2440
0.7125,0.2500,0.2474
0.7250,0.2500,0.2563
0.7375,0.2500,0.2693
0.7500,0.2500,0.2844
0.7625,0.2500,0.2988
0.7750,0.2500,0.3103
0.7875,0.2500,0.3179
0.8000,0.2500,0.3214
0.8125,0.2500,0.3213
0.8250,0.2500,0.3180
0.8375,0.2500,0.3123
0.8500,0.2500,0.3049
0.8625,0.2500,0.2974
0.8750,0.2500,0.2911
0.8875,0.2500,0.2865
0.9000,0.2500,0.2837
0.9125,0.2500,0.2825
0.9250,0.2500,0.2830
0.9375,0.2500,0.2852
0.9500,0.2500,0.2888
0.9625,0.2500,0.2925
0.9750,0.2500,0.2953
0.9875,0.2500,0.2969
1.0000,0.2500,0.2974
0.0000,0.2625,0.4571
0.0125,0.2625,0.4687
0.0250,0.2625,0.4708
0.0375,0.2625,0.4712
0.0500,0.2625,0.4692
0.0625,0.2625,0.4635
0.0750,0.2625,0.4529
0.0875,0.2625,0.4368
0.1000,0.2625,0.4159
0.1125,0.2625,0.3928
0.1250,0.2625,0.3705
0.1375,0.2625,0.3515
0.1500,0.2625,0.3371
0.1625,0.2625,0.3280
0.1750,0.2625,0.3258
0.1875,0.2625,0.3372
0.2000,0.2625,0.3601
0.2125,0.2625,0.3871
0.2250,0.2625,0.4080
0.2375,0.2625,0.4145
0.2500,0.2625,0.4105
0.2625,0.2625,0.4013
0.2750,0.2625,0.3896
0.2875,0.2625,0.3770
0.3000,0.2625,0.3649
0.3125,0.2625,0.3553
0.3250,0.2625,0.3503
0.3375,0.2625,0.3511
0.3500,0.2625,0.3581
0.3625,0.2625,0.3702
0.3750,0.2625,0.3860
0.3875,0.2625,0.4037
0.4000,0.2625,0.4218
0.4125,0.2625,0.4392
0.4250,0.2625,0.4551
0.4375,0.2625,0.4681
0.4500,0.2625,0.4775
0.4625,0.2625,0.4832
0.4750,0.2625,0.4869
0.4875,0.2625,0.4898
0.5000,0.2625,0.4923
0.5125,0.2625,0.4948
0.5250,0.2625,0.4970
0.5375,0.2625,0.4989
0.5500,0.2625,0.5013
0.5625,0.2625,0.5015
0.5750,0.2625,0.4974
0.5875,0.2625,0.4887
0.6000,0.2625,0.4701
0.6125,0.2625,0.4389
0.6250,0.2625,0.3981
0.6375,0.2625,0.3558
0.6500,0.2625,0.3197
0.6625,0.2625,0.2927
0.6750,0.2625,0.2746
0.6875,0.2625,0.2642
0.7000,0.2625,0.2606
0.7125,0.2625,0.2629
0.7250,0.2625,0.2704
0.7375,0.2625,0.2817
0.7500,0.2625,0.2946
0.7625,0.2625,0.3068
0.7750,0.2625,0.3163
0.7875,0.2625,0.3224
0.8000,0.2625,0.3252
0.8125,0.2625,0.3250
0.8250,0.2625,0.3223
0.8375,0.2625,0.3171
0.8500,0.2625,0.3102
0.8625,0.2625,0.3024
0.8750,0.2625,0.2951
0.8875,0.2625,0.2894
0.9000,0.2625,0.2858
0.9125,0.2625,0.2842
0.9250,0.2625,0.2846
0.9375,0.2625,0.2870
0.9500,0.2625,0.2906
0.9625,0.2625,0.2941
0.9750,0.2625,0.2964
0.9875,0.2625,0.2974
1.0000,0.2625,0.2974
0.0000,0.2750,0.4615
0.0125,0.2750,0.4675
0.0250,0.2750,0.4695
0.0375,0.2750,0.4701
0.0500,0.2750,0.4685
0.0625,0.2750,0.4636
0.0750,0.2750,0.4542
0.0875,0.2750,0.4401
0.1000,0.2750,0.4222
0.1125,0.2750,0.4028
0.1250,0.2750,0.3843
0.1375,0.2750,0.3687
0.1500,0.2750,0.3568
0.1625,0.2750,0.3495
0.1750,0.2750,0.3478
0.1875,0.2750,0.3545
0.2000,0.2750,0.3743
0.2125,0.2750,0.3986
0.2250,0.2750,0.4178
0.2375,0.2750,0.4238
0.2500,0.2750,0.4195
0.2625,0.2750,0.4099
0.2750,0.2750,0.3976
0.2875,0.2750,0.3840
0.3000,0.2750,0.3707
0.3125,0.2750,0.3597
0.3250,0.2750,0.3530
0.3375,0.2750,0.3520
0.3500,0.2750,0.3568
0.3625,0.2750,0.3666
0.3750,0.2750,0.3797
0.3875,0.2750,0.3948
0.4000,0.2750,0.4105
0.4125,0.2750,0.4260
0.4250,0.2750,0.4407
0.4375,0.2750,0.4540
0.4500,0.2750,0.4651
0.4625,0.2750,0.4735
0.4750,0.2750,0.4797
0.4875,0.2750,0.4846
0.5000,0.2750,0.4887
0.5125,0.2750,0.4922
0.5250,0.2750,0.4953
0.5375,0.2750,0.4979
0.5500,0.2750,0.4998
0.5625,0.2750,0.5010
0.5750,0.2750,0.4974
0.5875,0.2750,0.4887
0.6000,0.2750,0.4708
0.6125,0.2750,0.4424
0.6250,0.2750,0.4066
0.6375,0.2750,0.3700
0.6500,0.2750,0.3381
0.6625,0.2750,0.3136
0.6750,0.2750,0.2965
0.6875,0.2750,0.2860
0.7000,0.2750,0.2812
0.7125,0.2750,0.2816
0.7250,0.2750,0.2864
0.7375,0.2750,0.2945
0.7500,0.2750,0.3042
0.7625,0.2750,0.3136
0.7750,0.2750,0.3210
0.7875,0.2750,0.3257
0.8000,0.2750,0.3278
0.8125,0.2750,0.3276
0.8250,0.2750,0.3254
0.8375,0.2750,0.3211
0.8500,0.2750,0.3149
0.8625,0.2750,0.3073
0.8750,0.2750,0.2996
0.8875,0.2750,0.2930
0.9000,0.2750,0.2886
0.9125,0.2750,0.2866
0.9250,0.2750,0.2871
0.9375,0.2750,0.2897
0.9500,0.2750,0.2932
0.9625,0.2750,0.2962
0.9750,0.2750,0.2978
0.9875,0.2750,0.2981
1.0000,0.2750,0.2974
0.0000,0.2875,0.4625
0.0125,0.2875,0.4658
0.0250,0.2875,0.4679
0.0375,0.2875,0.4688
0.0500,0.2875,0.4679
0.0625,0.2875,0.4640
0.0750,0.2875,0.4564
0.0875,0.2875,0.4450
0.1000,0.2875,0.4307
0.1125,0.2875,0.4154
0.1250,0.2875,0.4011
0.1375,0.2875,0.3891
0.1500,0.2875,0.3801
0.1625,0.2875,0.3748
0.1750,0.2875,0.3741
0.1875,0.2875,0.3799
0.2000,0.2875,0.3942
0.2125,0.2875,0.4139
0.2250,0.2875,0.4300
0.2375,0.2875,0.4349
0.2500,0.2875,0.4304
0.2625,0.2875,0.4205
0.2750,0.2875,0.4075
0.2875,0.2875,0.3929
0.3000,0.2875,0.3782
0.3125,0.2875,0.3653
0.3250,0.2875,0.3564
0.3375,0.2875,0.3529
0.3500,0.2875,0.3551
0.3625,0.2875,0.3619
0.3750,0.2875,0.3720
0.3875,0.2875,0.3839
0.4000,0.2875,0.3964
0.4125,0.2875,0.4089
0.4250,0.2875,0.4211
0.4375,0.2875,0.4334
0.4500,0.2875,0.4459
0.4625,0.2875,0.4579
0.4750,0.2875,0.4683
0.4875,0.2875,0.4768
0.5000,0.2875,0.4836
0.5125,0.2875,0.4891
0.5250,0.2875,0.4937
0.5375,0.2875,0.4974
0.5500,0.2875,0.5005
0.5625,0.2875,0.5049
0.5750,0.2875,0.4982
0.5875,0.2875,0.4897
0.6000,0.2875,0.4729
0.6125,0.2875,0.4473
0.6250,0.2875,0.4158
0.6375,0.2875,0.3838
0.6500,0.2875,0.3559
0.6625,0.2875,0.3342
0.6750,0.2875,0.3188
0.6875,0.2875,0.3090
0.7000,0.2875,0.3036
0.7125,0.2875,0.3019
0.7250,0.2875,0.3034
0.7375,0.2875,0.3076
0.7500,0.2875,0.3135
0.7625,0.2875,0.3198
0.7750,0.2875,0.3250
0.7875,0.2875,0.3285
0.8000,0.2875,0.3301
0.8125,0.2875,0.3300
0.8250,0.2875,0.3282
0.8375,0.2875,0.3247
0.8500,0.2875,0.3194
0.8625,0.2875,0.3124
0.8750,0.2875,0.3046
0.8875,0.2875,0.2974
0.9000,0.2875,0.2923
0.9125,0.2875,0.2903
0.9250,0.2875,0.2916
0.9375,0.2875,0.2944
0.9500,0.2875,0.2972
0.9625,0.2875,0.2991
0.9750,0.2875,0.2997
0.9875,0.2875,0.2989
1.0000,0.2875,0.2971
0.0000,0.3000,0.4614
0.0125,0.3000,0.4642
0.0250,0.3000,0.4663
0.0375,0.3000,0.4677
0.0500,0.3000,0.4675
0.0625,0.3000,0.4650
0.0750,0.3000,0.4594
0.0875,0.3000,0.4510
0.1000,0.3000,0.4405
0.1125,0.3000,0.4294
0.1250,0.3000,0.4192
0.1375,0.3000,0.4109
0.1500,0.3000,0.4049
0.1625,0.3000,0.4019
0.1750,0.3000,0.4025
0.1875,0.3000,0.4078
0.2000,0.3000,0.4186
0.2125,0.3000,0.4333
0.2250,0.3000,0.4452
0.2375,0.3000,0.4485
0.2500,0.3000,0.4436
0.2625,0.3000,0.4337
0.2750,0.3000,0.4204
0.2875,0.3000,0.4049
0.3000,0.3000,0.3885
0.3125,0.3000,0.3730
0.3250,0.3000,0.3609
0.3375,0.3000,0.3539
0.3500,0.3000,0.3524
0.3625,0.3000,0.3555
0.3750,0.3000,0.3620
0.3875,0.3000,0.3702
0.4000,0.3000,0.3790
0.4125,0.3000,0.3876
0.4250,0.3000,0.3961
0.4375,0.3000,0.4057
0.4500,0.3000,0.4186
0.4625,0.3000,0.4347
0.4750,0.3000,0.4509
0.4875,0.3000,0.4649
0.5000,0.3000,0.4761
0.5125,0.3000,0.4849
0.5250,0.3000,0.4918
0.5375,0.3000,0.4971
0.5500,0.3000,0.5043
0.5625,0.3000,0.5116
0.5750,0.3000,0.4997
0.5875,0.3000,0.4916
0.6000,0.3000,0.4761
0.6125,0.3000,0.4532
0.6250,0.3000,0.4255
0.6375,0.3000,0.3976
0.6500,0.3000,0.3732
0.6625,0.3000,0.3541
0.6750,0.3000,0.3407
0.6875,0.3000,0.3319
0.7000,0.3000,0.3263
0.7125,0.3000,0.3229
0.7250,0.3000,0.3213
0.7375,0.3000,0.3215
0.7500,0.3000,0.3234
0.7625,0.3000,0.3264
0.7750,0.3000,0.3296
0.7875,0.3000,0.3320
0.8000,0.3000,0.3332
0.8125,0.3000,0.3331
0.8250,0.3000,0.3317
0.8375,0.3000,0.3289
0.8500,0.3000,0.3245
0.8625,0.3000,0.3182
0.8750,0.3000,0.3106
0.8875,0.3000,0.3036
0.9000,0.3000,0.2996
0.9125,0.3000,0.2981
0.9250,0.3000,0.2988
0.9375,0.3000,0.3005
0.9500,0.3000,0.3019
0.9625,0.3000,0.3024
0.9750,0.3000,0.3017
0.9875,0.3000,0.2998
1.0000,0.3000,0.2969
0.0000,0.3125,0.4589
0.0125,0.3125,0.4627
0.0250,0.3125,0.4650
0.0375,0.3125,0.4668
0.0500,0.3125,0.4675
0.0625,0.3125,0.4664
0.0750,0.3125,0.4630
0.0875,0.3125,0.4574
0.1000,0.3125,0.4505
0.1125,0.3125,0.4432
0.1250,0.3125,0.4367
0.1375,0.3125,0.4315
0.1500,0.3125,0.4282
0.1625,0.3125,0.4272
0.1750,0.3125,0.4289
0.1875,0.3125,0.4338
0.2000,0.3125,0.4422
0.2125,0.3125,0.4526
0.2250,0.3125,0.4609
0.2375,0.3125,0.4630
0.2500,0.3125,0.4585
0.2625,0.3125,0.4491
0.2750,0.3125,0.4362
0.2875,0.3125,0.4203
0.3000,0.3125,0.4021
0.3125,0.3125,0.3836
0.3250,0.3125,0.3672
0.3375,0.3125,0.3553
0.3500,0.3125,0.3489
0.3625,0.3125,0.3476
0.3750,0.3125,0.3499
0.3875,0.3125,0.3542
0.4000,0.3125,0.3592
0.4125,0.3125,0.3639
0.4250,0.3125,0.3682
0.4375,0.3125,0.3745
0.4500,0.3125,0.3863
0.4625,0.3125,0.4049
0.4750,0.3125,0.4267
0.4875,0.3125,0.4475
0.5000,0.3125,0.4649
0.5125,0.3125,0.4786
0.5250,0.3125,0.4889
0.5375,0.3125,0.4964
0.5500,0.3125,0.5076
0.5625,0.3125,0.5186
0.5750,0.3125,0.5076
0.5875,0.3125,0.4940
0.6000,0.3125,0.4800
0.6125,0.3125,0.4597
0.6250,0.3125,0.4357
0.6375,0.3125,0.4115
0.6500,0.3125,0.3903
0.6625,0.3125,0.3738
0.6750,0.3125,0.3622
0.6875,0.3125,0.3544
0.7000,0.3125,0.3489
0.7125,0.3125,0.3443
0.7250,0.3125,0.3402
0.7375,0.3125,0.3369
0.7500,0.3125,0.3351
0.7625,0.3125,0.3351
0.7750,0.3125,0.3362
0.7875,0.3125,0.3377
0.8000,0.3125,0.3387
0.8125,0.3125,0.3388
0.8250,0.3125,0.3379
0.8375,0.3125,0.3357
0.8500,0.3125,0.3320
0.8625,0.3125,0.3263
0.8750,0.3125,0.3201
0.8875,0.3125,0.3145
0.9000,0.3125,0.3102
0.9125,0.3125,0.3077
0.9250,0.3125,0.3067
0.9375,0.3125,0.3066
0.9500,0.3125,0.3063
0.9625,0.3125,0.3054
0.9750,0.3125,0.3036
0.9875,0.3125,0.3006
1.0000,0.3125,0.2968
0.0000,0.3250,0.4549
0.0125,0.3250,0.4614
0.0250,0.3250,0.4640
0.0375,0.3250,0.4663
0.0500,0.3250,0.4679
0.0625,0.3250,0.4681
0.0750,0.3250,0.4667
0.0875,0.3250,0.4636
0.1000,0.3250,0.4596
0.1125,0.3250,0.4553
0.1250,0.3250,0.4516
0.1375,0.3250,0.4489
0.1500,0.3250,0.4475
0.1625,0.3250,0.4478
0.1750,0.3250,0.4501
0.1875,0.3250,0.4546
0.2000,0.3250,0.4611
0.2125,0.3250,0.4685
0.2250,0.3250,0.4743
0.2375,0.3250,0.4759
0.2500,0.3250,0.4723
0.2625,0.3250,0.4645
0.2750,0.3250,0.4529
0.2875,0.3250,0.4376
0.3000,0.3250,0.4186
0.3125,0.3250,0.3973
0.3250,0.3250,0.3761
0.3375,0.3250,0.3584
0.3500,0.3250,0.3461
0.3625,0.3250,0.3395
0.3750,0.3250,0.3376
0.3875,0.3250,0.3384
0.4000,0.3250,0.3405
0.4125,0.3250,0.3424
0.4250,0.3250,0.3438
0.4375,0.3250,0.3472
0.4500,0.3250,0.3565
0.4625,0.3250,0.3743
0.4750,0.3250,0.3988
0.4875,0.3250,0.4252
0.5000,0.3250,0.4494
0.5125,0.3250,0.4691
0.5250,0.3250,0.4840
0.5375,0.3250,0.4946
0.5500,0.3250,0.5068
0.5625,0.3250,0.5230
0.5750,0.3250,0.5155
0.5875,0.3250,0.4963
0.6000,0.3250,0.4840
0.6125,0.3250,0.4667
0.6250,0.3250,0.4462
0.6375,0.3250,0.4256
0.6500,0.3250,0.4075
0.6625,0.3250,0.3935
0.6750,0.3250,0.3836
0.6875,0.3250,0.3769
0.7000,0.3250,0.3716
0.7125,0.3250,0.3664
0.7250,0.3250,0.3606
0.7375,0.3250,0.3549
0.7500,0.3250,0.3503
0.7625,0.3250,0.3479
0.7750,0.3250,0.3475
0.7875,0.3250,0.3484
0.8000,0.3250,0.3495
0.8125,0.3250,0.3501
0.8250,0.3250,0.3498
0.8375,0.3250,0.3483
0.8500,0.3250,0.3452
0.8625,0.3250,0.3408
0.8750,0.3250,0.3353
0.8875,0.3250,0.3289
0.9000,0.3250,0.3227
0.9125,0.3250,0.3177
0.9250,0.3250,0.3141
0.9375,0.3250,0.3116
0.9500,0.3250,0.3096
0.9625,0.3250,0.3078
0.9750,0.3250,0.3051
0.9875,0.3250,0.3014
1.0000,0.3250,0.2969
0.0000,0.3375,0.4487
0.0125,0.3375,0.4582
0.0250,0.3375,0.4632
0.0375,0.3375,0.4661
0.0500,0.3375,0.4685
0.0625,0.3375,0.4700
0.0750,0.3375,0.4701
0.0875,0.3375,0.4690
0.1000,0.3375,0.4671
0.1125,0.3375,0.4650
0.1250,0.3375,0.4631
0.1375,0.3375,0.4619
0.1500,0.3375,0.4618
0.1625,0.3375,0.4628
0.1750,0.3375,0.4653
0.1875,0.3375,0.4691
0.2000,0.3375,0.4741
0.2125,0.3375,0.4795
0.2250,0.3375,0.4837
0.2375,0.3375,0.4850
0.2500,0.3375,0.4827
0.2625,0.3375,0.4769
0.2750,0.3375,0.4675
0.2875,0.3375,0.4541
0.3000,0.3375,0.4359
0.3125,0.3375,0.4133
0.3250,0.3375,0.3885
0.3375,0.3375,0.3651
0.3500,0.3375,0.3466
0.3625,0.3375,0.3346
0.3750,0.3375,0.3286
0.3875,0.3375,0.3269
0.4000,0.3375,0.3275
0.4125,0.3375,0.3284
0.4250,0.3375,0.3290
0.4375,0.3375,0.3306
0.4500,0.3375,0.3367
0.4625,0.3375,0.3507
0.4750,0.3375,0.3734
0.4875,0.3375,0.4018
0.5000,0.3375,0.4311
0.5125,0.3375,0.4569
0.5250,0.3375,0.4769
0.5375,0.3375,0.4910
0.5500,0.3375,0.4998
0.5625,0.3375,0.5221
0.5750,0.3375,0.5195
0.5875,0.3375,0.4982
0.6000,0.3375,0.4880
0.6125,0.3375,0.4736
0.6250,0.3375,0.4567
0.6375,0.3375,0.4398
0.6500,0.3375,0.4248
0.6625,0.3375,0.4132
0.6750,0.3375,0.4050
0.6875,0.3375,0.3994
0.7000,0.3375,0.3946
0.7125,0.3375,0.3893
0.7250,0.3375,0.3830
0.7375,0.3375,0.3763
0.7500,0.3375,0.3705
0.7625,0.3375,0.3671
0.7750,0.3375,0.3664
0.7875,0.3375,0.3677
0.8000,0.3375,0.3697
0.8125,0.3375,0.3713
0.8250,0.3375,0.3719
0.8375,0.3375,0.3712
0.8500,0.3375,0.3687
0.8625,0.3375,0.3637
0.8750,0.3375,0.3560
0.8875,0.3375,0.3463
0.9000,0.3375,0.3362
0.9125,0.3375,0.3272
0.9250,0.3375,0.3203
0.9375,0.3375,0.3155
0.9500,0.3375,0.3119
0.9625,0.3375,0.3095
0.9750,0.3375,0.3062
0.9875,0.3375,0.3021
1.0000,0.3375,0.2972
0.0000,0.3500,0.4393
0.0125,0.3500,0.4507
0.0250,0.3500,0.4592
0.0375,0.3500,0.4659
0.0500,0.3500,0.4691
0.0625,0.3500,0.4717
0.0750,0.3500,0.4731
0.0875,0.3500,0.4733
0.1000,0.3500,0.4728
0.1125,0.3500,0.4720
0.1250,0.3500,0.4713
0.1375,0.3500,0.4711
0.1500,0.3500,0.4716
0.1625,0.3500,0.4730
0.1750,0.3500,0.4753
0.1875,0.3500,0.4786
0.2000,0.3500,0.4825
0.2125,0.3500,0.4864
0.2250,0.3500,0.4894
0.2375,0.3500,0.4906
0.2500,0.3500,0.4893
0.2625,0.3500,0.4853
0.2750,0.3500,0.4784
0.2875,0.3500,0.4676
0.3000,0.3500,0.4519
0.3125,0.3500,0.4305
0.3250,0.3500,0.4046
0.3375,0.3500,0.3775
0.3500,0.3500,0.3537
0.3625,0.3500,0.3366
0.3750,0.3500,0.3269
0.3875,0.3500,0.3234
0.4000,0.3500,0.3237
0.4125,0.3500,0.3249
0.4250,0.3500,0.3254
0.4375,0.3500,0.3258
0.4500,0.3500,0.3289
0.4625,0.3500,0.3382
0.4750,0.3500,0.3564
0.4875,0.3500,0.3829
0.5000,0.3500,0.4139
0.5125,0.3500,0.4436
0.5250,0.3500,0.4681
0.5375,0.3500,0.4857
0.5500,0.3500,0.4969
0.5625,0.3500,0.5139
0.5750,0.3500,0.5178
0.5875,0.3500,0.4993
0.6000,0.3500,0.4913
0.6125,0.3500,0.4800
0.6250,0.3500,0.4669
0.6375,0.3500,0.4536
0.6500,0.3500,0.4418
0.6625,0.3500,0.4325
0.6750,0.3500,0.4260
0.6875,0.3500,0.4214
0.7000,0.3500,0.4174
0.7125,0.3500,0.4128
0.7250,0.3500,0.4071
0.7375,0.3500,0.4011
0.7500,0.3500,0.3961
0.7625,0.3500,0.3937
0.7750,0.3500,0.3943
0.7875,0.3500,0.3972
0.8000,0.3500,0.4007
0.8125,0.3500,0.4037
0.8250,0.3500,0.4053
0.8375,0.3500,0.4053
0.8500,0.3500,0.4011
0.8625,0.3500,0.3928
0.8750,0.3500,0.3804
0.8875,0.3500,0.3653
0.9000,0.3500,0.3498
0.9125,0.3500,0.3361
0.9250,0.3500,0.3257
0.9375,0.3500,0.3186
0.9500,0.3500,0.3137
0.9625,0.3500,0.3107
0.9750,0.3500,0.3071
0.9875,0.3500,0.3027
1.0000,0.3500,0.2975
0.0000,0.3625,0.4260
0.0125,0.3625,0.4395
0.0250,0.3625,0.4504
0.0375,0.3625,0.4597
0.0500,0.3625,0.4679
0.0625,0.3625,0.4728
0.0750,0.3625,0.4752
0.0875,0.3625,0.4764
0.1000,0.3625,0.4768
0.1125,0.3625,0.4769
0.1250,0.3625,0.4769
0.1375,0.3625,0.4773
0.1500,0.3625,0.4781
0.1625,0.3625,0.4796
0.1750,0.3625,0.4819
0.1875,0.3625,0.4847
0.2000,0.3625,0.4878
0.2125,0.3625,0.4906
0.2250,0.3625,0.4927
0.2375,0.3625,0.4935
0.2500,0.3625,0.4927
0.2625,0.3625,0.4902
0.2750,0.3625,0.4854
0.2875,0.3625,0.4776
0.3000,0.3625,0.4654
0.3125,0.3625,0.4476
0.3250,0.3625,0.4240
0.3375,0.3625,0.3968
0.3500,0.3625,0.3701
0.3625,0.3625,0.3488
0.3750,0.3625,0.3355
0.3875,0.3625,0.3302
0.4000,0.3625,0.3299
0.4125,0.3625,0.3310
0.4250,0.3625,0.3310
0.4375,0.3625,0.3300
0.4500,0.3625,0.3305
0.4625,0.3625,0.3360
0.4750,0.3625,0.3496
0.4875,0.3625,0.3723
0.5000,0.3625,0.4017
0.5125,0.3625,0.4326
0.5250,0.3625,0.4595
0.5375,0.3625,0.4797
0.5500,0.3625,0.4928
0.5625,0.3625,0.4998
0.5750,0.3625,0.5096
0.5875,0.3625,0.4995
0.6000,0.3625,0.4938
0.6125,0.3625,0.4857
0.6250,0.3625,0.4762
0.6375,0.3625,0.4665
0.6500,0.3625,0.4577
0.6625,0.3625,0.4507
0.6750,0.3625,0.4458
0.6875,0.3625,0.4424
0.7000,0.3625,0.4395
0.7125,0.3625,0.4361
0.7250,0.3625,0.4320
0.7375,0.3625,0.4278
0.7500,0.3625,0.4250
0.7625,0.3625,0.4248
0.7750,0.3625,0.4273
0.7875,0.3625,0.4316
0.8000,0.3625,0.4361
0.8125,0.3625,0.4395
0.8250,0.3625,0.4416
0.8375,0.3625,0.4416
0.8500,0.3625,0.4349
0.8625,0.3625,0.4226
0.8750,0.3625,0.4050
0.8875,0.3625,0.3839
0.9000,0.3625,0.3628
0.9125,0.3625,0.3446
0.9250,0.3625,0.3309
0.9375,0.3625,0.3216
0.9500,0.3625,0.3155
0.9625,0.3625,0.3117
0.9750,0.3625,0.3079
0.9875,0.3625,0.3033
1.0000,0.3625,0.2980
0.0000,0.3750,0.4089
0.0125,0.3750,0.4240
0.0250,0.3750,0.4373
0.0375,0.3750,0.4495
0.0500,0.3750,0.4609
0.0625,0.3750,0.4710
0.0750,0.3750,0.4757
0.0875,0.3750,0.4780
0.1000,0.3750,0.4793
0.1125,0.3750,0.4801
0.1250,0.3750,0.4808
0.1375,0.3750,0.4816
0.1500,0.3750,0.4827
0.1625,0.3750,0.4843
0.1750,0.3750,0.4864
0.1875,0.3750,0.4888
0.2000,0.3750,0.4912
0.2125,0.3750,0.4932
0.2250,0.3750,0.4944
0.2375,0.3750,0.4947
0.2500,0.3750,0.4942
0.2625,0.3750,0.4926
0.2750,0.3750,0.4897
0.2875,0.3750,0.4846
0.3000,0.3750,0.4762
0.3125,0.3750,0.4633
0.3250,0.3750,0.4448
0.3375,0.3750,0.4214
0.3500,0.3750,0.3957
0.3625,0.3750,0.3722
0.3750,0.3750,0.3555
0.3875,0.3750,0.3471
0.4000,0.3750,0.3446
0.4125,0.3750,0.3439
0.4250,0.3750,0.3423
0.4375,0.3750,0.3397
0.4500,0.3750,0.3383
0.4625,0.3750,0.3412
0.4750,0.3750,0.3513
0.4875,0.3750,0.3703
0.5000,0.3750,0.3969
0.5125,0.3750,0.4264
0.5250,0.3750,0.4534
0.5375,0.3750,0.4744
0.5500,0.3750,0.4885
0.5625,0.3750,0.4964
0.5750,0.3750,0.4994
0.5875,0.3750,0.4987
0.6000,0.3750,0.4953
0.6125,0.3750,0.4902
0.6250,0.3750,0.4840
0.6375,0.3750,0.4776
0.6500,0.3750,0.4716
0.6625,0.3750,0.4668
0.6750,0.3750,0.4634
0.6875,0.3750,0.4612
0.7000,0.3750,0.4595
0.7125,0.3750,0.4575
0.7250,0.3750,0.4551
0.7375,0.3750,0.4531
0.7500,0.3750,0.4523
0.7625,0.3750,0.4535
0.7750,0.3750,0.4566
0.7875,0.3750,0.4606
0.8000,0.3750,0.4643
0.8125,0.3750,0.4671
0.8250,0.3750,0.4685
0.8375,0.3750,0.4684
0.8500,0.3750,0.4618
0.8625,0.3750,0.4468
0.8750,0.3750,0.4251
0.8875,0.3750,0.3994
0.9000,0.3750,0.3738
0.9125,0.3750,0.3521
0.9250,0.3750,0.3360
0.9375,0.3750,0.3250
0.9500,0.3750,0.3178
0.9625,0.3750,0.3125
0.9750,0.3750,0.3085
0.9875,0.3750,0.3039
1.0000,0.3750,0.2985
0.0000,0.3875,0.3886
0.0125,0.3875,0.4046
0.0250,0.3875,0.4198
0.0375,0.3875,0.4346
0.0500,0.3875,0.4495
0.0625,0.3875,0.4632
0.0750,0.3875,0.4731
0.0875,0.3875,0.4773
0.1000,0.3875,0.4801
0.1125,0.3875,0.4820
0.1250,0.3875,0.4835
0.1375,0.3875,0.4849
0.1500,0.3875,0.4863
0.1625,0.3875,0.4880
0.1750,0.3875,0.4900
0.1875,0.3875,0.4919
0.2000,0.3875,0.4936
0.2125,0.3875,0.4947
0.2250,0.3875,0.4951
0.2375,0.3875,0.4949
0.2500,0.3875,0.4944
0.2625,0.3875,0.4936
0.2750,0.3875,0.4921
0.2875,0.3875,0.4893
0.3000,0.3875,0.4844
0.3125,0.3875,0.4764
0.3250,0.3875,0.4642
0.3375,0.3875,0.4472
0.3500,0.3875,0.4263
0.3625,0.3875,0.4041
0.3750,0.3875,0.3850
0.3875,0.3875,0.3723
0.4000,0.3875,0.3654
0.4125,0.3875,0.3612
0.4250,0.3875,0.3571
0.4375,0.3875,0.3529
0.4500,0.3875,0.3502
0.4625,0.3875,0.3516
0.4750,0.3875,0.3597
0.4875,0.3875,0.3760
0.5000,0.3875,0.3995
0.5125,0.3875,0.4262
0.5250,0.3875,0.4513
0.5375,0.3875,0.4714
0.5500,0.3875,0.4852
0.5625,0.3875,0.4934
0.5750,0.3875,0.4971
0.5875,0.3875,0.4977
0.6000,0.3875,0.4962
0.6125,0.3875,0.4935
0.6250,0.3875,0.4901
0.6375,0.3875,0.4864
0.6500,0.3875,0.4829
0.6625,0.3875,0.4799
0.6750,0.3875,0.4780
0.6875,0.3875,0.4768
0.7000,0.3875,0.4760
0.7125,0.3875,0.4751
0.7250,0.3875,0.4739
0.7375,0.3875,0.4730
0.7500,0.3875,0.4729
0.7625,0.3875,0.4739
0.7750,0.3875,0.4761
0.7875,0.3875,0.4786
0.8000,0.3875,0.4809
0.8125,0.3875,0.4824
0.8250,0.3875,0.4829
0.8375,0.3875,0.4818
0.8500,0.3875,0.4779
0.8625,0.3875,0.4616
0.8750,0.3875,0.4374
0.8875,0.3875,0.4086
0.9000,0.3875,0.3804
0.9125,0.3875,0.3569
0.9250,0.3875,0.3398
0.9375,0.3875,0.3282
0.9500,0.3875,0.3205
0.9625,0.3875,0.3148
0.9750,0.3875,0.3098
0.9875,0.3875,0.3046
1.0000,0.3875,0.2988
0.0000,0.4000,0.3659
0.0125,0.4000,0.3820
0.0250,0.4000,0.3980
0.0375,0.4000,0.4149
0.0500,0.4000,0.4327
0.0625,0.4000,0.4502
0.0750,0.4000,0.4651
0.0875,0.4000,0.4728
0.1000,0.4000,0.4784
0.1125,0.4000,0.4823
0.1250,0.4000,0.4852
0.1375,0.4000,0.4875
0.1500,0.4000,0.4895
0.1625,0.4000,0.4914
0.1750,0.4000,0.4931
0.1875,0.4000,0.4945
0.2000,0.4000,0.4953
0.2125,0.4000,0.4954
0.2250,0.4000,0.4951
0.2375,0.4000,0.4945
0.2500,0.4000,0.4941
0.2625,0.4000,0.4938
0.2750,0.4000,0.4934
0.2875,0.4000,0.4924
0.3000,0.4000,0.4902
0.3125,0.4000,0.4861
0.3250,0.4000,0.4794
0.3375,0.4000,0.4693
0.3500,0.4000,0.4553
0.3625,0.4000,0.4378
0.3750,0.4000,0.4191
0.3875,0.4000,0.4025
0.4000,0.4000,0.3902
0.4125,0.4000,0.3814
0.4250,0.4000,0.3744
0.4375,0.4000,0.3689
0.4500,0.4000,0.3657
0.4625,0.4000,0.3669
0.4750,0.4000,0.3742
0.4875,0.4000,0.3886
0.5000,0.4000,0.4090
0.5125,0.4000,0.4321
0.5250,0.4000,0.4539
0.5375,0.4000,0.4714
0.5500,0.4000,0.4839
0.5625,0.4000,0.4915
0.5750,0.4000,0.4954
0.5875,0.4000,0.4969
0.6000,0.4000,0.4970
0.6125,0.4000,0.4961
0.6250,0.4000,0.4947
0.6375,0.4000,0.4930
0.6500,0.4000,0.4913
0.6625,0.4000,0.4898
0.6750,0.4000,0.4889
0.6875,0.4000,0.4885
0.7000,0.4000,0.4882
0.7125,0.4000,0.4876
0.7250,0.4000,0.4867
0.7375,0.4000,0.4858
0.7500,0.4000,0.4852
0.7625,0.4000,0.4854
0.7750,0.4000,0.4862
0.7875,0.4000,0.4874
0.8000,0.4000,0.4885
0.8125,0.4000,0.4890
0.8250,0.4000,0.4885
0.8375,0.4000,0.4861
0.8500,0.4000,0.4803
0.8625,0.4000,0.4661
0.8750,0.4000,0.4399
0.8875,0.4000,0.4088
0.9000,0.4000,0.3791
0.9125,0.4000,0.3557
0.9250,0.4000,0.3396
0.9375,0.4000,0.3295
0.9500,0.4000,0.3229
0.9625,0.4000,0.3179
0.9750,0.4000,0.3130
0.9875,0.4000,0.3077
1.0000,0.4000,0.3015
0.0000,0.4125,0.3414
0.0125,0.4125,0.3565
0.0250,0.4125,0.3724
0.0375,0.4125,0.3901
0.0500,0.4125,0.4101
0.0625,0.4125,0.4312
0.0750,0.4125,0.4504
0.0875,0.4125,0.4635
0.1000,0.4125,0.4733
0.1125,0.4125,0.4803
0.1250,0.4125,0.4855
0.1375,0.4125,0.4892
0.1500,0.4125,0.4921
0.1625,0.4125,0.4943
0.1750,0.4125,0.4958
0.1875,0.4125,0.4965
0.2000,0.4125,0.4964
0.2125,0.4125,0.4956
0.2250,0.4125,0.4946
0.2375,0.4125,0.4938
0.2500,0.4125,0.4935
0.2625,0.4125,0.4937
0.2750,0.4125,0.4940
0.2875,0.4125,0.4942
0.3000,0.4125,0.4938
0.3125,0.4125,0.4925
0.3250,0.4125,0.4898
0.3375,0.4125,0.4851
0.3500,0.4125,0.4775
0.3625,0.4125,0.4662
0.3750,0.4125,0.4511
0.3875,0.4125,0.4338
0.4000,0.4125,0.4174
0.4125,0.4125,0.4044
0.4250,0.4125,0.3948
0.4375,0.4125,0.3884
0.4500,0.4125,0.3857
0.4625,0.4125,0.3876
0.4750,0.4125,0.3950
0.4875,0.4125,0.4079
0.5000,0.4125,0.4249
0.5125,0.4125,0.4433
0.5250,0.4125,0.4604
0.5375,0.4125,0.4743
0.5500,0.4125,0.4844
0.5625,0.4125,0.4910
0.5750,0.4125,0.4948
0.5875,0.4125,0.4969
0.6000,0.4125,0.4979
0.6125,0.4125,0.4983
0.6250,0.4125,0.4982
0.6375,0.4125,0.4978
0.6500,0.4125,0.4974
0.6625,0.4125,0.4969
0.6750,0.4125,0.4966
0.6875,0.4125,0.4964
0.7000,0.4125,0.4960
0.7125,0.4125,0.4951
0.7250,0.4125,0.4938
0.7375,0.4125,0.4924
0.7500,0.4125,0.4912
0.7625,0.4125,0.4906
0.7750,0.4125,0.4905
0.7875,0.4125,0.4909
0.8000,0.4125,0.4912
0.8125,0.4125,0.4911
0.8250,0.4125,0.4896
0.8375,0.4125,0.4855
0.8500,0.4125,0.4768
0.8625,0.4125,0.4608
0.8750,0.4125,0.4328
0.8875,0.4125,0.3993
0.9000,0.4125,0.3685
0.9125,0.4125,0.3459
0.9250,0.4125,0.3324
0.9375,0.4125,0.3258
0.9500,0.4125,0.3227
0.9625,0.4125,0.3204
0.9750,0.4125,0.3173
0.9875,0.4125,0.3125
1.0000,0.4125,0.3060
0.0000,0.4250,0.3159
0.0125,0.4250,0.3290
0.0250,0.4250,0.3436
0.0375,0.4250,0.3611
0.0500,0.4250,0.3823
0.0625,0.4250,0.4064
0.0750,0.4250,0.4299
0.0875,0.4250,0.4492
0.1000,0.4250,0.4642
0.1125,0.4250,0.4755
0.1250,0.4250,0.4837
0.1375,0.4250,0.4895
0.1500,0.4250,0.4935
0.1625,0.4250,0.4962
0.1750,0.4250,0.4975
0.1875,0.4250,0.4975
0.2000,0.4250,0.4965
0.2125,0.4250,0.4950
0.2250,0.4250,0.4936
0.2375,0.4250,0.4928
0.2500,0.4250,0.4927
0.2625,0.4250,0.4933
0.2750,0.4250,0.4941
0.2875,0.4250,0.4951
0.3000,0.4250,0.4959
0.3125,0.4250,0.4963
0.3250,0.4250,0.4961
0.3375,0.4250,0.4948
0.3500,0.4250,0.4918
0.3625,0.4250,0.4861
0.3750,0.4250,0.4762
0.3875,0.4250,0.4619
0.4000,0.4250,0.4452
0.4125,0.4250,0.4300
0.4250,0.4250,0.4189
0.4375,0.4250,0.4126
0.4500,0.4250,0.4110
0.4625,0.4250,0.4141
0.4750,0.4250,0.4216
0.4875,0.4250,0.4324
0.5000,0.4250,0.4451
0.5125,0.4250,0.4579
0.5250,0.4250,0.4695
0.5375,0.4250,0.4790
0.5500,0.4250,0.4863
0.5625,0.4250,0.4915
0.5750,0.4250,0.4951
0.5875,0.4250,0.4975
0.6000,0.4250,0.4992
0.6125,0.4250,0.5020
0.6250,0.4250,0.5064
0.6375,0.4250,0.5091
0.6500,0.4250,0.5104
0.6625,0.4250,0.5106
0.6750,0.4250,0.5094
0.6875,0.4250,0.5063
0.7000,0.4250,0.5004
0.7125,0.4250,0.4986
0.7250,0.4250,0.4967
0.7375,0.4250,0.4949
0.7500,0.4250,0.4933
0.7625,0.4250,0.4923
0.7750,0.4250,0.4919
0.7875,0.4250,0.4919
0.8000,0.4250,0.4919
0.8125,0.4250,0.4911
0.8250,0.4250,0.4885
0.8375,0.4250,0.4823
0.8500,0.4250,0.4703
0.8625,0.4250,0.4497
0.8750,0.4250,0.4191
0.8875,0.4250,0.3829
0.9000,0.4250,0.3509
0.9125,0.4250,0.3289
0.9250,0.4250,0.3180
0.9375,0.4250,0.3157
0.9500,0.4250,0.3180
0.9625,0.4250,0.3208
0.9750,0.4250,0.3215
0.9875,0.4250,0.3189
1.0000,0.4250,0.3126
0.0000,0.4375,0.2910
0.0125,0.4375,0.3011
0.0250,0.4375,0.3135
0.0375,0.4375,0.3299
0.0500,0.4375,0.3514
0.0625,0.4375,0.3776
0.0750,0.4375,0.4058
0.0875,0.4375,0.4309
0.1000,0.4375,0.4516
0.1125,0.4375,0.4677
0.1250,0.4375,0.4796
0.1375,0.4375,0.4878
0.1500,0.4375,0.4933
0.1625,0.4375,0.4964
0.1750,0.4375,0.4976
0.1875,0.4375,0.4971
0.2000,0.4375,0.4954
0.2125,0.4375,0.4933
0.2250,0.4375,0.4917
0.2375,0.4375,0.4911
0.2500,0.4375,0.4915
0.2625,0.4375,0.4925
0.2750,0.4375,0.4939
0.2875,0.4375,0.4954
0.3000,0.4375,0.4970
0.3125,0.4375,0.4984
0.3250,0.4375,0.4996
0.3375,0.4375,0.5017
0.3500,0.4375,0.5006
0.3625,0.4375,0.4982
0.3750,0.4375,0.4931
0.3875,0.4375,0.4837
0.4000,0.4375,0.4703
0.4125,0.4375,0.4564
0.4250,0.4375,0.4458
0.4375,0.4375,0.4403
0.4500,0.4375,0.4397
0.4625,0.4375,0.4432
0.4750,0.4375,0.4493
0.4875,0.4375,0.4569
0.5000,0.4375,0.4647
0.5125,0.4375,0.4721
0.5250,0.4375,0.4785
0.5375,0.4375,0.4839
0.5500,0.4375,0.4884
0.5625,0.4375,0.4922
0.5750,0.4375,0.4955
0.5875,0.4375,0.4982
0.6000,0.4375,0.5023
0.6125,0.4375,0.5124
0.6250,0.4375,0.5203
0.6375,0.4375,0.5261
0.6500,0.4375,0.5296
0.6625,0.4375,0.5301
0.6750,0.4375,0.5268
0.6875,0.4375,0.5195
0.7000,0.4375,0.5088
0.7125,0.4375,0.4994
0.7250,0.4375,0.4971
0.7375,0.4375,0.4951
0.7500,0.4375,0.4935
0.7625,0.4375,0.4925
0.7750,0.4375,0.4921
0.7875,0.4375,0.4920
0.8000,0.4375,0.4917
0.8125,0.4375,0.4903
0.8250,0.4375,0.4864
0.8375,0.4375,0.4780
0.8500,0.4375,0.4625
0.8625,0.4375,0.4380
0.8750,0.4375,0.4049
0.8875,0.4375,0.3671
0.9000,0.4375,0.3331
0.9125,0.4375,0.3111
0.9250,0.4375,0.3012
0.9375,0.4375,0.3020
0.9500,0.4375,0.3095
0.9625,0.4375,0.3186
0.9750,0.4375,0.3251
0.9875,0.4375,0.3261
1.0000,0.4375,0.3210
0.0000,0.4500,0.2684
0.0125,0.4500,0.2749
0.0250,0.4500,0.2849
0.0375,0.4500,0.2997
0.0500,0.4500,0.3205
0.0625,0.4500,0.3497
0.0750,0.4500,0.3803
0.0875,0.4500,0.4099
0.1000,0.4500,0.4362
0.1125,0.4500,0.4576
0.1250,0.4500,0.4735
0.1375,0.4500,0.4844
0.1500,0.4500,0.4913
0.1625,0.4500,0.4949
0.1750,0.4500,0.4960
0.1875,0.4500,0.4949
0.2000,0.4500,0.4927
0.2125,0.4500,0.4903
0.2250,0.4500,0.4887
0.2375,0.4500,0.4885
0.2500,0.4500,0.4894
0.2625,0.4500,0.4910
0.2750,0.4500,0.4930
0.2875,0.4500,0.4952
0.3000,0.4500,0.4973
0.3125,0.4500,0.4995
0.3250,0.4500,0.5083
0.3375,0.4500,0.5184
0.3500,0.4500,0.5259
0.3625,0.4500,0.5277
0.3750,0.4500,0.5180
0.3875,0.4500,0.4982
0.4000,0.4500,0.4895
0.4125,0.4500,0.4791
0.4250,0.4500,0.4706
0.4375,0.4500,0.4660
0.4500,0.4500,0.4654
0.4625,0.4500,0.4676
0.4750,0.4500,0.4712
0.4875,0.4500,0.4752
0.5000,0.4500,0.4791
0.5125,0.4500,0.4824
0.5250,0.4500,0.4851
0.5375,0.4500,0.4875
0.5500,0.4500,0.4899
0.5625,0.4500,0.4925
0.5750,0.4500,0.4954
0.5875,0.4500,0.4983
0.6000,0.4500,0.5062
0.6125,0.4500,0.5196
0.6250,0.4500,0.5306
0.6375,0.4500,0.5388
0.6500,0.4500,0.5433
0.6625,0.4500,0.5428
0.6750,0.4500,0.5359
0.6875,0.4500,0.5231
0.7000,0.4500,0.5073
0.7125,0.4500,0.4985
0.7250,0.4500,0.4961
0.7375,0.4500,0.4942
0.7500,0.4500,0.4928
0.7625,0.4500,0.4920
0.7750,0.4500,0.4918
0.7875,0.4500,0.4918
0.8000,0.4500,0.4912
0.8125,0.4500,0.4892
0.8250,0.4500,0.4840
0.8375,0.4500,0.4733
0.8500,0.4500,0.4549
0.8625,0.4500,0.4279
0.8750,0.4500,0.3944
0.8875,0.4500,0.3591
0.9000,0.4500,0.3268
0.9125,0.4500,0.3008
0.9250,0.4500,0.2892
0.9375,0.4500,0.2910
0.9500,0.4500,0.3019
0.9625,0.4500,0.3168
0.9750,0.4500,0.3294
0.9875,0.4500,0.3352
1.0000,0.4500,0.3320
0.0000,0.4625,0.2488
0.0125,0.4625,0.2521
0.0250,0.4625,0.2599
0.0375,0.4625,0.2746
0.0500,0.4625,0.2971
0.0625,0.4625,0.3243
0.0750,0.4625,0.3552
0.0875,0.4625,0.3878
0.1000,0.4625,0.4190
0.1125,0.4625,0.4456
0.1250,0.4625,0.4658
0.1375,0.4625,0.4796
0.1500,0.4625,0.4880
0.1625,0.4625,0.4921
0.1750,0.4625,0.4929
0.1875,0.4625,0.4913
0.2000,0.4625,0.4885
0.2125,0.4625,0.4858
0.2250,0.4625,0.4843
0.2375,0.4625,0.4845
0.2500,0.4625,0.4861
0.2625,0.4625,0.4886
0.2750,0.4625,0.4914
0.2875,0.4625,0.4943
0.3000,0.4625,0.4970
0.3125,0.4625,0.4997
0.3250,0.4625,0.5129
0.3375,0.4625,0.5267
0.3500,0.4625,0.5390
0.3625,0.4625,0.5474
0.3750,0.4625,0.5480
0.3875,0.4625,0.5357
0.4000,0.4625,0.5076
0.4125,0.4625,0.4945
0.4250,0.4625,0.4881
0.4375,0.4625,0.4841
0.4500,0.4625,0.4827
0.4625,0.4625,0.4831
0.4750,0.4625,0.4844
0.4875,0.4625,0.4859
0.5000,0.4625,0.4872
0.5125,0.4625,0.4882
0.5250,0.4625,0.4889
0.5375,0.4625,0.4896
0.5500,0.4625,0.4905
0.5625,0.4625,0.4920
0.5750,0.4625,0.4945
0.5875,0.4625,0.4975
0.6000,0.4625,0.5042
0.6125,0.4625,0.5208
0.6250,0.4625,0.5349
0.6375,0.4625,0.5454
0.6500,0.4625,0.5506
0.6625,0.4625,0.5485
0.6750,0.4625,0.5377
0.6875,0.4625,0.5198
0.7000,0.4625,0.5000
0.7125,0.4625,0.4968
0.7250,0.4625,0.4944
0.7375,0.4625,0.4927
0.7500,0.4625,0.4917
0.7625,0.4625,0.4914
0.7750,0.4625,0.4914
0.7875,0.4625,0.4915
0.8000,0.4625,0.4908
0.8125,0.4625,0.4881
0.8250,0.4625,0.4815
0.8375,0.4625,0.4687
0.8500,0.4625,0.4482
0.8625,0.4625,0.4203
0.8750,0.4625,0.3881
0.8875,0.4625,0.3561
0.9000,0.4625,0.3280
0.9125,0.4625,0.3057
0.9250,0.4625,0.2903
0.9375,0.4625,0.2884
0.9500,0.4625,0.3013
0.9625,0.4625,0.3204
0.9750,0.4625,0.3383
0.9875,0.4625,0.3485
1.0000,0.4625,0.3475
0.0000,0.4750,0.2347
0.0125,0.4750,0.2363
0.0250,0.4750,0.2443
0.0375,0.4750,0.2582
0.0500,0.4750,0.2775
0.0625,0.4750,0.3019
0.0750,0.4750,0.3316
0.0875,0.4750,0.3656
0.1000,0.4750,0.4006
0.1125,0.4750,0.4323
0.1250,0.4750,0.4570
0.1375,0.4750,0.4739
0.1500,0.4750,0.4838
0.1625,0.4750,0.4883
0.1750,0.4750,0.4888
0.1875,0.4750,0.4866
0.2000,0.4750,0.4832
0.2125,0.4750,0.4800
0.2250,0.4750,0.4785
0.2375,0.4750,0.4790
0.2500,0.4750,0.4815
0.2625,0.4750,0.4850
0.2750,0.4750,0.4888
0.2875,0.4750,0.4926
0.3000,0.4750,0.4960
0.3125,0.4750,0.4992
0.3250,0.4750,0.5129
0.3375,0.4750,0.5292
0.3500,0.4750,0.5440
0.3625,0.4750,0.5556
0.3750,0.4750,0.5609
0.3875,0.4750,0.5563
0.4000,0.4750,0.5397
0.4125,0.4750,0.5140
0.4250,0.4750,0.4977
0.4375,0.4750,0.4940
0.4500,0.4750,0.4920
0.4625,0.4750,0.4912
0.4750,0.4750,0.4910
0.4875,0.4750,0.4911
0.5000,0.4750,0.4911
0.5125,0.4750,0.4910
0.5250,0.4750,0.4907
0.5375,0.4750,0.4904
0.5500,0.4750,0.4903
0.5625,0.4750,0.4911
0.5750,0.4750,0.4929
0.5875,0.4750,0.4958
0.6000,0.4750,0.4992
0.6125,0.4750,0.5151
0.6250,0.4750,0.5321
0.6375,0.4750,0.5447
0.6500,0.4750,0.5506
0.6625,0.4750,0.5471
0.6750,0.4750,0.5334
0.6875,0.4750,0.5122
0.7000,0.4750,0.4982
0.7125,0.4750,0.4949
0.7250,0.4750,0.4926
0.7375,0.4750,0.4912
0.7500,0.4750,0.4906
0.7625,0.4750,0.4906
0.7750,0.4750,0.4910
0.7875,0.4750,0.4913
0.8000,0.4750,0.4905
0.8125,0.4750,0.4871
0.8250,0.4750,0.4792
0.8375,0.4750,0.4649
0.8500,0.4750,0.4434
0.8625,0.4750,0.4159
0.8750,0.4750,0.3860
0.8875,0.4750,0.3575
0.9000,0.4750,0.3331
0.9125,0.4750,0.3144
0.9250,0.4750,0.3028
0.9375,0.4750,0.2997
0.9500,0.4750,0.3115
0.9625,0.4750,0.3337
0.9750,0.4750,0.3551
0.9875,0.4750,0.3684
1.0000,0.4750,0.3692
0.0000,0.4875,0.2255
0.0125,0.4875,0.2263
0.0250,0.4875,0.2329
0.0375,0.4875,0.2446
0.0500,0.4875,0.2610
0.0625,0.4875,0.2824
0.0750,0.4875,0.3100
0.0875,0.4875,0.3439
0.1000,0.4875,0.3816
0.1125,0.4875,0.4179
0.1250,0.4875,0.4473
0.1375,0.4875,0.4675
0.1500,0.4875,0.4790
0.1625,0.4875,0.4839
0.1750,0.4875,0.4842
0.1875,0.4875,0.4815
0.2000,0.4875,0.4774
0.2125,0.4875,0.4737
0.2250,0.4875,0.4718
0.2375,0.4875,0.4725
0.2500,0.4875,0.4757
0.2625,0.4875,0.4803
0.2750,0.4875,0.4853
0.2875,0.4875,0.4900
0.3000,0.4875,0.4943
0.3125,0.4875,0.4980
0.3250,0.4875,0.5084
0.3375,0.4875,0.5262
0.3500,0.4875,0.5422
0.3625,0.4875,0.5547
0.3750,0.4875,0.5615
0.3875,0.4875,0.5602
0.4000,0.4875,0.5496
0.4125,0.4875,0.5313
0.4250,0.4875,0.5104
0.4375,0.4875,0.4986
0.4500,0.4875,0.4963
0.4625,0.4875,0.4949
0.4750,0.4875,0.4940
0.4875,0.4875,0.4934
0.5000,0.4875,0.4929
0.5125,0.4875,0.4922
0.5250,0.4875,0.4914
0.5375,0.4875,0.4906
0.5500,0.4875,0.4900
0.5625,0.4875,0.4900
0.5750,0.4875,0.4912
0.5875,0.4875,0.4936
0.6000,0.4875,0.4970
0.6125,0.4875,0.5041
0.6250,0.4875,0.5233
0.6375,0.4875,0.5378
0.6500,0.4875,0.5443
0.6625,0.4875,0.5403
0.6750,0.4875,0.5253
0.6875,0.4875,0.5032
0.7000,0.4875,0.4965
0.7125,0.4875,0.4932
0.7250,0.4875,0.4909
0.7375,0.4875,0.4897
0.7500,0.4875,0.4893
0.7625,0.4875,0.4898
0.7750,0.4875,0.4906
0.7875,0.4875,0.4911
0.8000,0.4875,0.4903
0.8125,0.4875,0.4864
0.8250,0.4875,0.4776
0.8375,0.4875,0.4624
0.8500,0.4875,0.4408
0.8625,0.4875,0.4148
0.8750,0.4875,0.3876
0.8875,0.4875,0.3623
0.9000,0.4875,0.3414
0.9125,0.4875,0.3264
0.9250,0.4875,0.3192
0.9375,0.4875,0.3215
0.9500,0.4875,0.3343
0.9625,0.4875,0.3567
0.9750,0.4875,0.3793
0.9875,0.4875,0.3935
1.0000,0.4875,0.3954
0.0000,0.5000,0.2167
0.0125,0.5000,0.2173
0.0250,0.5000,0.2230
0.0375,0.5000,0.2331
0.0500,0.5000,0.2471
0.0625,0.5000,0.2657
0.0750,0.5000,0.2905
0.0875,0.5000,0.3230
0.1000,0.5000,0.3621
0.1125,0.5000,0.4024
0.1250,0.5000,0.4366
0.1375,0.5000,0.4604
0.1500,0.5000,0.4739
0.1625,0.5000,0.4794
0.1750,0.5000,0.4796
0.1875,0.5000,0.4765
0.2000,0.5000,0.4718
0.2125,0.5000,0.4675
0.2250,0.5000,0.4652
0.2375,0.5000,0.4658
0.2500,0.5000,0.4694
0.2625,0.5000,0.4749
0.2750,0.5000,0.4811
0.2875,0.5000,0.4869
0.3000,0.5000,0.4918
0.3125,0.5000,0.4960
0.3250,0.5000,0.4997
0.3375,0.5000,0.5169
0.3500,0.5000,0.5328
0.3625,0.5000,0.5450
0.3750,0.5000,0.5519
0.3875,0.5000,0.5523
0.4000,0.5000,0.5456
0.4125,0.5000,0.5329
0.4250,0.5000,0.5169
0.4375,0.5000,0.5014
0.4500,0.5000,0.4980
0.4625,0.5000,0.4964
0.4750,0.5000,0.4953
0.4875,0.5000,0.4944
0.5000,0.5000,0.4936
0.5125,0.5000,0.4927
0.5250,0.5000,0.4917
0.5375,0.5000,0.4906
0.5500,0.5000,0.4897
0.5625,0.5000,0.4892
0.5750,0.5000,0.4898
0.5875,0.5000,0.4917
0.6000,0.5000,0.4948
0.6125,0.5000,0.4985
0.6250,0.5000,0.5120
0.6375,0.5000,0.5277
0.6500,0.5000,0.5348
0.6625,0.5000,0.5307
0.6750,0.5000,0.5159
0.6875,0.5000,0.4990
0.7000,0.5000,0.4951
0.7125,0.5000,0.4918
0.7250,0.5000,0.4895
0.7375,0.5000,0.4883
0.7500,0.5000,0.4880
0.7625,0.5000,0.4888
0.7750,0.5000,0.4900
0.7875,0.5000,0.4910
0.8000,0.5000,0.4903
0.8125,0.5000,0.4863
0.8250,0.5000,0.4771
0.8375,0.5000,0.4619
0.8500,0.5000,0.4412
0.8625,0.5000,0.4171
0.8750,0.5000,0.3926
0.8875,0.5000,0.3703
0.9000,0.5000,0.3526
0.9125,0.5000,0.3415
0.9250,0.5000,0.3392
0.9375,0.5000,0.3470
0.9500,0.5000,0.3640
0.9625,0.5000,0.3855
0.9750,0.5000,0.4052
0.9875,0.5000,0.4184
1.0000,0.5000,0.4207
0.0000,0.5125,0.2089
0.0125,0.5125,0.2097
0.0250,0.5125,0.2149
0.0375,0.5125,0.2237
0.0500,0.5125,0.2357
0.0625,0.5125,0.2516
0.0750,0.5125,0.2733
0.0875,0.5125,0.3033
0.1000,0.5125,0.3422
0.1125,0.5125,0.3855
0.1250,0.5125,0.4245
0.1375,0.5125,0.4524
0.1500,0.5125,0.4683
0.1625,0.5125,0.4749
0.1750,0.5125,0.4753
0.1875,0.5125,0.4721
0.2000,0.5125,0.4672
0.2125,0.5125,0.4625
0.2250,0.5125,0.4598
0.2375,0.5125,0.4601
0.2500,0.5125,0.4639
0.2625,0.5125,0.4700
0.2750,0.5125,0.4770
0.2875,0.5125,0.4835
0.3000,0.5125,0.4889
0.3125,0.5125,0.4932
0.3250,0.5125,0.4969
0.3375,0.5125,0.5001
0.3500,0.5125,0.5147
0.3625,0.5125,0.5258
0.3750,0.5125,0.5327
0.3875,0.5125,0.5347
0.4000,0.5125,0.5317
0.4125,0.5125,0.5241
0.4250,0.5125,0.5134
0.4375,0.5125,0.5019
0.4500,0.5125,0.4985
0.4625,0.5125,0.4970
0.4750,0.5125,0.4958
0.4875,0.5125,0.4948
0.5000,0.5125,0.4938
0.5125,0.5125,0.4929
0.5250,0.5125,0.4918
0.5375,0.5125,0.4906
0.5500,0.5125,0.4896
0.5625,0.5125,0.4889
0.5750,0.5125,0.4890
0.5875,0.5125,0.4904
0.6000,0.5125,0.4931
0.6125,0.5125,0.4966
0.6250,0.5125,0.5017
0.6375,0.5125,0.5176
0.6500,0.5125,0.5247
0.6625,0.5125,0.5207
0.6750,0.5125,0.5065
0.6875,0.5125,0.4976
0.7000,0.5125,0.4938
0.7125,0.5125,0.4905
0.7250,0.5125,0.4881
0.7375,0.5125,0.4867
0.7500,0.5125,0.4864
0.7625,0.5125,0.4874
0.7750,0.5125,0.4893
0.7875,0.5125,0.4910
0.8000,0.5125,0.4909
0.8125,0.5125,0.4873
0.8250,0.5125,0.4786
0.8375,0.5125,0.4643
0.8500,0.5125,0.4451
0.8625,0.5125,0.4230
0.8750,0.5125,0.4009
0.8875,0.5125,0.3812
0.9000,0.5125,0.3666
0.9125,0.5125,0.3595
0.9250,0.5125,0.3620
0.9375,0.5125,0.3740
0.9500,0.5125,0.3920
0.9625,0.5125,0.4102
0.9750,0.5125,0.4242
0.9875,0.5125,0.4327
1.0000,0.5125,0.4355
0.0000,0.5250,0.2029
0.0125,0.5250,0.2040
0.0250,0.5250,0.2088
0.0375,0.5250,0.2166
0.0500,0.5250,0.2268
0.0625,0.5250,0.2402
0.0750,0.5250,0.2586
0.0875,0.5250,0.2853
0.1000,0.5250,0.3224
0.1125,0.5250,0.3672
0.1250,0.5250,0.4104
0.1375,0.5250,0.4428
0.1500,0.5250,0.4618
0.1625,0.5250,0.4700
0.1750,0.5250,0.4712
0.1875,0.5250,0.4684
0.2000,0.5250,0.4638
0.2125,0.5250,0.4591
0.2250,0.5250,0.4561
0.2375,0.5250,0.4562
0.2500,0.5250,0.4599
0.2625,0.5250,0.4663
0.2750,0.5250,0.4737
0.2875,0.5250,0.4804
0.3000,0.5250,0.4857
0.3125,0.5250,0.4898
0.3250,0.5250,0.4930
0.3375,0.5250,0.4957
0.3500,0.5250,0.4978
0.3625,0.5250,0.4995
0.3750,0.5250,0.5040
0.3875,0.5250,0.5076
0.4000,0.5250,0.5081
0.4125,0.5250,0.5059
0.4250,0.5250,0.5012
0.4375,0.5250,0.4991
0.4500,0.5250,0.4979
0.4625,0.5250,0.4968
0.4750,0.5250,0.4957
0.4875,0.5250,0.4948
0.5000,0.5250,0.4938
0.5125,0.5250,0.4928
0.5250,0.5250,0.4918
0.5375,0.5250,0.4907
0.5500,0.5250,0.4896
0.5625,0.5250,0.4889
0.5750,0.5250,0.4888
0.5875,0.5250,0.4899
0.6000,0.5250,0.4921
0.6125,0.5250,0.4954
0.6250,0.5250,0.4989
0.6375,0.5250,0.5089
0.6500,0.5250,0.5153
0.6625,0.5250,0.5107
0.6750,0.5250,0.4994
0.6875,0.5250,0.4959
0.7000,0.5250,0.4922
0.7125,0.5250,0.4888
0.7250,0.5250,0.4861
0.7375,0.5250,0.4844
0.7500,0.5250,0.4841
0.7625,0.5250,0.4854
0.7750,0.5250,0.4880
0.7875,0.5250,0.4909
0.8000,0.5250,0.4921
0.8125,0.5250,0.4898
0.8250,0.5250,0.4825
0.8375,0.5250,0.4700
0.8500,0.5250,0.4527
0.8625,0.5250,0.4327
0.8750,0.5250,0.4124
0.8875,0.5250,0.3949
0.9000,0.5250,0.3831
0.9125,0.5250,0.3797
0.9250,0.5250,0.3859
0.9375,0.5250,0.3994
0.9500,0.5250,0.4151
0.9625,0.5250,0.4283
0.9750,0.5250,0.4369
0.9875,0.5250,0.4412
1.0000,0.5250,0.4419
0.0000,0.5375,0.1994
0.0125,0.5375,0.2007
0.0250,0.5375,0.2053
0.0375,0.5375,0.2122
0.0500,0.5375,0.2209
0.0625,0.5375,0.2320
0.0750,0.5375,0.2474
0.0875,0.5375,0.2704
0.1000,0.5375,0.3043
0.1125,0.5375,0.3484
0.1250,0.5375,0.3943
0.1375,0.5375,0.4308
0.1500,0.5375,0.4532
0.1625,0.5375,0.4639
0.1750,0.5375,0.4667
0.1875,0.5375,0.4652
0.2000,0.5375,0.4614
0.2125,0.5375,0.4573
0.2250,0.5375,0.4544
0.2375,0.5375,0.4545
0.2500,0.5375,0.4580
0.2625,0.5375,0.4644
0.2750,0.5375,0.4716
0.2875,0.5375,0.4780
0.3000,0.5375,0.4829
0.3125,0.5375,0.4862
0.3250,0.5375,0.4886
0.3375,0.5375,0.4904
0.3500,0.5375,0.4918
0.3625,0.5375,0.4930
0.3750,0.5375,0.4940
0.3875,0.5375,0.4947
0.4000,0.5375,0.4953
0.4125,0.5375,0.4957
0.4250,0.5375,0.4961
0.4375,0.5375,0.4962
0.4500,0.5375,0.4961
0.4625,0.5375,0.4957
0.4750,0.5375,0.4951
0.4875,0.5375,0.4944
0.5000,0.5375,0.4935
0.5125,0.5375,0.4926
0.5250,0.5375,0.4917
0.5375,0.5375,0.4907
0.5500,0.5375,0.4898
0.5625,0.5375,0.4891
0.5750,0.5375,0.4889
0.5875,0.5375,0.4897
0.6000,0.5375,0.4916
0.6125,0.5375,0.4946
0.6250,0.5375,0.4978
0.6375,0.5375,0.5015
0.6500,0.5375,0.5063
0.6625,0.5375,0.5003
0.6750,0.5375,0.4974
0.6875,0.5375,0.4938
0.7000,0.5375,0.4899
0.7125,0.5375,0.4861
0.7250,0.5375,0.4830
0.7375,0.5375,0.4809
0.7500,0.5375,0.4805
0.7625,0.5375,0.4823
0.7750,0.5375,0.4861
0.7875,0.5375,0.4905
0.8000,0.5375,0.4936
0.8125,0.5375,0.4933
0.8250,0.5375,0.4883
0.8375,0.5375,0.4783
0.8500,0.5375,0.4637
0.8625,0.5375,0.4457
0.8750,0.5375,0.4271
0.8875,0.5375,0.4112
0.9000,0.5375,0.4015
0.9125,0.5375,0.4009
0.9250,0.5375,0.4087
0.9375,0.5375,0.4208
0.9500,0.5375,0.4323
0.9625,0.5375,0.4404
0.9750,0.5375,0.4449
0.9875,0.5375,0.4463
1.0000,0.5375,0.4455
0.0000,0.5500,0.1992
0.0125,0.5500,0.2007
0.0250,0.5500,0.2049
0.0375,0.5500,0.2109
0.0500,0.5500,0.2183
0.0625,0.5500,0.2276
0.0750,0.5500,0.2405
0.0875,0.5500,0.2603
0.1000,0.5500,0.2905
0.1125,0.5500,0.3320
0.1250,0.5500,0.3776
0.1375,0.5500,0.4161
0.1500,0.5500,0.4415
0.1625,0.5500,0.4550
0.1750,0.5500,0.4606
0.1875,0.5500,0.4614
0.2000,0.5500,0.4595
0.2125,0.5500,0.4566
0.2250,0.5500,0.4545
0.2375,0.5500,0.4547
0.2500,0.5500,0.4581
0.2625,0.5500,0.4642
0.2750,0.5500,0.4709
0.2875,0.5500,0.4765
0.3000,0.5500,0.4803
0.3125,0.5500,0.4827
0.3250,0.5500,0.4840
0.3375,0.5500,0.4847
0.3500,0.5500,0.4852
0.3625,0.5500,0.4856
0.3750,0.5500,0.4859
0.3875,0.5500,0.4863
0.4000,0.5500,0.4869
0.4125,0.5500,0.4879
0.4250,0.5500,0.4893
0.4375,0.5500,0.4910
0.4500,0.5500,0.4925
0.4625,0.5500,0.4935
0.4750,0.5500,0.4938
0.4875,0.5500,0.4935
0.5000,0.5500,0.4929
0.5125,0.5500,0.4921
0.5250,0.5500,0.4913
0.5375,0.5500,0.4905
0.5500,0.5500,0.4897
0.5625,0.5500,0.4892
0.5750,0.5500,0.4890
0.5875,0.5500,0.4897
0.6000,0.5500,0.4913
0.6125,0.5500,0.4939
0.6250,0.5500,0.4968
0.6375,0.5500,0.4989
0.6500,0.5500,0.4994
0.6625,0.5500,0.4979
0.6750,0.5500,0.4949
0.6875,0.5500,0.4909
0.7000,0.5500,0.4865
0.7125,0.5500,0.4822
0.7250,0.5500,0.4784
0.7375,0.5500,0.4760
0.7500,0.5500,0.4757
0.7625,0.5500,0.4783
0.7750,0.5500,0.4835
0.7875,0.5500,0.4898
0.8000,0.5500,0.4948
0.8125,0.5500,0.4967
0.8250,0.5500,0.4944
0.8375,0.5500,0.4875
0.8500,0.5500,0.4760
0.8625,0.5500,0.4607
0.8750,0.5500,0.4438
0.8875,0.5500,0.4290
0.9000,0.5500,0.4206
0.9125,0.5500,0.4209
0.9250,0.5500,0.4278
0.9375,0.5500,0.4367
0.9500,0.5500,0.4438
0.9625,0.5500,0.4479
0.9750,0.5500,0.4494
0.9875,0.5500,0.4491
1.0000,0.5500,0.4473
0.0000,0.5625,0.2032
0.0125,0.5625,0.2045
0.0250,0.5625,0.2083
0.0375,0.5625,0.2134
0.0500,0.5625,0.2196
0.0625,0.5625,0.2276
0.0750,0.5625,0.2390
0.0875,0.5625,0.2567
0.1000,0.5625,0.2841
0.1125,0.5625,0.3217
0.1250,0.5625,0.3636
0.1375,0.5625,0.4003
0.1500,0.5625,0.4265
0.1625,0.5625,0.4426
0.1750,0.5625,0.4516
0.1875,0.5625,0.4558
0.2000,0.5625,0.4569
0.2125,0.5625,0.4565
0.2250,0.5625,0.4558
0.2375,0.5625,0.4566
0.2500,0.5625,0.4599
0.2625,0.5625,0.4653
0.2750,0.5625,0.4711
0.2875,0.5625,0.4755
0.3000,0.5625,0.4782
0.3125,0.5625,0.4794
0.3250,0.5625,0.4796
0.3375,0.5625,0.4792
0.3500,0.5625,0.4785
0.3625,0.5625,0.4776
0.3750,0.5625,0.4767
0.3875,0.5625,0.4762
0.4000,0.5625,0.4764
0.4125,0.5625,0.4775
0.4250,0.5625,0.4798
0.4375,0.5625,0.4830
0.4500,0.5625,0.4865
0.4625,0.5625,0.4895
0.4750,0.5625,0.4913
0.4875,0.5625,0.4919
0.5000,0.5625,0.4918
0.5125,0.5625,0.4912
0.5250,0.5625,0.4905
0.5375,0.5625,0.4898
0.5500,0.5625,0.4892
0.5625,0.5625,0.4888
0.5750,0.5625,0.4887
0.5875,0.5625,0.4893
0.6000,0.5625,0.4908
0.6125,0.5625,0.4931
0.6250,0.5625,0.4957
0.6375,0.5625,0.4974
0.6500,0.5625,0.4974
0.6625,0.5625,0.4953
0.6750,0.5625,0.4917
0.6875,0.5625,0.4870
0.7000,0.5625,0.4818
0.7125,0.5625,0.4767
0.7250,0.5625,0.4724
0.7375,0.5625,0.4698
0.7500,0.5625,0.4701
0.7625,0.5625,0.4740
0.7750,0.5625,0.4809
0.7875,0.5625,0.4888
0.8000,0.5625,0.4955
0.8125,0.5625,0.4992
0.8250,0.5625,0.4993
0.8375,0.5625,0.4953
0.8500,0.5625,0.4870
0.8625,0.5625,0.4748
0.8750,0.5625,0.4600
0.8875,0.5625,0.4463
0.9000,0.5625,0.4380
0.9125,0.5625,0.4373
0.9250,0.5625,0.4418
0.9375,0.5625,0.4470
0.9500,0.5625,0.4505
0.9625,0.5625,0.4519
0.9750,0.5625,0.4516
0.9875,0.5625,0.4501
1.0000,0.5625,0.4475
0.0000,0.5750,0.2119
0.0125,0.5750,0.2130
0.0250,0.5750,0.2160
0.0375,0.5750,0.2201
0.0500,0.5750,0.2253
0.0625,0.5750,0.2325
0.0750,0.5750,0.2435
0.0875,0.5750,0.2609
0.1000,0.5750,0.2867
0.1125,0.5750,0.3203
0.1250,0.5750,0.3559
0.1375,0.5750,0.3872
0.1500,0.5750,0.4111
0.1625,0.5750,0.4281
0.1750,0.5750,0.4399
0.1875,0.5750,0.4479
0.2000,0.5750,0.4529
0.2125,0.5750,0.4559
0.2250,0.5750,0.4577
0.2375,0.5750,0.4597
0.2500,0.5750,0.4630
0.2625,0.5750,0.4675
0.2750,0.5750,0.4719
0.2875,0.5750,0.4750
0.3000,0.5750,0.4765
0.3125,0.5750,0.4766
0.3250,0.5750,0.4757
0.3375,0.5750,0.4740
0.3500,0.5750,0.4718
0.3625,0.5750,0.4692
0.3750,0.5750,0.4668
0.3875,0.5750,0.4651
0.4000,0.5750,0.4644
0.4125,0.5750,0.4654
0.4250,0.5750,0.4683
0.4375,0.5750,0.4729
0.4500,0.5750,0.4786
0.4625,0.5750,0.4839
0.4750,0.5750,0.4877
0.4875,0.5750,0.4897
0.5000,0.5750,0.4902
0.5125,0.5750,0.4899
0.5250,0.5750,0.4893
0.5375,0.5750,0.4887
0.5500,0.5750,0.4882
0.5625,0.5750,0.4879
0.5750,0.5750,0.4879
0.5875,0.5750,0.4884
0.6000,0.5750,0.4898
0.6125,0.5750,0.4919
0.6250,0.5750,0.4942
0.6375,0.5750,0.4955
0.6500,0.5750,0.4949
0.6625,0.5750,0.4921
0.6750,0.5750,0.4876
0.6875,0.5750,0.4819
0.7000,0.5750,0.4758
0.7125,0.5750,0.4700
0.7250,0.5750,0.4653
0.7375,0.5750,0.4632
0.7500,0.5750,0.4648
0.7625,0.5750,0.4703
0.7750,0.5750,0.4788
0.7875,0.5750,0.4879
0.8000,0.5750,0.4957
0.8125,0.5750,0.5031
0.8250,0.5750,0.5117
0.8375,0.5750,0.5003
0.8500,0.5750,0.4942
0.8625,0.5750,0.4845
0.8750,0.5750,0.4719
0.8875,0.5750,0.4591
0.9000,0.5750,0.4503
0.9125,0.5750,0.4480
0.9250,0.5750,0.4498
0.9375,0.5750,0.4523
0.9500,0.5750,0.4535
0.9625,0.5750,0.4532
0.9750,0.5750,0.4517
0.9875,0.5750,0.4493
1.0000,0.5750,0.4460
0.0000,0.5875,0.2247
0.0125,0.5875,0.2254
0.0250,0.5875,0.2276
0.0375,0.5875,0.2307
0.0500,0.5875,0.2353
0.0625,0.5875,0.2425
0.0750,0.5875,0.2543
0.0875,0.5875,0.2726
0.1000,0.5875,0.2978
0.1125,0.5875,0.3270
0.1250,0.5875,0.3553
0.1375,0.5875,0.3795
0.1500,0.5875,0.3991
0.1625,0.5875,0.4150
0.1750,0.5875,0.4282
0.1875,0.5875,0.4390
0.2000,0.5875,0.4477
0.2125,0.5875,0.4544
0.2250,0.5875,0.4594
0.2375,0.5875,0.4634
0.2500,0.5875,0.4670
0.2625,0.5875,0.4704
0.2750,0.5875,0.4732
0.2875,0.5875,0.4748
0.3000,0.5875,0.4750
0.3125,0.5875,0.4740
0.3250,0.5875,0.4720
0.3375,0.5875,0.4689
0.3500,0.5875,0.4650
0.3625,0.5875,0.4607
0.3750,0.5875,0.4565
0.3875,0.5875,0.4534
0.4000,0.5875,0.4521
0.4125,0.5875,0.4532
0.4250,0.5875,0.4568
0.4375,0.5875,0.4627
0.4500,0.5875,0.4702
0.4625,0.5875,0.4778
0.4750,0.5875,0.4838
0.4875,0.5875,0.4873
0.5000,0.5875,0.4885
0.5125,0.5875,0.4884
0.5250,0.5875,0.4879
0.5375,0.5875,0.4873
0.5500,0.5875,0.4868
0.5625,0.5875,0.4866
0.5750,0.5875,0.4867
0.5875,0.5875,0.4872
0.6000,0.5875,0.4884
0.6125,0.5875,0.4903
0.6250,0.5875,0.4924
0.6375,0.5875,0.4933
0.6500,0.5875,0.4920
0.6625,0.5875,0.4882
0.6750,0.5875,0.4826
0.6875,0.5875,0.4759
0.7000,0.5875,0.4689
0.7125,0.5875,0.4626
0.7250,0.5875,0.4583
0.7375,0.5875,0.4574
0.7500,0.5875,0.4607
0.7625,0.5875,0.4678
0.7750,0.5875,0.4775
0.7875,0.5875,0.4874
0.8000,0.5875,0.4956
0.8125,0.5875,0.5051
0.8250,0.5875,0.5165
0.8375,0.5875,0.5082
0.8500,0.5875,0.4963
0.8625,0.5875,0.4874
0.8750,0.5875,0.4756
0.8875,0.5875,0.4632
0.9000,0.5875,0.4540
0.9125,0.5875,0.4506
0.9250,0.5875,0.4513
0.9375,0.5875,0.4526
0.9500,0.5875,0.4529
0.9625,0.5875,0.4517
0.9750,0.5875,0.4495
0.9875,0.5875,0.4463
1.0000,0.5875,0.4421
0.0000,0.6000,0.2391
0.0125,0.6000,0.2396
0.0250,0.6000,0.2411
0.0375,0.6000,0.2437
0.0500,0.6000,0.2483
0.0625,0.6000,0.2563
0.0750,0.6000,0.2698
0.0875,0.6000,0.2896
0.1000,0.6000,0.3138
0.1125,0.6000,0.3382
0.1250,0.6000,0.3595
0.1375,0.6000,0.3771
0.1500,0.6000,0.3923
0.1625,0.6000,0.4063
0.1750,0.6000,0.4195
0.1875,0.6000,0.4319
0.2000,0.6000,0.4432
0.2125,0.6000,0.4529
0.2250,0.6000,0.4609
0.2375,0.6000,0.4670
0.2500,0.6000,0.4713
0.2625,0.6000,0.4739
0.2750,0.6000,0.4750
0.2875,0.6000,0.4749
0.3000,0.6000,0.4738
0.3125,0.6000,0.4717
0.3250,0.6000,0.4684
0.3375,0.6000,0.4638
0.3500,0.6000,0.4581
0.3625,0.6000,0.4519
0.3750,0.6000,0.4462
0.3875,0.6000,0.4422
0.4000,0.6000,0.4407
0.4125,0.6000,0.4423
0.4250,0.6000,0.4469
0.4375,0.6000,0.4542
0.4500,0.6000,0.4633
0.4625,0.6000,0.4728
0.4750,0.6000,0.4807
0.4875,0.6000,0.4854
0.5000,0.6000,0.4873
0.5125,0.6000,0.4873
0.5250,0.6000,0.4867
0.5375,0.6000,0.4860
0.5500,0.6000,0.4856
0.5625,0.6000,0.4854
0.5750,0.6000,0.4856
0.5875,0.6000,0.4862
0.6000,0.6000,0.4873
0.6125,0.6000,0.4890
0.6250,0.6000,0.4907
0.6375,0.6000,0.4912
0.6500,0.6000,0.4891
0.6625,0.6000,0.4842
0.6750,0.6000,0.4774
0.6875,0.6000,0.4697
0.7000,0.6000,0.4621
0.7125,0.6000,0.4561
0.7250,0.6000,0.4529
0.7375,0.6000,0.4535
0.7500,0.6000,0.4584
0.7625,0.6000,0.4668
0.7750,0.6000,0.4770
0.7875,0.6000,0.4871
0.8000,0.6000,0.4952
0.8125,0.6000,0.5019
0.8250,0.6000,0.5107
0.8375,0.6000,0.4996
0.8500,0.6000,0.4933
0.8625,0.6000,0.4831
0.8750,0.6000,0.4702
0.8875,0.6000,0.4570
0.9000,0.6000,0.4474
0.9125,0.6000,0.4438
0.9250,0.6000,0.4450
0.9375,0.6000,0.4471
0.9500,0.6000,0.4478
0.9625,0.6000,0.4467
0.9750,0.6000,0.4440
0.9875,0.6000,0.4401
1.0000,0.6000,0.4350
0.0000,0.6125,0.2512
0.0125,0.6125,0.2520
0.0250,0.6125,0.2536
0.0375,0.6125,0.2564
0.0500,0.6125,0.2617
0.0625,0.6125,0.2713
0.0750,0.6125,0.2869
0.0875,0.6125,0.3078
0.1000,0.6125,0.3303
0.1125,0.6125,0.3500
0.1250,0.6125,0.3656
0.1375,0.6125,0.3783
0.1500,0.6125,0.3902
0.1625,0.6125,0.4023
0.1750,0.6125,0.4151
0.1875,0.6125,0.4282
0.2000,0.6125,0.4409
0.2125,0.6125,0.4526
0.2250,0.6125,0.4626
0.2375,0.6125,0.4704
0.2500,0.6125,0.4756
0.2625,0.6125,0.4777
0.2750,0.6125,0.4773
0.2875,0.6125,0.4754
0.3000,0.6125,0.4727
0.3125,0.6125,0.4692
0.3250,0.6125,0.4644
0.3375,0.6125,0.4581
0.3500,0.6125,0.4507
0.3625,0.6125,0.4429
0.3750,0.6125,0.4361
0.3875,0.6125,0.4317
0.4000,0.6125,0.4307
0.4125,0.6125,0.4333
0.4250,0.6125,0.4393
0.4375,0.6125,0.4482
0.4500,0.6125,0.4589
0.4625,0.6125,0.4700
0.4750,0.6125,0.4792
0.4875,0.6125,0.4849
0.5000,0.6125,0.4871
0.5125,0.6125,0.4871
0.5250,0.6125,0.4863
0.5375,0.6125,0.4855
0.5500,0.6125,0.4851
0.5625,0.6125,0.4851
0.5750,0.6125,0.4855
0.5875,0.6125,0.4862
0.6000,0.6125,0.4874
0.6125,0.6125,0.4889
0.6250,0.6125,0.4903
0.6375,0.6125,0.4903
0.6500,0.6125,0.4874
0.6625,0.6125,0.4814
0.6750,0.6125,0.4734
0.6875,0.6125,0.4650
0.7000,0.6125,0.4574
0.7125,0.6125,0.4522
0.7250,0.6125,0.4503
0.7375,0.6125,0.4524
0.7500,0.6125,0.4583
0.7625,0.6125,0.4671
0.7750,0.6125,0.4772
0.7875,0.6125,0.4868
0.8000,0.6125,0.4944
0.8125,0.6125,0.4986
0.8250,0.6125,0.4989
0.8375,0.6125,0.4946
0.8500,0.6125,0.4857
0.8625,0.6125,0.4728
0.8750,0.6125,0.4576
0.8875,0.6125,0.4431
0.9000,0.6125,0.4325
0.9125,0.6125,0.4284
0.9250,0.6125,0.4302
0.9375,0.6125,0.4341
0.9500,0.6125,0.4366
0.9625,0.6125,0.4364
0.9750,0.6125,0.4339
0.9875,0.6125,0.4297
1.0000,0.6125,0.4237
0.0000,0.6250,0.2590
0.0125,0.6250,0.2605
0.0250,0.6250,0.2626
0.0375,0.6250,0.2662
0.0500,0.6250,0.2726
0.0625,0.6250,0.2840
0.0750,0.6250,0.3015
0.0875,0.6250,0.3231
0.1000,0.6250,0.3439
0.1125,0.6250,0.3602
0.1250,0.6250,0.3720
0.1375,0.6250,0.3817
0.1500,0.6250,0.3914
0.1625,0.6250,0.4024
0.1750,0.6250,0.4148
0.1875,0.6250,0.4283
0.2000,0.6250,0.4418
0.2125,0.6250,0.4544
0.2250,0.6250,0.4653
0.2375,0.6250,0.4738
0.2500,0.6250,0.4793
0.2625,0.6250,0.4812
0.2750,0.6250,0.4795
0.2875,0.6250,0.4760
0.3000,0.6250,0.4715
0.3125,0.6250,0.4661
0.3250,0.6250,0.4596
0.3375,0.6250,0.4516
0.3500,0.6250,0.4426
0.3625,0.6250,0.4338
0.3750,0.6250,0.4265
0.3875,0.6250,0.4222
0.4000,0.6250,0.4220
0.4125,0.6250,0.4260
0.4250,0.6250,0.4338
0.4375,0.6250,0.4446
0.4500,0.6250,0.4570
0.4625,0.6250,0.4695
0.4750,0.6250,0.4797
0.4875,0.6250,0.4861
0.5000,0.6250,0.4884
0.5125,0.6250,0.4881
0.5250,0.6250,0.4870
0.5375,0.6250,0.4861
0.5500,0.6250,0.4858
0.5625,0.6250,0.4860
0.5750,0.6250,0.4866
0.5875,0.6250,0.4877
0.6000,0.6250,0.4891
0.6125,0.6250,0.4908
0.6250,0.6250,0.4922
0.6375,0.6250,0.4920
0.6500,0.6250,0.4885
0.6625,0.6250,0.4819
0.6750,0.6250,0.4732
0.6875,0.6250,0.4644
0.7000,0.6250,0.4571
0.7125,0.6250,0.4524
0.7250,0.6250,0.4513
0.7375,0.6250,0.4540
0.7500,0.6250,0.4600
0.7625,0.6250,0.4683
0.7750,0.6250,0.4776
0.7875,0.6250,0.4862
0.8000,0.6250,0.4926
0.8125,0.6250,0.4954
0.8250,0.6250,0.4935
0.8375,0.6250,0.4864
0.8500,0.6250,0.4742
0.8625,0.6250,0.4583
0.8750,0.6250,0.4410
0.8875,0.6250,0.4252
0.9000,0.6250,0.4135
0.9125,0.6250,0.4079
0.9250,0.6250,0.4086
0.9375,0.6250,0.4133
0.9500,0.6250,0.4178
0.9625,0.6250,0.4195
0.9750,0.6250,0.4181
0.9875,0.6250,0.4143
1.0000,0.6250,0.4086
0.0000,0.6375,0.2625
0.0125,0.6375,0.2648
0.0250,0.6375,0.2676
0.0375,0.6375,0.2719
0.0500,0.6375,0.2794
0.0625,0.6375,0.2921
0.0750,0.6375,0.3110
0.0875,0.6375,0.3333
0.1000,0.6375,0.3535
0.1125,0.6375,0.3683
0.1250,0.6375,0.3783
0.1375,0.6375,0.3865
0.1500,0.6375,0.3952
0.1625,0.6375,0.4057
0.1750,0.6375,0.4181
0.1875,0.6375,0.4318
0.2000,0.6375,0.4456
0.2125,0.6375,0.4583
0.2250,0.6375,0.4690
0.2375,0.6375,0.4771
0.2500,0.6375,0.4822
0.2625,0.6375,0.4837
0.2750,0.6375,0.4815
0.2875,0.6375,0.4762
0.3000,0.6375,0.4695
0.3125,0.6375,0.4619
0.3250,0.6375,0.4534
0.3375,0.6375,0.4439
0.3500,0.6375,0.4339
0.3625,0.6375,0.4245
0.3750,0.6375,0.4172
0.3875,0.6375,0.4135
0.4000,0.6375,0.4143
0.4125,0.6375,0.4200
0.4250,0.6375,0.4299
0.4375,0.6375,0.4429
0.4500,0.6375,0.4573
0.4625,0.6375,0.4711
0.4750,0.6375,0.4822
0.4875,0.6375,0.4889
0.5000,0.6375,0.4911
0.5125,0.6375,0.4905
0.5250,0.6375,0.4891
0.5375,0.6375,0.4880
0.5500,0.6375,0.4877
0.5625,0.6375,0.4882
0.5750,0.6375,0.4892
0.5875,0.6375,0.4906
0.6000,0.6375,0.4924
0.6125,0.6375,0.4944
0.6250,0.6375,0.4962
0.6375,0.6375,0.4964
0.6500,0.6375,0.4930
0.6625,0.6375,0.4868
0.6750,0.6375,0.4782
0.6875,0.6375,0.4694
0.7000,0.6375,0.4620
0.7125,0.6375,0.4572
0.7250,0.6375,0.4557
0.7375,0.6375,0.4576
0.7500,0.6375,0.4626
0.7625,0.6375,0.4696
0.7750,0.6375,0.4774
0.7875,0.6375,0.4845
0.8000,0.6375,0.4892
0.8125,0.6375,0.4898
0.8250,0.6375,0.4852
0.8375,0.6375,0.4748
0.8500,0.6375,0.4594
0.8625,0.6375,0.4411
0.8750,0.6375,0.4226
0.8875,0.6375,0.4063
0.9000,0.6375,0.3939
0.9125,0.6375,0.3863
0.9250,0.6375,0.3843
0.9375,0.6375,0.3873
0.9500,0.6375,0.3924
0.9625,0.6375,0.3961
0.9750,0.6375,0.3970
0.9875,0.6375,0.3953
1.0000,0.6375,0.3914
0.0000,0.6500,0.2633
0.0125,0.6500,0.2661
0.0250,0.6500,0.2693
0.0375,0.6500,0.2740
0.0500,0.6500,0.2819
0.0625,0.6500,0.2952
0.0750,0.6500,0.3147
0.0875,0.6500,0.3379
0.1000,0.6500,0.3589
0.1125,0.6500,0.3741
0.1250,0.6500,0.3842
0.1375,0.6500,0.3923
0.1500,0.6500,0.4010
0.1625,0.6500,0.4117
0.1750,0.6500,0.4243
0.1875,0.6500,0.4380
0.2000,0.6500,0.4514
0.2125,0.6500,0.4633
0.2250,0.6500,0.4729
0.2375,0.6500,0.4798
0.2500,0.6500,0.4838
0.2625,0.6500,0.4847
0.2750,0.6500,0.4819
0.2875,0.6500,0.4753
0.3000,0.6500,0.4662
0.3125,0.6500,0.4562
0.3250,0.6500,0.4457
0.3375,0.6500,0.4350
0.3500,0.6500,0.4243
0.3625,0.6500,0.4148
0.3750,0.6500,0.4078
0.3875,0.6500,0.4049
0.4000,0.6500,0.4072
0.4125,0.6500,0.4149
0.4250,0.6500,0.4273
0.4375,0.6500,0.4428
0.4500,0.6500,0.4593
0.4625,0.6500,0.4744
0.4750,0.6500,0.4860
0.4875,0.6500,0.4928
0.5000,0.6500,0.4949
0.5125,0.6500,0.4941
0.5250,0.6500,0.4924
0.5375,0.6500,0.4911
0.5500,0.6500,0.4909
0.5625,0.6500,0.4915
0.5750,0.6500,0.4928
0.5875,0.6500,0.4946
0.6000,0.6500,0.4968
0.6125,0.6500,0.4992
0.6250,0.6500,0.5075
0.6375,0.6500,0.5102
0.6500,0.6500,0.4993
0.6625,0.6500,0.4937
0.6750,0.6500,0.4860
0.6875,0.6500,0.4778
0.7000,0.6500,0.4703
0.7125,0.6500,0.4648
0.7250,0.6500,0.4619
0.7375,0.6500,0.4621
0.7500,0.6500,0.4650
0.7625,0.6500,0.4699
0.7750,0.6500,0.4755
0.7875,0.6500,0.4804
0.8000,0.6500,0.4828
0.8125,0.6500,0.4809
0.8250,0.6500,0.4733
0.8375,0.6500,0.4599
0.8500,0.6500,0.4422
0.8625,0.6500,0.4227
0.8750,0.6500,0.4041
0.8875,0.6500,0.3880
0.9000,0.6500,0.3753
0.9125,0.6500,0.3661
0.9250,0.6500,0.3612
0.9375,0.6500,0.3610
0.9500,0.6500,0.3649
0.9625,0.6500,0.3700
0.9750,0.6500,0.3739
0.9875,0.6500,0.3755
1.0000,0.6500,0.3749
0.0000,0.6625,0.2628
0.0125,0.6625,0.2658
0.0250,0.6625,0.2692
0.0375,0.6625,0.2738
0.0500,0.6625,0.2814
0.0625,0.6625,0.2942
0.0750,0.6625,0.3135
0.0875,0.6625,0.3374
0.1000,0.6625,0.3604
0.1125,0.6625,0.3779
0.1250,0.6625,0.3898
0.1375,0.6625,0.3991
0.1500,0.6625,0.4087
0.1625,0.6625,0.4199
0.1750,0.6625,0.4327
0.1875,0.6625,0.4459
0.2000,0.6625,0.4582
0.2125,0.6625,0.4685
0.2250,0.6625,0.4763
0.2375,0.6625,0.4815
0.2500,0.6625,0.4842
0.2625,0.6625,0.4842
0.2750,0.6625,0.4806
0.2875,0.6625,0.4727
0.3000,0.6625,0.4615
0.3125,0.6625,0.4489
0.3250,0.6625,0.4365
0.3375,0.6625,0.4247
0.3500,0.6625,0.4138
0.3625,0.6625,0.4046
0.3750,0.6625,0.3983
0.3875,0.6625,0.3965
0.4000,0.6625,0.4004
0.4125,0.6625,0.4104
0.4250,0.6625,0.4256
0.4375,0.6625,0.4438
0.4500,0.6625,0.4623
0.4625,0.6625,0.4783
0.4750,0.6625,0.4900
0.4875,0.6625,0.4966
0.5000,0.6625,0.4987
0.5125,0.6625,0.4979
0.5250,0.6625,0.4962
0.5375,0.6625,0.4949
0.5500,0.6625,0.4947
0.5625,0.6625,0.4955
0.5750,0.6625,0.4971
0.5875,0.6625,0.4991
0.6000,0.6625,0.5091
0.6125,0.6625,0.5235
0.6250,0.6625,0.5345
0.6375,0.6625,0.5357
0.6500,0.6625,0.5221
0.6625,0.6625,0.4991
0.6750,0.6625,0.4927
0.6875,0.6625,0.4856
0.7000,0.6625,0.4785
0.7125,0.6625,0.4723
0.7250,0.6625,0.4679
0.7375,0.6625,0.4657
0.7500,0.6625,0.4658
0.7625,0.6625,0.4676
0.7750,0.6625,0.4702
0.7875,0.6625,0.4722
0.8000,0.6625,0.4719
0.8125,0.6625,0.4674
0.8250,0.6625,0.4574
0.8375,0.6625,0.4422
0.8500,0.6625,0.4236
0.8625,0.6625,0.4043
0.8750,0.6625,0.3865
0.8875,0.6625,0.3712
0.9000,0.6625,0.3586
0.9125,0.6625,0.3485
0.9250,0.6625,0.3414
0.9375,0.6625,0.3384
0.9500,0.6625,0.3404
0.9625,0.6625,0.3460
0.9750,0.6625,0.3525
0.9875,0.6625,0.3577
1.0000,0.6625,0.3608
0.0000,0.6750,0.2621
0.0125,0.6750,0.2651
0.0250,0.6750,0.2682
0.0375,0.6750,0.2724
0.0500,0.6750,0.2792
0.0625,0.6750,0.2907
0.0750,0.6750,0.3089
0.0875,0.6750,0.3331
0.1000,0.6750,0.3585
0.1125,0.6750,0.3797
0.1250,0.6750,0.3950
0.1375,0.6750,0.4068
0.1500,0.6750,0.4179
0.1625,0.6750,0.4297
0.1750,0.6750,0.4421
0.1875,0.6750,0.4541
0.2000,0.6750,0.4645
0.2125,0.6750,0.4727
0.2250,0.6750,0.4785
0.2375,0.6750,0.4821
0.2500,0.6750,0.4835
0.2625,0.6750,0.4824
0.2750,0.6750,0.4778
0.2875,0.6750,0.4687
0.3000,0.6750,0.4554
0.3125,0.6750,0.4404
0.3250,0.6750,0.4261
0.3375,0.6750,0.4134
0.3500,0.6750,0.4025
0.3625,0.6750,0.3939
0.3750,0.6750,0.3886
0.3875,0.6750,0.3882
0.4000,0.6750,0.3941
0.4125,0.6750,0.4067
0.4250,0.6750,0.4249
0.4375,0.6750,0.4457
0.4500,0.6750,0.4657
0.4625,0.6750,0.4819
0.4750,0.6750,0.4932
0.4875,0.6750,0.4993
0.5000,0.6750,0.5073
0.5125,0.6750,0.5043
0.5250,0.6750,0.4994
0.5375,0.6750,0.4984
0.5500,0.6750,0.4985
0.5625,0.6750,0.4995
0.5750,0.6750,0.5067
0.5875,0.6750,0.5194
0.6000,0.6750,0.5335
0.6125,0.6750,0.5464
0.6250,0.6750,0.5534
0.6375,0.6750,0.5498
0.6500,0.6750,0.5341
0.6625,0.6750,0.5092
0.6750,0.6750,0.4962
0.6875,0.6750,0.4901
0.7000,0.6750,0.4836
0.7125,0.6750,0.4773
0.7250,0.6750,0.4714
0.7375,0.6750,0.4667
0.7500,0.6750,0.4632
0.7625,0.6750,0.4611
0.7750,0.6750,0.4597
0.7875,0.6750,0.4581
0.8000,0.6750,0.4550
0.8125,0.6750,0.4486
0.8250,0.6750,0.4379
0.8375,0.6750,0.4230
0.8500,0.6750,0.4054
0.8625,0.6750,0.3876
0.8750,0.6750,0.3712
0.8875,0.6750,0.3569
0.9000,0.6750,0.3447
0.9125,0.6750,0.3343
0.9250,0.6750,0.3260
0.9375,0.6750,0.3212
0.9500,0.6750,0.3217
0.9625,0.6750,0.3271
0.9750,0.6750,0.3352
0.9875,0.6750,0.3432
1.0000,0.6750,0.3494
0.0000,0.6875,0.2618
0.0125,0.6875,0.2645
0.0250,0.6875,0.2672
0.0375,0.6875,0.2707
0.0500,0.6875,0.2764
0.0625,0.6875,0.2863
0.0750,0.6875,0.3026
0.0875,0.6875,0.3263
0.1000,0.6875,0.3541
0.1125,0.6875,0.3798
0.1250,0.6875,0.3999
0.1375,0.6875,0.4151
0.1500,0.6875,0.4280
0.1625,0.6875,0.4400
0.1750,0.6875,0.4514
0.1875,0.6875,0.4614
0.2000,0.6875,0.4695
0.2125,0.6875,0.4755
0.2250,0.6875,0.4794
0.2375,0.6875,0.4816
0.2500,0.6875,0.4818
0.2625,0.6875,0.4797
0.2750,0.6875,0.4740
0.2875,0.6875,0.4636
0.3000,0.6875,0.4485
0.3125,0.6875,0.4312
0.3250,0.6875,0.4150
0.3375,0.6875,0.4015
0.3500,0.6875,0.3908
0.3625,0.6875,0.3831
0.3750,0.6875,0.3793
0.3875,0.6875,0.3808
0.4000,0.6875,0.3890
0.4125,0.6875,0.4044
0.4250,0.6875,0.4252
0.4375,0.6875,0.4479
0.4500,0.6875,0.4684
0.4625,0.6875,0.4842
0.4750,0.6875,0.4944
0.4875,0.6875,0.4998
0.5000,0.6875,0.5094
0.5125,0.6875,0.5087
0.5250,0.6875,0.5044
0.5375,0.6875,0.5022
0.5500,0.6875,0.5048
0.5625,0.6875,0.5122
0.5750,0.6875,0.5233
0.5875,0.6875,0.5363
0.6000,0.6875,0.5490
0.6125,0.6875,0.5576
0.6250,0.6875,0.5580
0.6375,0.6875,0.5482
0.6500,0.6875,0.5296
0.6625,0.6875,0.5055
0.6750,0.6875,0.4961
0.6875,0.6875,0.4908
0.7000,0.6875,0.4850
0.7125,0.6875,0.4785
0.7250,0.6875,0.4715
0.7375,0.6875,0.4640
0.7500,0.6875,0.4566
0.7625,0.6875,0.4496
0.7750,0.6875,0.4434
0.7875,0.6875,0.4380
0.8000,0.6875,0.4327
0.8125,0.6875,0.4261
0.8250,0.6875,0.4169
0.8375,0.6875,0.4046
0.8500,0.6875,0.3899
0.8625,0.6875,0.3746
0.8750,0.6875,0.3600
0.8875,0.6875,0.3469
0.9000,0.6875,0.3352
0.9125,0.6875,0.3248
0.9250,0.6875,0.3160
0.9375,0.6875,0.3104
0.9500,0.6875,0.3097
0.9625,0.6875,0.3145
0.9750,0.6875,0.3228
0.9875,0.6875,0.3322
1.0000,0.6875,0.3405
0.0000,0.7000,0.2620
0.0125,0.7000,0.2644
0.0250,0.7000,0.2666
0.0375,0.7000,0.2693
0.0500,0.7000,0.2738
0.0625,0.7000,0.2819
0.0750,0.7000,0.2961
0.0875,0.7000,0.3186
0.1000,0.7000,0.3483
0.1125,0.7000,0.3791
0.1250,0.7000,0.4048
0.1375,0.7000,0.4238
0.1500,0.7000,0.4381
0.1625,0.7000,0.4495
0.1750,0.7000,0.4591
0.1875,0.7000,0.4667
0.2000,0.7000,0.4726
0.2125,0.7000,0.4767
0.2250,0.7000,0.4793
0.2375,0.7000,0.4803
0.2500,0.7000,0.4796
0.2625,0.7000,0.4764
0.2750,0.7000,0.4695
0.2875,0.7000,0.4577
0.3000,0.7000,0.4410
0.3125,0.7000,0.4220
0.3250,0.7000,0.4043
0.3375,0.7000,0.3900
0.3500,0.7000,0.3797
0.3625,0.7000,0.3733
0.3750,0.7000,0.3715
0.3875,0.7000,0.3755
0.4000,0.7000,0.3864
0.4125,0.7000,0.4043
0.4250,0.7000,0.4267
0.4375,0.7000,0.4497
0.4500,0.7000,0.4694
0.4625,0.7000,0.4837
0.4750,0.7000,0.4927
0.4875,0.7000,0.4973
0.5000,0.7000,0.4991
0.5125,0.7000,0.4993
0.5250,0.7000,0.4991
0.5375,0.7000,0.4993
0.5500,0.7000,0.5018
0.5625,0.7000,0.5117
0.5750,0.7000,0.5245
0.5875,0.7000,0.5374
0.6000,0.7000,0.5469
0.6125,0.7000,0.5493
0.6250,0.7000,0.5422
0.6375,0.7000,0.5267
0.6500,0.7000,0.5058
0.6625,0.7000,0.4969
0.6750,0.7000,0.4925
0.6875,0.7000,0.4879
0.7000,0.7000,0.4826
0.7125,0.7000,0.4761
0.7250,0.7000,0.4680
0.7375,0.7000,0.4579
0.7500,0.7000,0.4462
0.7625,0.7000,0.4342
0.7750,0.7000,0.4234
0.7875,0.7000,0.4149
0.8000,0.7000,0.4088
0.8125,0.7000,0.4037
0.8250,0.7000,0.3978
0.8375,0.7000,0.3898
0.8500,0.7000,0.3793
0.8625,0.7000,0.3672
0.8750,0.7000,0.3549
0.8875,0.7000,0.3432
0.9000,0.7000,0.3323
0.9125,0.7000,0.3222
0.9250,0.7000,0.3131
0.9375,0.7000,0.3067
0.9500,0.7000,0.3048
0.9625,0.7000,0.3081
0.9750,0.7000,0.3155
0.9875,0.7000,0.3248
1.0000,0.7000,0.3340
0.0000,0.7125,0.2626
0.0125,0.7125,0.2645
0.0250,0.7125,0.2663
0.0375,0.7125,0.2684
0.0500,0.7125,0.2717
0.0625,0.7125,0.2782
0.0750,0.7125,0.2903
0.0875,0.7125,0.3115
0.1000,0.7125,0.3428
0.1125,0.7125,0.3787
0.1250,0.7125,0.4100
0.1375,0.7125,0.4322
0.1500,0.7125,0.4469
0.1625,0.7125,0.4571
0.1750,0.7125,0.4645
0.1875,0.7125,0.4700
0.2000,0.7125,0.4740
0.2125,0.7125,0.4767
0.2250,0.7125,0.4782
0.2375,0.7125,0.4784
0.2500,0.7125,0.4768
0.2625,0.7125,0.4726
0.2750,0.7125,0.4643
0.2875,0.7125,0.4511
0.3000,0.7125,0.4333
0.3125,0.7125,0.4134
0.3250,0.7125,0.3950
0.3375,0.7125,0.3806
0.3500,0.7125,0.3712
0.3625,0.7125,0.3667
0.3750,0.7125,0.3675
0.3875,0.7125,0.3742
0.4000,0.7125,0.3875
0.4125,0.7125,0.4063
0.4250,0.7125,0.4281
0.4375,0.7125,0.4491
0.4500,0.7125,0.4665
0.4625,0.7125,0.4789
0.4750,0.7125,0.4867
0.4875,0.7125,0.4908
0.5000,0.7125,0.4926
0.5125,0.7125,0.4932
0.5250,0.7125,0.4933
0.5375,0.7125,0.4938
0.5500,0.7125,0.4951
0.5625,0.7125,0.4973
0.5750,0.7125,0.4999
0.5875,0.7125,0.5121
0.6000,0.7125,0.5180
0.6125,0.7125,0.5140
0.6250,0.7125,0.5004
0.6375,0.7125,0.4965
0.6500,0.7125,0.4926
0.6625,0.7125,0.4887
0.6750,0.7125,0.4850
0.6875,0.7125,0.4812
0.7000,0.7125,0.4766
0.7125,0.7125,0.4704
0.7250,0.7125,0.4615
0.7375,0.7125,0.4493
0.7500,0.7125,0.4340
0.7625,0.7125,0.4179
0.7750,0.7125,0.4037
0.7875,0.7125,0.3936
0.8000,0.7125,0.3879
0.8125,0.7125,0.3852
0.8250,0.7125,0.3833
0.8375,0.7125,0.3801
0.8500,0.7125,0.3744
0.8625,0.7125,0.3665
0.8750,0.7125,0.3572
0.8875,0.7125,0.3476
0.9000,0.7125,0.3378
0.9125,0.7125,0.3280
0.9250,0.7125,0.3185
0.9375,0.7125,0.3108
0.9500,0.7125,0.3068
0.9625,0.7125,0.3077
0.9750,0.7125,0.3131
0.9875,0.7125,0.3213
1.0000,0.7125,0.3302
0.0000,0.7250,0.2631
0.0125,0.7250,0.2647
0.0250,0.7250,0.2661
0.0375,0.7250,0.2675
0.0500,0.7250,0.2699
0.0625,0.7250,0.2750
0.0750,0.7250,0.2855
0.0875,0.7250,0.3062
0.1000,0.7250,0.3395
0.1125,0.7250,0.3784
0.1250,0.7250,0.4147
0.1375,0.7250,0.4390
0.1500,0.7250,0.4533
0.1625,0.7250,0.4619
0.1750,0.7250,0.4675
0.1875,0.7250,0.4714
0.2000,0.7250,0.4741
0.2125,0.7250,0.4759
0.2250,0.7250,0.4766
0.2375,0.7250,0.4760
0.2500,0.7250,0.4735
0.2625,0.7250,0.4681
0.2750,0.7250,0.4584
0.2875,0.7250,0.4440
0.3000,0.7250,0.4256
0.3125,0.7250,0.4059
0.3250,0.7250,0.3881
0.3375,0.7250,0.3748
0.3500,0.7250,0.3671
0.3625,0.7250,0.3651
0.3750,0.7250,0.3687
0.3875,0.7250,0.3777
0.4000,0.7250,0.3916
0.4125,0.7250,0.4088
0.4250,0.7250,0.4270
0.4375,0.7250,0.4437
0.4500,0.7250,0.4575
0.4625,0.7250,0.4678
0.4750,0.7250,0.4748
0.4875,0.7250,0.4791
0.5000,0.7250,0.4812
0.5125,0.7250,0.4821
0.5250,0.7250,0.4823
0.5375,0.7250,0.4829
0.5500,0.7250,0.4842
0.5625,0.7250,0.4865
0.5750,0.7250,0.4894
0.5875,0.7250,0.4917
0.6000,0.7250,0.4924
0.6125,0.7250,0.4908
0.6250,0.7250,0.4875
0.6375,0.7250,0.4833
0.6500,0.7250,0.4793
0.6625,0.7250,0.4758
0.6750,0.7250,0.4730
0.6875,0.7250,0.4704
0.7000,0.7250,0.4672
0.7125,0.7250,0.4619
0.7250,0.7250,0.4530
0.7375,0.7250,0.4395
0.7500,0.7250,0.4219
0.7625,0.7250,0.4031
0.7750,0.7250,0.3872
0.7875,0.7250,0.3768
0.8000,0.7250,0.3723
0.8125,0.7250,0.3719
0.8250,0.7250,0.3734
0.8375,0.7250,0.3747
0.8500,0.7250,0.3742
0.8625,0.7250,0.3713
0.8750,0.7250,0.3663
0.8875,0.7250,0.3597
0.9000,0.7250,0.3516
0.9125,0.7250,0.3422
0.9250,0.7250,0.3318
0.9375,0.7250,0.3222
0.9500,0.7250,0.3155
0.9625,0.7250,0.3133
0.9750,0.7250,0.3158
0.9875,0.7250,0.3217
1.0000,0.7250,0.3293
0.0000,0.7375,0.2629
0.0125,0.7375,0.2643
0.0250,0.7375,0.2653
0.0375,0.7375,0.2662
0.0500,0.7375,0.2676
0.0625,0.7375,0.2714
0.0750,0.7375,0.2808
0.0875,0.7375,0.3032
0.1000,0.7375,0.3368
0.1125,0.7375,0.3771
0.1250,0.7375,0.4154
0.1375,0.7375,0.4422
0.1500,0.7375,0.4562
0.1625,0.7375,0.4639
0.1750,0.7375,0.4684
0.1875,0.7375,0.4713
0.2000,0.7375,0.4732
0.2125,0.7375,0.4743
0.2250,0.7375,0.4743
0.2375,0.7375,0.4730
0.2500,0.7375,0.4694
0.2625,0.7375,0.4626
0.2750,0.7375,0.4516
0.2875,0.7375,0.4364
0.3000,0.7375,0.4182
0.3125,0.7375,0.3998
0.3250,0.7375,0.3840
0.3375,0.7375,0.3732
0.3500,0.7375,0.3682
0.3625,0.7375,0.3689
0.3750,0.7375,0.3746
0.3875,0.7375,0.3841
0.4000,0.7375,0.3960
0.4125,0.7375,0.4087
0.4250,0.7375,0.4208
0.4375,0.7375,0.4318
0.4500,0.7375,0.4414
0.4625,0.7375,0.4496
0.4750,0.7375,0.4562
0.4875,0.7375,0.4610
0.5000,0.7375,0.4639
0.5125,0.7375,0.4654
0.5250,0.7375,0.4659
0.5375,0.7375,0.4665
0.5500,0.7375,0.4679
0.5625,0.7375,0.4704
0.5750,0.7375,0.4737
0.5875,0.7375,0.4764
0.6000,0.7375,0.4769
0.6125,0.7375,0.4747
0.6250,0.7375,0.4706
0.6375,0.7375,0.4658
0.6500,0.7375,0.4615
0.6625,0.7375,0.4584
0.6750,0.7375,0.4566
0.6875,0.7375,0.4557
0.7000,0.7375,0.4544
0.7125,0.7375,0.4509
0.7250,0.7375,0.4431
0.7375,0.7375,0.4296
0.7500,0.7375,0.4112
0.7625,0.7375,0.3914
0.7750,0.7375,0.3749
0.7875,0.7375,0.3647
0.8000,0.7375,0.3611
0.8125,0.7375,0.3623
0.8250,0.7375,0.3664
0.8375,0.7375,0.3714
0.8500,0.7375,0.3759
0.8625,0.7375,0.3787
0.8750,0.7375,0.3791
0.8875,0.7375,0.3767
0.9000,0.7375,0.3711
0.9125,0.7375,0.3623
0.9250,0.7375,0.3514
0.9375,0.7375,0.3401
0.9500,0.7375,0.3306
0.9625,0.7375,0.3251
0.9750,0.7375,0.3241
0.9875,0.7375,0.3270
1.0000,0.7375,0.3323
0.0000,0.7500,0.2613
0.0125,0.7500,0.2625
0.0250,0.7500,0.2631
0.0375,0.7500,0.2632
0.0500,0.7500,0.2634
0.0625,0.7500,0.2656
0.0750,0.7500,0.2763
0.0875,0.7500,0.2977
0.1000,0.7500,0.3309
0.1125,0.7500,0.3716
0.1250,0.7500,0.4111
0.1375,0.7500,0.4400
0.1500,0.7500,0.4551
0.1625,0.7500,0.4632
0.1750,0.7500,0.4676
0.1875,0.7500,0.4702
0.2000,0.7500,0.4715
0.2125,0.7500,0.4719
0.2250,0.7500,0.4711
0.2375,0.7500,0.4686
0.2500,0.7500,0.4635
0.2625,0.7500,0.4552
0.2750,0.7500,0.4433
0.2875,0.7500,0.4282
0.3000,0.7500,0.4114
0.3125,0.7500,0.3954
0.3250,0.7500,0.3827
0.3375,0.7500,0.3751
0.3500,0.7500,0.3731
0.3625,0.7500,0.3760
0.3750,0.7500,0.3823
0.3875,0.7500,0.3900
0.4000,0.7500,0.3975
0.4125,0.7500,0.4038
0.4250,0.7500,0.4092
0.4375,0.7500,0.4142
0.4500,0.7500,0.4194
0.4625,0.7500,0.4252
0.4750,0.7500,0.4312
0.4875,0.7500,0.4366
0.5000,0.7500,0.4407
0.5125,0.7500,0.4433
0.5250,0.7500,0.4447
0.5375,0.7500,0.4459
0.5500,0.7500,0.4480
0.5625,0.7500,0.4515
0.5750,0.7500,0.4557
0.5875,0.7500,0.4591
0.6000,0.7500,0.4598
0.6125,0.7500,0.4571
0.6250,0.7500,0.4520
0.6375,0.7500,0.4463
0.6500,0.7500,0.4413
0.6625,0.7500,0.4382
0.6750,0.7500,0.4373
0.6875,0.7500,0.4382
0.7000,0.7500,0.4394
0.7125,0.7500,0.4385
0.7250,0.7500,0.4329
0.7375,0.7500,0.4208
0.7500,0.7500,0.4029
0.7625,0.7500,0.3831
0.7750,0.7500,0.3664
0.7875,0.7500,0.3561
0.8000,0.7500,0.3527
0.8125,0.7500,0.3546
0.8250,0.7500,0.3602
0.8375,0.7500,0.3679
0.8500,0.7500,0.3766
0.8625,0.7500,0.3850
0.8750,0.7500,0.3913
0.8875,0.7500,0.3938
0.9000,0.7500,0.3916
0.9125,0.7500,0.3847
0.9250,0.7500,0.3744
0.9375,0.7500,0.3627
0.9500,0.7500,0.3516
0.9625,0.7500,0.3434
0.9750,0.7500,0.3389
0.9875,0.7500,0.3382
1.0000,0.7500,0.3401
0.0000,0.7625,0.2572
0.0125,0.7625,0.2582
0.0250,0.7625,0.2583
0.0375,0.7625,0.2572
0.0500,0.7625,0.2557
0.0625,0.7625,0.2578
0.0750,0.7625,0.2667
0.0875,0.7625,0.2860
0.1000,0.7625,0.3176
0.1125,0.7625,0.3581
0.1250,0.7625,0.3994
0.1375,0.7625,0.4315
0.1500,0.7625,0.4498
0.1625,0.7625,0.4599
0.1750,0.7625,0.4652
0.1875,0.7625,0.4679
0.2000,0.7625,0.4687
0.2125,0.7625,0.4681
0.2250,0.7625,0.4658
0.2375,0.7625,0.4613
0.2500,0.7625,0.4544
0.2625,0.7625,0.4448
0.2750,0.7625,0.4327
0.2875,0.7625,0.4189
0.3000,0.7625,0.4048
0.3125,0.7625,0.3924
0.3250,0.7625,0.3835
0.3375,0.7625,0.3794
0.3500,0.7625,0.3800
0.3625,0.7625,0.3839
0.3750,0.7625,0.3890
0.3875,0.7625,0.3931
0.4000,0.7625,0.3950
0.4125,0.7625,0.3949
0.4250,0.7625,0.3940
0.4375,0.7625,0.3936
0.4500,0.7625,0.3946
0.4625,0.7625,0.3976
0.4750,0.7625,0.4023
0.4875,0.7625,0.4079
0.5000,0.7625,0.4131
0.5125,0.7625,0.4171
0.5250,0.7625,0.4201
0.5375,0.7625,0.4230
0.5500,0.7625,0.4269
0.5625,0.7625,0.4323
0.5750,0.7625,0.4384
0.5875,0.7625,0.4431
0.6000,0.7625,0.4443
0.6125,0.7625,0.4412
0.6250,0.7625,0.4351
0.6375,0.7625,0.4281
0.6500,0.7625,0.4223
0.6625,0.7625,0.4189
0.6750,0.7625,0.4186
0.6875,0.7625,0.4210
0.7000,0.7625,0.4246
0.7125,0.7625,0.4266
0.7250,0.7625,0.4239
0.7375,0.7625,0.4141
0.7500,0.7625,0.3978
0.7625,0.7625,0.3785
0.7750,0.7625,0.3614
0.7875,0.7625,0.3501
0.8000,0.7625,0.3456
0.8125,0.7625,0.3468
0.8250,0.7625,0.3525
0.8375,0.7625,0.3616
0.8500,0.7625,0.3735
0.8625,0.7625,0.3867
0.8750,0.7625,0.3988
0.8875,0.7625,0.4068
0.9000,0.7625,0.4090
0.9125,0.7625,0.4056
0.9250,0.7625,0.3979
0.9375,0.7625,0.3878
0.9500,0.7625,0.3772
0.9625,0.7625,0.3679
0.9750,0.7625,0.3610
0.9875,0.7625,0.3568
1.0000,0.7625,0.3547
0.0000,0.7750,0.2501
0.0125,0.7750,0.2510
0.0250,0.7750,0.2503
0.0375,0.7750,0.2478
0.0500,0.7750,0.2453
0.0625,0.7750,0.2453
0.0750,0.7750,0.2513
0.0875,0.7750,0.2674
0.1000,0.7750,0.2962
0.1125,0.7750,0.3359
0.1250,0.7750,0.3792
0.1375,0.7750,0.4160
0.1500,0.7750,0.4399
0.1625,0.7750,0.4538
0.1750,0.7750,0.4610
0.1875,0.7750,0.4641
0.2000,0.7750,0.4642
0.2125,0.7750,0.4616
0.2250,0.7750,0.4565
0.2375,0.7750,0.4490
0.2500,0.7750,0.4398
0.2625,0.7750,0.4296
0.2750,0.7750,0.4187
0.2875,0.7750,0.4079
0.3000,0.7750,0.3978
0.3125,0.7750,0.3898
0.3250,0.7750,0.3851
0.3375,0.7750,0.3843
0.3500,0.7750,0.3868
0.3625,0.7750,0.3907
0.3750,0.7750,0.3934
0.3875,0.7750,0.3932
0.4000,0.7750,0.3896
0.4125,0.7750,0.3839
0.4250,0.7750,0.3777
0.4375,0.7750,0.3727
0.4500,0.7750,0.3699
0.4625,0.7750,0.3698
0.4750,0.7750,0.3726
0.4875,0.7750,0.3776
0.5000,0.7750,0.3835
0.5125,0.7750,0.3892
0.5250,0.7750,0.3944
0.5375,0.7750,0.3998
0.5500,0.7750,0.4065
0.5625,0.7750,0.4148
0.5750,0.7750,0.4234
0.5875,0.7750,0.4301
0.6000,0.7750,0.4323
0.6125,0.7750,0.4293
0.6250,0.7750,0.4226
0.6375,0.7750,0.4148
0.6500,0.7750,0.4082
0.6625,0.7750,0.4044
0.6750,0.7750,0.4043
0.6875,0.7750,0.4078
0.7000,0.7750,0.4133
0.7125,0.7750,0.4177
0.7250,0.7750,0.4175
0.7375,0.7750,0.4103
0.7500,0.7750,0.3959
0.7625,0.7750,0.3774
0.7750,0.7750,0.3594
0.7875,0.7750,0.3459
0.8000,0.7750,0.3385
0.8125,0.7750,0.3371
0.8250,0.7750,0.3409
0.8375,0.7750,0.3496
0.8500,0.7750,0.3631
0.8625,0.7750,0.3803
0.8750,0.7750,0.3980
0.8875,0.7750,0.4122
0.9000,0.7750,0.4204
0.9125,0.7750,0.4223
0.9250,0.7750,0.4192
0.9375,0.7750,0.4129
0.9500,0.7750,0.4050
0.9625,0.7750,0.3968
0.9750,0.7750,0.3892
0.9875,0.7750,0.3827
1.0000,0.7750,0.3770
0.0000,0.7875,0.2417
0.0125,0.7875,0.2425
0.0250,0.7875,0.2412
0.0375,0.7875,0.2377
0.0500,0.7875,0.2334
0.0625,0.7875,0.2310
0.0750,0.7875,0.2339
0.0875,0.7875,0.2461
0.1000,0.7875,0.2708
0.1125,0.7875,0.3079
0.1250,0.7875,0.3520
0.1375,0.7875,0.3939
0.1500,0.7875,0.4249
0.1625,0.7875,0.4442
0.1750,0.7875,0.4544
0.1875,0.7875,0.4581
0.2000,0.7875,0.4566
0.2125,0.7875,0.4506
0.2250,0.7875,0.4409
0.2375,0.7875,0.4294
0.2500,0.7875,0.4183
0.2625,0.7875,0.4087
0.2750,0.7875,0.4007
0.2875,0.7875,0.3939
0.3000,0.7875,0.3887
0.3125,0.7875,0.3856
0.3250,0.7875,0.3853
0.3375,0.7875,0.3878
0.3500,0.7875,0.3919
0.3625,0.7875,0.3952
0.3750,0.7875,0.3954
0.3875,0.7875,0.3910
0.4000,0.7875,0.3826
0.4125,0.7875,0.3722
0.4250,0.7875,0.3619
0.4375,0.7875,0.3532
0.4500,0.7875,0.3472
0.4625,0.7875,0.3443
0.4750,0.7875,0.3449
0.4875,0.7875,0.3487
0.5000,0.7875,0.3548
0.5125,0.7875,0.3618
0.5250,0.7875,0.3694
0.5375,0.7875,0.3778
0.5500,0.7875,0.3879
0.5625,0.7875,0.3996
0.5750,0.7875,0.4113
0.5875,0.7875,0.4204
0.6000,0.7875,0.4242
0.6125,0.7875,0.4220
0.6250,0.7875,0.4156
0.6375,0.7875,0.4076
0.6500,0.7875,0.4008
0.6625,0.7875,0.3970
0.6750,0.7875,0.3972
0.6875,0.7875,0.4013
0.7000,0.7875,0.4076
0.7125,0.7875,0.4131
0.7250,0.7875,0.4144
0.7375,0.7875,0.4088
0.7500,0.7875,0.3960
0.7625,0.7875,0.3783
0.7750,0.7875,0.3591
0.7875,0.7875,0.3423
0.8000,0.7875,0.3303
0.8125,0.7875,0.3238
0.8250,0.7875,0.3233
0.8375,0.7875,0.3294
0.8500,0.7875,0.3427
0.8625,0.7875,0.3625
0.8750,0.7875,0.3859
0.8875,0.7875,0.4075
0.9000,0.7875,0.4236
0.9125,0.7875,0.4328
0.9250,0.7875,0.4360
0.9375,0.7875,0.4350
0.9500,0.7875,0.4313
0.9625,0.7875,0.4261
0.9750,0.7875,0.4199
0.9875,0.7875,0.4131
1.0000,0.7875,0.4055
0.0000,0.8000,0.2352
0.0125,0.8000,0.2360
0.0250,0.8000,0.2347
0.0375,0.8000,0.2312
0.0500,0.8000,0.2263
0.0625,0.8000,0.2225
0.0750,0.8000,0.2226
0.0875,0.8000,0.2299
0.1000,0.8000,0.2479
0.1125,0.8000,0.2792
0.1250,0.8000,0.3214
0.1375,0.8000,0.3661
0.1500,0.8000,0.4042
0.1625,0.8000,0.4302
0.1750,0.8000,0.4443
0.1875,0.8000,0.4485
0.2000,0.8000,0.4443
0.2125,0.8000,0.4328
0.2250,0.8000,0.4174
0.2375,0.8000,0.4025
0.2500,0.8000,0.3911
0.2625,0.8000,0.3837
0.2750,0.8000,0.3791
0.2875,0.8000,0.3766
0.3000,0.8000,0.3761
0.3125,0.8000,0.3777
0.3250,0.8000,0.3818
0.3375,0.8000,0.3878
0.3500,0.8000,0.3937
0.3625,0.8000,0.3969
0.3750,0.8000,0.3949
0.3875,0.8000,0.3871
0.4000,0.8000,0.3749
0.4125,0.8000,0.3609
0.4250,0.8000,0.3475
0.4375,0.8000,0.3361
0.4500,0.8000,0.3277
0.4625,0.8000,0.3226
0.4750,0.8000,0.3213
0.4875,0.8000,0.3237
0.5000,0.8000,0.3293
0.5125,0.8000,0.3373
0.5250,0.8000,0.3469
0.5375,0.8000,0.3583
0.5500,0.8000,0.3717
0.5625,0.8000,0.3868
0.5750,0.8000,0.4017
0.5875,0.8000,0.4133
0.6000,0.8000,0.4190
0.6125,0.8000,0.4183
0.6250,0.8000,0.4130
0.6375,0.8000,0.4058
0.6500,0.8000,0.3996
0.6625,0.8000,0.3962
0.6750,0.8000,0.3968
0.6875,0.8000,0.4010
0.7000,0.8000,0.4072
0.7125,0.8000,0.4123
0.7250,0.8000,0.4130
0.7375,0.8000,0.4074
0.7500,0.8000,0.3953
0.7625,0.8000,0.3781
0.7750,0.8000,0.3580
0.7875,0.8000,0.3379
0.8000,0.8000,0.3202
0.8125,0.8000,0.3072
0.8250,0.8000,0.3005
0.8375,0.8000,0.3018
0.8500,0.8000,0.3126
0.8625,0.8000,0.3333
0.8750,0.8000,0.3612
0.8875,0.8000,0.3909
0.9000,0.8000,0.4166
0.9125,0.8000,0.4351
0.9250,0.8000,0.4463
0.9375,0.8000,0.4516
0.9500,0.8000,0.4528
0.9625,0.8000,0.4513
0.9750,0.8000,0.4478
0.9875,0.8000,0.4426
1.0000,0.8000,0.4350
0.0000,0.8125,0.2323
0.0125,0.8125,0.2337
0.0250,0.8125,0.2330
0.0375,0.8125,0.2300
0.0500,0.8125,0.2254
0.0625,0.8125,0.2210
0.0750,0.8125,0.2192
0.0875,0.8125,0.2224
0.1000,0.8125,0.2337
0.1125,0.8125,0.2563
0.1250,0.8125,0.2918
0.1375,0.8125,0.3355
0.1500,0.8125,0.3768
0.1625,0.8125,0.4083
0.1750,0.8125,0.4262
0.1875,0.8125,0.4307
0.2000,0.8125,0.4233
0.2125,0.8125,0.4073
0.2250,0.8125,0.3875
0.2375,0.8125,0.3717
0.2500,0.8125,0.3622
0.2625,0.8125,0.3574
0.2750,0.8125,0.3559
0.2875,0.8125,0.3566
0.3000,0.8125,0.3594
0.3125,0.8125,0.3648
0.3250,0.8125,0.3727
0.3375,0.8125,0.3823
0.3500,0.8125,0.3909
0.3625,0.8125,0.3950
0.3750,0.8125,0.3921
0.3875,0.8125,0.3821
0.4000,0.8125,0.3671
0.4125,0.8125,0.3507
0.4250,0.8125,0.3352
0.4375,0.8125,0.3222
0.4500,0.8125,0.3124
0.4625,0.8125,0.3060
0.4750,0.8125,0.3034
0.4875,0.8125,0.3046
0.5000,0.8125,0.3094
0.5125,0.8125,0.3175
0.5250,0.8125,0.3283
0.5375,0.8125,0.3419
0.5500,0.8125,0.3582
0.5625,0.8125,0.3762
0.5750,0.8125,0.3937
0.5875,0.8125,0.4074
0.6000,0.8125,0.4150
0.6125,0.8125,0.4160
0.6250,0.8125,0.4125
0.6375,0.8125,0.4070
0.6500,0.8125,0.4021
0.6625,0.8125,0.3997
0.6750,0.8125,0.4007
0.6875,0.8125,0.4046
0.7000,0.8125,0.4096
0.7125,0.8125,0.4126
0.7250,0.8125,0.4111
0.7375,0.8125,0.4040
0.7500,0.8125,0.3914
0.7625,0.8125,0.3742
0.7750,0.8125,0.3536
0.7875,0.8125,0.3312
0.8000,0.8125,0.3090
0.8125,0.8125,0.2899
0.8250,0.8125,0.2769
0.8375,0.8125,0.2726
0.8500,0.8125,0.2793
0.8625,0.8125,0.2978
0.8750,0.8125,0.3272
0.8875,0.8125,0.3629
0.9000,0.8125,0.3984
0.9125,0.8125,0.4277
0.9250,0.8125,0.4482
0.9375,0.8125,0.4606
0.9500,0.8125,0.4670
0.9625,0.8125,0.4692
0.9750,0.8125,0.4685
0.9875,0.8125,0.4654
1.0000,0.8125,0.4539
0.0000,0.8250,0.2329
0.0125,0.8250,0.2352
0.0250,0.8250,0.2355
0.0375,0.8250,0.2332
0.0500,0.8250,0.2288
0.0625,0.8250,0.2238
0.0750,0.8250,0.2202
0.0875,0.8250,0.2199
0.1000,0.8250,0.2255
0.1125,0.8250,0.2399
0.1250,0.8250,0.2671
0.1375,0.8250,0.3063
0.1500,0.8250,0.3470
0.1625,0.8250,0.3802
0.1750,0.8250,0.3999
0.1875,0.8250,0.4041
0.2000,0.8250,0.3943
0.2125,0.8250,0.3754
0.2250,0.8250,0.3552
0.2375,0.8250,0.3417
0.2500,0.8250,0.3349
0.2625,0.8250,0.3325
0.2750,0.8250,0.3328
0.2875,0.8250,0.3352
0.3000,0.8250,0.3397
0.3125,0.8250,0.3471
0.3250,0.8250,0.3576
0.3375,0.8250,0.3703
0.3500,0.8250,0.3822
0.3625,0.8250,0.3889
0.3750,0.8250,0.3869
0.3875,0.8250,0.3762
0.4000,0.8250,0.3599
0.4125,0.8250,0.3421
0.4250,0.8250,0.3258
0.4375,0.8250,0.3125
0.4500,0.8250,0.3027
0.4625,0.8250,0.2963
0.4750,0.8250,0.2933
0.4875,0.8250,0.2938
0.5000,0.8250,0.2976
0.5125,0.8250,0.3048
0.5250,0.8250,0.3155
0.5375,0.8250,0.3297
0.5500,0.8250,0.3474
0.5625,0.8250,0.3670
0.5750,0.8250,0.3859
0.5875,0.8250,0.4009
0.6000,0.8250,0.4096
0.6125,0.8250,0.4124
0.6250,0.8250,0.4109
0.6375,0.8250,0.4077
0.6500,0.8250,0.4050
0.6625,0.8250,0.4041
0.6750,0.8250,0.4058
0.6875,0.8250,0.4091
0.7000,0.8250,0.4120
0.7125,0.8250,0.4118
0.7250,0.8250,0.4071
0.7375,0.8250,0.3974
0.7500,0.8250,0.3836
0.7625,0.8250,0.3662
0.7750,0.8250,0.3456
0.7875,0.8250,0.3223
0.8000,0.8250,0.2978
0.8125,0.8250,0.2749
0.8250,0.8250,0.2575
0.8375,0.8250,0.2487
0.8500,0.8250,0.2507
0.8625,0.8250,0.2647
0.8750,0.8250,0.2910
0.8875,0.8250,0.3278
0.9000,0.8250,0.3699
0.9125,0.8250,0.4093
0.9250,0.8250,0.4402
0.9375,0.8250,0.4607
0.9500,0.8250,0.4726
0.9625,0.8250,0.4784
0.9750,0.8250,0.4800
0.9875,0.8250,0.4784
1.0000,0.8250,0.4606
0.0000,0.8375,0.2359
0.0125,0.8375,0.2393
0.0250,0.8375,0.2405
0.0375,0.8375,0.2389
0.0500,0.8375,0.2348
0.0625,0.8375,0.2294
0.0750,0.8375,0.2243
0.0875,0.8375,0.2213
0.1000,0.8375,0.2224
0.1125,0.8375,0.2300
0.1250,0.8375,0.2498
0.1375,0.8375,0.2825
0.1500,0.8375,0.3191
0.1625,0.8375,0.3509
0.1750,0.8375,0.3702
0.1875,0.8375,0.3738
0.2000,0.8375,0.3631
0.2125,0.8375,0.3437
0.2250,0.8375,0.3248
0.2375,0.8375,0.3149
0.2500,0.8375,0.3108
0.2625,0.8375,0.3100
0.2750,0.8375,0.3111
0.2875,0.8375,0.3139
0.3000,0.8375,0.3186
0.3125,0.8375,0.3263
0.3250,0.8375,0.3375
0.3375,0.8375,0.3521
0.3500,0.8375,0.3674
0.3625,0.8375,0.3781
0.3750,0.8375,0.3791
0.3875,0.8375,0.3698
0.4000,0.8375,0.3539
0.4125,0.8375,0.3365
0.4250,0.8375,0.3210
0.4375,0.8375,0.3091
0.4500,0.8375,0.3008
0.4625,0.8375,0.2960
0.4750,0.8375,0.2941
0.4875,0.8375,0.2946
0.5000,0.8375,0.2973
0.5125,0.8375,0.3025
0.5250,0.8375,0.3109
0.5375,0.8375,0.3233
0.5500,0.8375,0.3397
0.5625,0.8375,0.3586
0.5750,0.8375,0.3767
0.5875,0.8375,0.3910
0.6000,0.8375,0.3998
0.6125,0.8375,0.4038
0.6250,0.8375,0.4047
0.6375,0.8375,0.4045
0.6500,0.8375,0.4047
0.6625,0.8375,0.4063
0.6750,0.8375,0.4092
0.6875,0.8375,0.4120
0.7000,0.8375,0.4125
0.7125,0.8375,0.4088
0.7250,0.8375,0.4005
0.7375,0.8375,0.3883
0.7500,0.8375,0.3731
0.7625,0.8375,0.3554
0.7750,0.8375,0.3351
0.7875,0.8375,0.3121
0.8000,0.8375,0.2873
0.8125,0.8375,0.2633
0.8250,0.8375,0.2440
0.8375,0.8375,0.2326
0.8500,0.8375,0.2309
0.8625,0.8375,0.2397
0.8750,0.8375,0.2601
0.8875,0.8375,0.2925
0.9000,0.8375,0.3350
0.9125,0.8375,0.3808
0.9250,0.8375,0.4212
0.9375,0.8375,0.4505
0.9500,0.8375,0.4685
0.9625,0.8375,0.4777
0.9750,0.8375,0.4808
0.9875,0.8375,0.4723
1.0000,0.8375,0.4529
0.0000,0.8500,0.2406
0.0125,0.8500,0.2449
0.0250,0.8500,0.2469
0.0375,0.8500,0.2459
0.0500,0.8500,0.2421
0.0625,0.8500,0.2365
0.0750,0.8500,0.2306
0.0875,0.8500,0.2257
0.1000,0.8500,0.2234
0.1125,0.8500,0.2258
0.1250,0.8500,0.2406
0.1375,0.8500,0.2663
0.1500,0.8500,0.2967
0.1625,0.8500,0.3241
0.1750,0.8500,0.3412
0.1875,0.8500,0.3442
0.2000,0.8500,0.3339
0.2125,0.8500,0.3159
0.2250,0.8500,0.2984
0.2375,0.8500,0.2920
0.2500,0.8500,0.2898
0.2625,0.8500,0.2898
0.2750,0.8500,0.2911
0.2875,0.8500,0.2936
0.3000,0.8500,0.2978
0.3125,0.8500,0.3045
0.3250,0.8500,0.3150
0.3375,0.8500,0.3297
0.3500,0.8500,0.3471
0.3625,0.8500,0.3623
0.3750,0.8500,0.3685
0.3875,0.8500,0.3633
0.4000,0.8500,0.3504
0.4125,0.8500,0.3357
0.4250,0.8500,0.3233
0.4375,0.8500,0.3148
0.4500,0.8500,0.3100
0.4625,0.8500,0.3082
0.4750,0.8500,0.3084
0.4875,0.8500,0.3095
0.5000,0.8500,0.3110
0.5125,0.8500,0.3132
0.5250,0.8500,0.3174
0.5375,0.8500,0.3249
0.5500,0.8500,0.3364
0.5625,0.8500,0.3506
0.5750,0.8500,0.3644
0.5875,0.8500,0.3754
0.6000,0.8500,0.3826
0.6125,0.8500,0.3870
0.6250,0.8500,0.3903
0.6375,0.8500,0.3936
0.6500,0.8500,0.3980
0.6625,0.8500,0.4034
0.6750,0.8500,0.4088
0.6875,0.8500,0.4121
0.7000,0.8500,0.4108
0.7125,0.8500,0.4040
0.7250,0.8500,0.3926
0.7375,0.8500,0.3780
0.7500,0.8500,0.3616
0.7625,0.8500,0.3436
0.7750,0.8500,0.3238
0.7875,0.8500,0.3017
0.8000,0.8500,0.2778
0.8125,0.8500,0.2544
0.8250,0.8500,0.2351
0.8375,0.8500,0.2230
0.8500,0.8500,0.2192
0.8625,0.8500,0.2239
0.8750,0.8500,0.2380
0.8875,0.8500,0.2630
0.9000,0.8500,0.2999
0.9125,0.8500,0.3455
0.9250,0.8500,0.3915
0.9375,0.8500,0.4287
0.9500,0.8500,0.4528
0.9625,0.8500,0.4644
0.9750,0.8500,0.4624
0.9875,0.8500,0.4504
1.0000,0.8500,0.4301
0.0000,0.8625,0.2462
0.0125,0.8625,0.2512
0.0250,0.8625,0.2537
0.0375,0.8625,0.2532
0.0500,0.8625,0.2498
0.0625,0.8625,0.2445
0.0750,0.8625,0.2381
0.0875,0.8625,0.2321
0.1000,0.8625,0.2276
0.1125,0.8625,0.2273
0.1250,0.8625,0.2386
0.1375,0.8625,0.2577
0.1500,0.8625,0.2810
0.1625,0.8625,0.3025
0.1750,0.8625,0.3164
0.1875,0.8625,0.3188
0.2000,0.8625,0.3099
0.2125,0.8625,0.2939
0.2250,0.8625,0.2781
0.2375,0.8625,0.2725
0.2500,0.8625,0.2716
0.2625,0.8625,0.2719
0.2750,0.8625,0.2731
0.2875,0.8625,0.2751
0.3000,0.8625,0.2783
0.3125,0.8625,0.2837
0.3250,0.8625,0.2924
0.3375,0.8625,0.3057
0.3500,0.8625,0.3235
0.3625,0.8625,0.3426
0.3750,0.8625,0.3558
0.3875,0.8625,0.3580
0.4000,0.8625,0.3515
0.4125,0.8625,0.3427
0.4250,0.8625,0.3359
0.4375,0.8625,0.3325
0.4500,0.8625,0.3321
0.4625,0.8625,0.3334
0.4750,0.8625,0.3351
0.4875,0.8625,0.3361
0.5000,0.8625,0.3359
0.5125,0.8625,0.3348
0.5250,0.8625,0.3342
0.5375,0.8625,0.3354
0.5500,0.8625,0.3390
0.5625,0.8625,0.3442
0.5750,0.8625,0.3497
0.5875,0.8625,0.3541
0.6000,0.8625,0.3577
0.6125,0.8625,0.3615
0.6250,0.8625,0.3667
0.6375,0.8625,0.3739
0.6500,0.8625,0.3833
0.6625,0.8625,0.3942
0.6750,0.8625,0.4042
0.6875,0.8625,0.4098
0.7000,0.8625,0.4082
0.7125,0.8625,0.3993
0.7250,0.8625,0.3854
0.7375,0.8625,0.3687
0.7500,0.8625,0.3510
0.7625,0.8625,0.3325
0.7750,0.8625,0.3130
0.7875,0.8625,0.2918
0.8000,0.8625,0.2692
0.8125,0.8625,0.2474
0.8250,0.8625,0.2294
0.8375,0.8625,0.2179
0.8500,0.8625,0.2132
0.8625,0.8625,0.2153
0.8750,0.8625,0.2243
0.8875,0.8625,0.2418
0.9000,0.8625,0.2700
0.9125,0.8625,0.3092
0.9250,0.8625,0.3543
0.9375,0.8625,0.3933
0.9500,0.8625,0.4187
0.9625,0.8625,0.4290
0.9750,0.8625,0.4264
0.9875,0.8625,0.4138
1.0000,0.8625,0.3945
0.0000,0.8750,0.2523
0.0125,0.8750,0.2576
0.0250,0.8750,0.2604
0.0375,0.8750,0.2602
0.0500,0.8750,0.2573
0.0625,0.8750,0.2524
0.0750,0.8750,0.2461
0.0875,0.8750,0.2396
0.1000,0.8750,0.2341
0.1125,0.8750,0.2341
0.1250,0.8750,0.2415
0.1375,0.8750,0.2547
0.1500,0.8750,0.2709
0.1625,0.8750,0.2863
0.1750,0.8750,0.2967
0.1875,0.8750,0.2989
0.2000,0.8750,0.2919
0.2125,0.8750,0.2782
0.2250,0.8750,0.2635
0.2375,0.8750,0.2560
0.2500,0.8750,0.2557
0.2625,0.8750,0.2562
0.2750,0.8750,0.2571
0.2875,0.8750,0.2586
0.3000,0.8750,0.2610
0.3125,0.8750,0.2650
0.3250,0.8750,0.2718
0.3375,0.8750,0.2830
0.3500,0.8750,0.2998
0.3625,0.8750,0.3216
0.3750,0.8750,0.3432
0.3875,0.8750,0.3561
0.4000,0.8750,0.3601
0.4125,0.8750,0.3599
0.4250,0.8750,0.3599
0.4375,0.8750,0.3612
0.4500,0.8750,0.3634
0.4625,0.8750,0.3654
0.4750,0.8750,0.3661
0.4875,0.8750,0.3651
0.5000,0.8750,0.3624
0.5125,0.8750,0.3587
0.5250,0.8750,0.3547
0.5375,0.8750,0.3509
0.5500,0.8750,0.3469
0.5625,0.8750,0.3422
0.5750,0.8750,0.3369
0.5875,0.8750,0.3323
0.6000,0.8750,0.3304
0.6125,0.8750,0.3321
0.6250,0.8750,0.3381
0.6375,0.8750,0.3485
0.6500,0.8750,0.3632
0.6625,0.8750,0.3807
0.6750,0.8750,0.3974
0.6875,0.8750,0.4076
0.7000,0.8750,0.4076
0.7125,0.8750,0.3979
0.7250,0.8750,0.3820
0.7375,0.8750,0.3632
0.7500,0.8750,0.3436
0.7625,0.8750,0.3239
0.7750,0.8750,0.3039
0.7875,0.8750,0.2831
0.8000,0.8750,0.2618
0.8125,0.8750,0.2419
0.8250,0.8750,0.2260
0.8375,0.8750,0.2157
0.8500,0.8750,0.2111
0.8625,0.8750,0.2116
0.8750,0.8750,0.2170
0.8875,0.8750,0.2284
0.9000,0.8750,0.2480
0.9125,0.8750,0.2778
0.9250,0.8750,0.3158
0.9375,0.8750,0.3510
0.9500,0.8750,0.3746
0.9625,0.8750,0.3838
0.9750,0.8750,0.3805
0.9875,0.8750,0.3691
1.0000,0.8750,0.3533
0.0000,0.8875,0.2586
0.0125,0.8875,0.2638
0.0250,0.8875,0.2665
0.0375,0.8875,0.2665
0.0500,0.8875,0.2641
0.0625,0.8875,0.2596
0.0750,0.8875,0.2537
0.0875,0.8875,0.2473
0.1000,0.8875,0.2422
0.1125,0.8875,0.2419
0.1250,0.8875,0.2459
0.1375,0.8875,0.2538
0.1500,0.8875,0.2639
0.1625,0.8875,0.2739
0.1750,0.8875,0.2815
0.1875,0.8875,0.2839
0.2000,0.8875,0.2793
0.2125,0.8875,0.2681
0.2250,0.8875,0.2543
0.2375,0.8875,0.2427
0.2500,0.8875,0.2420
0.2625,0.8875,0.2425
0.2750,0.8875,0.2432
0.2875,0.8875,0.2444
0.3000,0.8875,0.2462
0.3125,0.8875,0.2493
0.3250,0.8875,0.2547
0.3375,0.8875,0.2641
0.3500,0.8875,0.2798
0.3625,0.8875,0.3072
0.3750,0.8875,0.3361
0.3875,0.8875,0.3597
0.4000,0.8875,0.3757
0.4125,0.8875,0.3858
0.4250,0.8875,0.3906
0.4375,0.8875,0.3933
0.4500,0.8875,0.3946
0.4625,0.8875,0.3940
0.4750,0.8875,0.3915
0.4875,0.8875,0.3874
0.5000,0.8875,0.3823
0.5125,0.8875,0.3769
0.5250,0.8875,0.3715
0.5375,0.8875,0.3654
0.5500,0.8875,0.3572
0.5625,0.8875,0.3455
0.5750,0.8875,0.3311
0.5875,0.8875,0.3176
0.6000,0.8875,0.3089
0.6125,0.8875,0.3070
0.6250,0.8875,0.3122
0.6375,0.8875,0.3246
0.6500,0.8875,0.3441
0.6625,0.8875,0.3686
0.6750,0.8875,0.3930
0.6875,0.8875,0.4093
0.7000,0.8875,0.4124
0.7125,0.8875,0.4031
0.7250,0.8875,0.3856
0.7375,0.8875,0.3642
0.7500,0.8875,0.3418
0.7625,0.8875,0.3196
0.7750,0.8875,0.2979
0.7875,0.8875,0.2766
0.8000,0.8875,0.2561
0.8125,0.8875,0.2381
0.8250,0.8875,0.2244
0.8375,0.8875,0.2158
0.8500,0.8875,0.2117
0.8625,0.8875,0.2112
0.8750,0.8875,0.2141
0.8875,0.8875,0.2210
0.9000,0.8875,0.2337
0.9125,0.8875,0.2546
0.9250,0.8875,0.2843
0.9375,0.8875,0.3130
0.9500,0.8875,0.3321
0.9625,0.8875,0.3391
0.9750,0.8875,0.3360
0.9875,0.8875,0.3273
1.0000,0.8875,0.3163
0.0000,0.9000,0.2634
0.0125,0.9000,0.2689
0.0250,0.9000,0.2717
0.0375,0.9000,0.2718
0.0500,0.9000,0.2696
0.0625,0.9000,0.2655
0.0750,0.9000,0.2599
0.0875,0.9000,0.2540
0.1000,0.9000,0.2496
0.1125,0.9000,0.2478
0.1250,0.9000,0.2490
0.1375,0.9000,0.2526
0.1500,0.9000,0.2580
0.1625,0.9000,0.2642
0.1750,0.9000,0.2697
0.1875,0.9000,0.2725
0.2000,0.9000,0.2703
0.2125,0.9000,0.2620
0.2250,0.9000,0.2495
0.2375,0.9000,0.2372
0.2500,0.9000,0.2304
0.2625,0.9000,0.2307
0.2750,0.9000,0.2314
0.2875,0.9000,0.2325
0.3000,0.9000,0.2343
0.3125,0.9000,0.2372
0.3250,0.9000,0.2424
0.3375,0.9000,0.2516
0.3500,0.9000,0.2729
0.3625,0.9000,0.3039
0.3750,0.9000,0.3379
0.3875,0.9000,0.3688
0.4000,0.9000,0.3932
0.4125,0.9000,0.4103
0.4250,0.9000,0.4194
0.4375,0.9000,0.4198
0.4500,0.9000,0.4176
0.4625,0.9000,0.4132
0.4750,0.9000,0.4073
0.4875,0.9000,0.4006
0.5000,0.9000,0.3939
0.5125,0.9000,0.3879
0.5250,0.9000,0.3824
0.5375,0.9000,0.3760
0.5500,0.9000,0.3666
0.5625,0.9000,0.3520
0.5750,0.9000,0.3326
0.5875,0.9000,0.3128
0.6000,0.9000,0.2981
0.6125,0.9000,0.2919
0.6250,0.9000,0.2955
0.6375,0.9000,0.3092
0.6500,0.9000,0.3327
0.6625,0.9000,0.3636
0.6750,0.9000,0.3948
0.6875,0.9000,0.4169
0.7000,0.9000,0.4238
0.7125,0.9000,0.4158
0.7250,0.9000,0.3974
0.7375,0.9000,0.3733
0.7500,0.9000,0.3470
0.7625,0.9000,0.3208
0.7750,0.9000,0.2958
0.7875,0.9000,0.2726
0.8000,0.9000,0.2523
0.8125,0.9000,0.2361
0.8250,0.9000,0.2247
0.8375,0.9000,0.2176
0.8500,0.9000,0.2140
0.8625,0.9000,0.2128
0.8750,0.9000,0.2139
0.8875,0.9000,0.2177
0.9000,0.9000,0.2257
0.9125,0.9000,0.2400
0.9250,0.9000,0.2631
0.9375,0.9000,0.2851
0.9500,0.9000,0.2996
0.9625,0.9000,0.3046
0.9750,0.9000,0.3025
0.9875,0.9000,0.2968
1.0000,0.9000,0.2903
0.0000,0.9125,0.2657
0.0125,0.9125,0.2711
0.0250,0.9125,0.2743
0.0375,0.9125,0.2749
0.0500,0.9125,0.2731
0.0625,0.9125,0.2692
0.0750,0.9125,0.2639
0.0875,0.9125,0.2583
0.1000,0.9125,0.2535
0.1125,0.9125,0.2505
0.1250,0.9125,0.2496
0.1375,0.9125,0.2506
0.1500,0.9125,0.2531
0.1625,0.9125,0.2567
0.1750,0.9125,0.2608
0.1875,0.9125,0.2639
0.2000,0.9125,0.2636
0.2125,0.9125,0.2579
0.2250,0.9125,0.2474
0.2375,0.9125,0.2352
0.2500,0.9125,0.2250
0.2625,0.9125,0.2216
0.2750,0.9125,0.2223
0.2875,0.9125,0.2236
0.3000,0.9125,0.2259
0.3125,0.9125,0.2300
0.3250,0.9125,0.2369
0.3375,0.9125,0.2520
0.3500,0.9125,0.2791
0.3625,0.9125,0.3131
0.3750,0.9125,0.3492
0.3875,0.9125,0.3824
0.4000,0.9125,0.4093
0.4125,0.9125,0.4285
0.4250,0.9125,0.4393
0.4375,0.9125,0.4368
0.4500,0.9125,0.4308
0.4625,0.9125,0.4232
0.4750,0.9125,0.4149
0.4875,0.9125,0.4066
0.5000,0.9125,0.3994
0.5125,0.9125,0.3934
0.5250,0.9125,0.3882
0.5375,0.9125,0.3823
0.5500,0.9125,0.3732
0.5625,0.9125,0.3586
0.5750,0.9125,0.3382
0.5875,0.9125,0.3158
0.6000,0.9125,0.2973
0.6125,0.9125,0.2878
0.6250,0.9125,0.2900
0.6375,0.9125,0.3047
0.6500,0.9125,0.3318
0.6625,0.9125,0.3677
0.6750,0.9125,0.4037
0.6875,0.9125,0.4295
0.7000,0.9125,0.4392
0.7125,0.9125,0.4331
0.7250,0.9125,0.4147
0.7375,0.9125,0.3885
0.7500,0.9125,0.3581
0.7625,0.9125,0.3267
0.7750,0.9125,0.2968
0.7875,0.9125,0.2708
0.8000,0.9125,0.2502
0.8125,0.9125,0.2356
0.8250,0.9125,0.2262
0.8375,0.9125,0.2204
0.8500,0.9125,0.2171
0.8625,0.9125,0.2154
0.8750,0.9125,0.2152
0.8875,0.9125,0.2169
0.9000,0.9125,0.2220
0.9125,0.9125,0.2332
0.9250,0.9125,0.2514
0.9375,0.9125,0.2685
0.9500,0.9125,0.2794
0.9625,0.9125,0.2832
0.9750,0.9125,0.2823
0.9875,0.9125,0.2796
1.0000,0.9125,0.2763
0.0000,0.9250,0.2652
0.0125,0.9250,0.2702
0.0250,0.9250,0.2734
0.0375,0.9250,0.2743
0.0500,0.9250,0.2729
0.0625,0.9250,0.2694
0.0750,0.9250,0.2643
0.0875,0.9250,0.2588
0.1000,0.9250,0.2538
0.1125,0.9250,0.2503
0.1250,0.9250,0.2485
0.1375,0.9250,0.2483
0.1500,0.9250,0.2493
0.1625,0.9250,0.2516
0.1750,0.9250,0.2548
0.1875,0.9250,0.2578
0.2000,0.9250,0.2585
0.2125,0.9250,0.2548
0.2250,0.9250,0.2461
0.2375,0.9250,0.2347
0.2500,0.9250,0.2242
0.2625,0.9250,0.2169
0.2750,0.9250,0.2173
0.2875,0.9250,0.2192
0.3000,0.9250,0.2229
0.3125,0.9250,0.2295
0.3250,0.9250,0.2409
0.3375,0.9250,0.2646
0.3500,0.9250,0.2962
0.3625,0.9250,0.3326
0.3750,0.9250,0.3685
0.3875,0.9250,0.3994
0.4000,0.9250,0.4235
0.4125,0.9250,0.4400
0.4250,0.9250,0.4487
0.4375,0.9250,0.4456
0.4500,0.9250,0.4364
0.4625,0.9250,0.4264
0.4750,0.9250,0.4165
0.4875,0.9250,0.4076
0.5000,0.9250,0.4002
0.5125,0.9250,0.3946
0.5250,0.9250,0.3898
0.5375,0.9250,0.3843
0.5500,0.9250,0.3758
0.5625,0.9250,0.3624
0.5750,0.9250,0.3436
0.5875,0.9250,0.3220
0.6000,0.9250,0.3030
0.6125,0.9250,0.2925
0.6250,0.9250,0.2945
0.6375,0.9250,0.3109
0.6500,0.9250,0.3409
0.6625,0.9250,0.3795
0.6750,0.9250,0.4171
0.6875,0.9250,0.4437
0.7000,0.9250,0.4544
0.7125,0.9250,0.4495
0.7250,0.9250,0.4316
0.7375,0.9250,0.4039
0.7500,0.9250,0.3696
0.7625,0.9250,0.3326
0.7750,0.9250,0.2976
0.7875,0.9250,0.2688
0.8000,0.9250,0.2482
0.8125,0.9250,0.2352
0.8250,0.9250,0.2274
0.8375,0.9250,0.2227
0.8500,0.9250,0.2197
0.8625,0.9250,0.2177
0.8750,0.9250,0.2167
0.8875,0.9250,0.2172
0.9000,0.9250,0.2206
0.9125,0.9250,0.2310
0.9250,0.9250,0.2463
0.9375,0.9250,0.2602
0.9500,0.9250,0.2688
0.9625,0.9250,0.2721
0.9750,0.9250,0.2724
0.9875,0.9250,0.2711
1.0000,0.9250,0.2693
0.0000,0.9375,0.2625
0.0125,0.9375,0.2668
0.0250,0.9375,0.2698
0.0375,0.9375,0.2708
0.0500,0.9375,0.2697
0.0625,0.9375,0.2665
0.0750,0.9375,0.2619
0.0875,0.9375,0.2568
0.1000,0.9375,0.2522
0.1125,0.9375,0.2489
0.1250,0.9375,0.2470
0.1375,0.9375,0.2465
0.1500,0.9375,0.2471
0.1625,0.9375,0.2487
0.1750,0.9375,0.2513
0.1875,0.9375,0.2541
0.2000,0.9375,0.2553
0.2125,0.9375,0.2525
0.2250,0.9375,0.2449
0.2375,0.9375,0.2345
0.2500,0.9375,0.2245
0.2625,0.9375,0.2178
0.2750,0.9375,0.2178
0.2875,0.9375,0.2203
0.3000,0.9375,0.2260
0.3125,0.9375,0.2363
0.3250,0.9375,0.2534
0.3375,0.9375,0.2825
0.3500,0.9375,0.3190
0.3625,0.9375,0.3576
0.3750,0.9375,0.3922
0.3875,0.9375,0.4189
0.4000,0.9375,0.4371
0.4125,0.9375,0.4478
0.4250,0.9375,0.4520
0.4375,0.9375,0.4487
0.4500,0.9375,0.4363
0.4625,0.9375,0.4242
0.4750,0.9375,0.4131
0.4875,0.9375,0.4039
0.5000,0.9375,0.3967
0.5125,0.9375,0.3913
0.5250,0.9375,0.3867
0.5375,0.9375,0.3813
0.5500,0.9375,0.3734
0.5625,0.9375,0.3616
0.5750,0.9375,0.3457
0.5875,0.9375,0.3275
0.6000,0.9375,0.3115
0.6125,0.9375,0.3033
0.6250,0.9375,0.3074
0.6375,0.9375,0.3261
0.6500,0.9375,0.3579
0.6625,0.9375,0.3965
0.6750,0.9375,0.4321
0.6875,0.9375,0.4565
0.7000,0.9375,0.4657
0.7125,0.9375,0.4602
0.7250,0.9375,0.4415
0.7375,0.9375,0.4115
0.7500,0.9375,0.3732
0.7625,0.9375,0.3315
0.7750,0.9375,0.2931
0.7875,0.9375,0.2635
0.8000,0.9375,0.2443
0.8125,0.9375,0.2332
0.8250,0.9375,0.2270
0.8375,0.9375,0.2233
0.8500,0.9375,0.2206
0.8625,0.9375,0.2186
0.8750,0.9375,0.2172
0.8875,0.9375,0.2171
0.9000,0.9375,0.2197
0.9125,0.9375,0.2308
0.9250,0.9375,0.2446
0.9375,0.9375,0.2566
0.9500,0.9375,0.2637
0.9625,0.9375,0.2668
0.9750,0.9375,0.2673
0.9875,0.9375,0.2665
1.0000,0.9375,0.2653
0.0000,0.9500,0.2589
0.0125,0.9500,0.2623
0.0250,0.9500,0.2647
0.0375,0.9500,0.2656
0.0500,0.9500,0.2648
0.0625,0.9500,0.2622
0.0750,0.9500,0.2583
0.0875,0.9500,0.2539
0.1000,0.9500,0.2501
0.1125,0.9500,0.2474
0.1250,0.9500,0.2460
0.1375,0.9500,0.2460
0.1500,0.9500,0.2464
0.1625,0.9500,0.2476
0.1750,0.9500,0.2501
0.1875,0.9500,0.2528
0.2000,0.9500,0.2542
0.2125,0.9500,0.2518
0.2250,0.9500,0.2449
0.2375,0.9500,0.2352
0.2500,0.9500,0.2260
0.2625,0.9500,0.2229
0.2750,0.9500,0.2226
0.2875,0.9500,0.2255
0.3000,0.9500,0.2328
0.3125,0.9500,0.2463
0.3250,0.9500,0.2682
0.3375,0.9500,0.3002
0.3500,0.9500,0.3409
0.3625,0.9500,0.3817
0.3750,0.9500,0.4157
0.3875,0.9500,0.4388
0.4000,0.9500,0.4512
0.4125,0.9500,0.4550
0.4250,0.9500,0.4525
0.4375,0.9500,0.4453
0.4500,0.9500,0.4309
0.4625,0.9500,0.4162
0.4750,0.9500,0.4039
0.4875,0.9500,0.3943
0.5000,0.9500,0.3873
0.5125,0.9500,0.3821
0.5250,0.9500,0.3776
0.5375,0.9500,0.3724
0.5500,0.9500,0.3652
0.5625,0.9500,0.3553
0.5750,0.9500,0.3430
0.5875,0.9500,0.3299
0.6000,0.9500,0.3198
0.6125,0.9500,0.3173
0.6250,0.9500,0.3264
0.6375,0.9500,0.3482
0.6500,0.9500,0.3802
0.6625,0.9500,0.4156
0.6750,0.9500,0.4461
0.6875,0.9500,0.4655
0.7000,0.9500,0.4709
0.7125,0.9500,0.4621
0.7250,0.9500,0.4398
0.7375,0.9500,0.4056
0.7500,0.9500,0.3631
0.7625,0.9500,0.3190
0.7750,0.9500,0.2811
0.7875,0.9500,0.2542
0.8000,0.9500,0.2380
0.8125,0.9500,0.2292
0.8250,0.9500,0.2246
0.8375,0.9500,0.2217
0.8500,0.9500,0.2195
0.8625,0.9500,0.2177
0.8750,0.9500,0.2163
0.8875,0.9500,0.2159
0.9000,0.9500,0.2192
0.9125,0.9500,0.2305
0.9250,0.9500,0.2438
0.9375,0.9500,0.2548
0.9500,0.9500,0.2610
0.9625,0.9500,0.2638
0.9750,0.9500,0.2642
0.9875,0.9500,0.2635
1.0000,0.9500,0.2625
0.0000,0.9625,0.2557
0.0125,0.9625,0.2580
0.0250,0.9625,0.2598
0.0375,0.9625,0.2606
0.0500,0.9625,0.2600
0.0625,0.9625,0.2580
0.0750,0.9625,0.2550
0.0875,0.9625,0.2516
0.1000,0.9625,0.2486
0.1125,0.9625,0.2465
0.1250,0.9625,0.2456
0.1375,0.9625,0.2459
0.1500,0.9625,0.2467
0.1625,0.9625,0.2480
0.1750,0.9625,0.2507
0.1875,0.9625,0.2537
0.2000,0.9625,0.2553
0.2125,0.9625,0.2533
0.2250,0.9625,0.2470
0.2375,0.9625,0.2389
0.2500,0.9625,0.2331
0.2625,0.9625,0.2295
0.2750,0.9625,0.2288
0.2875,0.9625,0.2318
0.3000,0.9625,0.2401
0.3125,0.9625,0.2554
0.3250,0.9625,0.2798
0.3375,0.9625,0.3143
0.3500,0.9625,0.3565
0.3625,0.9625,0.4003
0.3750,0.9625,0.4345
0.3875,0.9625,0.4561
0.4000,0.9625,0.4647
0.4125,0.9625,0.4624
0.4250,0.9625,0.4524
0.4375,0.9625,0.4379
0.4500,0.9625,0.4199
0.4625,0.9625,0.4016
0.4750,0.9625,0.3877
0.4875,0.9625,0.3778
0.5000,0.9625,0.3710
0.5125,0.9625,0.3662
0.5250,0.9625,0.3621
0.5375,0.9625,0.3575
0.5500,0.9625,0.3515
0.5625,0.9625,0.3440
0.5750,0.9625,0.3357
0.5875,0.9625,0.3287
0.6000,0.9625,0.3262
0.6125,0.9625,0.3320
0.6250,0.9625,0.3482
0.6375,0.9625,0.3736
0.6500,0.9625,0.4042
0.6625,0.9625,0.4339
0.6750,0.9625,0.4573
0.6875,0.9625,0.4699
0.7000,0.9625,0.4693
0.7125,0.9625,0.4544
0.7250,0.9625,0.4257
0.7375,0.9625,0.3859
0.7500,0.9625,0.3408
0.7625,0.9625,0.2983
0.7750,0.9625,0.2650
0.7875,0.9625,0.2430
0.8000,0.9625,0.2306
0.8125,0.9625,0.2242
0.8250,0.9625,0.2209
0.8375,0.9625,0.2189
0.8500,0.9625,0.2172
0.8625,0.9625,0.2156
0.8750,0.9625,0.2143
0.8875,0.9625,0.2139
0.9000,0.9625,0.2177
0.9125,0.9625,0.2294
0.9250,0.9625,0.2427
0.9375,0.9625,0.2534
0.9500,0.9625,0.2592
0.9625,0.9625,0.2614
0.9750,0.9625,0.2618
0.9875,0.9625,0.2611
1.0000,0.9625,0.2602
0.0000,0.9750,0.2535
0.0125,0.9750,0.2550
0.0250,0.9750,0.2562
0.0375,0.9750,0.2568
0.0500,0.9750,0.2565
0.0625,0.9750,0.2551
0.0750,0.9750,0.2528
0.0875,0.9750,0.2503
0.1000,0.9750,0.2480
0.1125,0.9750,0.2464
0.1250,0.9750,0.2457
0.1375,0.9750,0.2462
0.1500,0.9750,0.2474
0.1625,0.9750,0.2495
0.1750,0.9750,0.2527
0.1875,0.9750,0.2563
0.2000,0.9750,0.2583
0.2125,0.9750,0.2568
0.2250,0.9750,0.2521
0.2375,0.9750,0.2460
0.2500,0.9750,0.2401
0.2625,0.9750,0.2361
0.2750,0.9750,0.2350
0.2875,0.9750,0.2379
0.3000,0.9750,0.2464
0.3125,0.9750,0.2624
0.3250,0.9750,0.2878
0.3375,0.9750,0.3229
0.3500,0.9750,0.3647
0.3625,0.9750,0.4069
0.3750,0.9750,0.4428
0.3875,0.9750,0.4677
0.4000,0.9750,0.4752
0.4125,0.9750,0.4689
0.4250,0.9750,0.4523
0.4375,0.9750,0.4296
0.4500,0.9750,0.4046
0.4625,0.9750,0.3823
0.4750,0.9750,0.3664
0.4875,0.9750,0.3559
0.5000,0.9750,0.3492
0.5125,0.9750,0.3449
0.5250,0.9750,0.3415
0.5375,0.9750,0.3381
0.5500,0.9750,0.3340
0.5625,0.9750,0.3294
0.5750,0.9750,0.3256
0.5875,0.9750,0.3250
0.6000,0.9750,0.3310
0.6125,0.9750,0.3459
0.6250,0.9750,0.3694
0.6375,0.9750,0.3977
0.6500,0.9750,0.4256
0.6625,0.9750,0.4490
0.6750,0.9750,0.4647
0.6875,0.9750,0.4697
0.7000,0.9750,0.4615
0.7125,0.9750,0.4387
0.7250,0.9750,0.4026
0.7375,0.9750,0.3584
0.7500,0.9750,0.3141
0.7625,0.9750,0.2768
0.7750,0.9750,0.2499
0.7875,0.9750,0.2333
0.8000,0.9750,0.2243
0.8125,0.9750,0.2199
0.8250,0.9750,0.2178
0.8375,0.9750,0.2166
0.8500,0.9750,0.2155
0.8625,0.9750,0.2143
0.8750,0.9750,0.2131
0.8875,0.9750,0.2126
0.9000,0.9750,0.2167
0.9125,0.9750,0.2284
0.9250,0.9750,0.2417
0.9375,0.9750,0.2522
0.9500,0.9750,0.2577
0.9625,0.9750,0.2593
0.9750,0.9750,0.2596
0.9875,0.9750,0.2590
1.0000,0.9750,0.2581
0.0000,0.9875,0.2524
0.0125,0.9875,0.2534
0.0250,0.9875,0.2542
0.0375,0.9875,0.2546
0.0500,0.9875,0.2544
0.0625,0.9875,0.2535
0.0750,0.9875,0.2519
0.0875,0.9875,0.2500
0.1000,0.9875,0.2483
0.1125,0.9875,0.2471
0.1250,0.9875,0.2467
0.1375,0.9875,0.2473
0.1500,0.9875,0.2490
0.1625,0.9875,0.2518
0.1750,0.9875,0.2558
0.1875,0.9875,0.2599
0.2000,0.9875,0.2625
0.2125,0.9875,0.2619
0.2250,0.9875,0.2581
0.2375,0.9875,0.2525
0.2500,0.9875,0.2467
0.2625,0.9875,0.2424
0.2750,0.9875,0.2409
0.2875,0.9875,0.2435
0.3000,0.9875,0.2519
0.3125,0.9875,0.2679
0.3250,0.9875,0.2934
0.3375,0.9875,0.3283
0.3500,0.9875,0.3693
0.3625,0.9875,0.4101
0.3750,0.9875,0.4444
0.3875,0.9875,0.4679
0.4000,0.9875,0.4784
0.4125,0.9875,0.4725
0.4250,0.9875,0.4509
0.4375,0.9875,0.4212
0.4500,0.9875,0.3893
0.4625,0.9875,0.3639
0.4750,0.9875,0.3462
0.4875,0.9875,0.3345
0.5000,0.9875,0.3271
0.5125,0.9875,0.3226
0.5250,0.9875,0.3196
0.5375,0.9875,0.3173
0.5500,0.9875,0.3152
0.5625,0.9875,0.3138
0.5750,0.9875,0.3147
0.5875,0.9875,0.3208
0.6000,0.9875,0.3351
0.6125,0.9875,0.3584
0.6250,0.9875,0.3877
0.6375,0.9875,0.4172
0.6500,0.9875,0.4421
0.6625,0.9875,0.4597
0.6750,0.9875,0.4686
0.6875,0.9875,0.4666
0.7000,0.9875,0.4508
0.7125,0.9875,0.4201
0.7250,0.9875,0.3782
0.7375,0.9875,0.3330
0.7500,0.9875,0.2925
0.7625,0.9875,0.2613
0.7750,0.9875,0.2401
0.7875,0.9875,0.2274
0.8000,0.9875,0.2208
0.8125,0.9875,0.2180
0.8250,0.9875,0.2171
0.8375,0.9875,0.2169
0.8500,0.9875,0.2165
0.8625,0.9875,0.2160
0.8750,0.9875,0.2152
0.8875,0.9875,0.2147
0.9000,0.9875,0.2186
0.9125,0.9875,0.2295
0.9250,0.9875,0.2419
0.9375,0.9875,0.2517
0.9500,0.9875,0.2568
0.9625,0.9875,0.2581
0.9750,0.9875,0.2577
0.9875,0.9875,0.2570
1.0000,0.9875,0.2562
0.0000,1.0000,0.2520
0.0125,1.0000,0.2527
0.0250,1.0000,0.2533
0.0375,1.0000,0.2536
0.0500,1.0000,0.2536
0.0625,1.0000,0.2530
0.0750,1.0000,0.2519
0.0875,1.0000,0.2506
0.1000,1.0000,0.2493
0.1125,1.0000,0.2485
0.1250,1.0000,0.2485
0.1375,1.0000,0.2494
0.1500,1.0000,0.2516
0.1625,1.0000,0.2549
0.1750,1.0000,0.2592
0.1875,1.0000,0.2636
0.2000,1.0000,0.2663
0.2125,1.0000,0.2663
0.2250,1.0000,0.2633
0.2375,1.0000,0.2584
0.2500,1.0000,0.2529
0.2625,1.0000,0.2484
0.2750,1.0000,0.2465
0.2875,1.0000,0.2487
0.3000,1.0000,0.2567
0.3125,1.0000,0.2724
0.3250,1.0000,0.2975
0.3375,1.0000,0.3318
0.3500,1.0000,0.3718
0.3625,1.0000,0.4115
0.3750,1.0000,0.4446
0.3875,1.0000,0.4670
0.4000,1.0000,0.4759
0.4125,1.0000,0.4686
0.4250,1.0000,0.4448
0.4375,1.0000,0.4109
0.4500,1.0000,0.3776
0.4625,1.0000,0.3513
0.4750,1.0000,0.3324
0.4875,1.0000,0.3191
0.5000,1.0000,0.3101
0.5125,1.0000,0.3042
0.5250,1.0000,0.3006
0.5375,1.0000,0.2986
0.5500,1.0000,0.2979
0.5625,1.0000,0.2994
0.5750,1.0000,0.3050
0.5875,1.0000,0.3175
0.6000,1.0000,0.3395
0.6125,1.0000,0.3697
0.6250,1.0000,0.4027
0.6375,1.0000,0.4318
0.6500,1.0000,0.4534
0.6625,1.0000,0.4665
0.6750,1.0000,0.4704
0.6875,1.0000,0.4630
0.7000,1.0000,0.4414
0.7125,1.0000,0.4054
0.7250,1.0000,0.3613
0.7375,1.0000,0.3179
0.7500,1.0000,0.2818
0.7625,1.0000,0.2550
0.7750,1.0000,0.2372
0.7875,1.0000,0.2267
0.8000,1.0000,0.2216
0.8125,1.0000,0.2202
0.8250,1.0000,0.2206
0.8375,1.0000,0.2217
0.8500,1.0000,0.2227
0.8625,1.0000,0.2232
0.8750,1.0000,0.2231
0.8875,1.0000,0.2229
0.9000,1.0000,0.2263
0.9125,1.0000,0.2353
0.9250,1.0000,0.2453
0.9375,1.0000,0.2532
0.9500,1.0000,0.2571
0.9625,1.0000,0.2578
0.9750,1.0000,0.2567
0.9875,1.0000,0.2553
1.0000,1.0000,0.2546


==> figures/umap_grid/gsm8k_merge.csv <==
x,y,z
0.0000,0.0000,0.3074
0.0125,0.0000,0.3104
0.0250,0.0000,0.3132
0.0375,0.0000,0.3152
0.0500,0.0000,0.3157
0.0625,0.0000,0.3145
0.0750,0.0000,0.3121
0.0875,0.0000,0.3096
0.1000,0.0000,0.3079
0.1125,0.0000,0.3078
0.1250,0.0000,0.3108
0.1375,0.0000,0.3156
0.1500,0.0000,0.3228
0.1625,0.0000,0.3333
0.1750,0.0000,0.3474
0.1875,0.0000,0.3630
0.2000,0.0000,0.3769
0.2125,0.0000,0.3870
0.2250,0.0000,0.3920
0.2375,0.0000,0.3919
0.2500,0.0000,0.3870
0.2625,0.0000,0.3786
0.2750,0.0000,0.3679
0.2875,0.0000,0.3570
0.3000,0.0000,0.3476
0.3125,0.0000,0.3406
0.3250,0.0000,0.3367
0.3375,0.0000,0.3361
0.3500,0.0000,0.3390
0.3625,0.0000,0.3456
0.3750,0.0000,0.3555
0.3875,0.0000,0.3670
0.4000,0.0000,0.3776
0.4125,0.0000,0.3851
0.4250,0.0000,0.3892
0.4375,0.0000,0.3908
0.4500,0.0000,0.3914
0.4625,0.0000,0.3919
0.4750,0.0000,0.3926
0.4875,0.0000,0.3936
0.5000,0.0000,0.3944
0.5125,0.0000,0.3935
0.5250,0.0000,0.3886
0.5375,0.0000,0.3773
0.5500,0.0000,0.3592
0.5625,0.0000,0.3371
0.5750,0.0000,0.3156
0.5875,0.0000,0.2982
0.6000,0.0000,0.2905
0.6125,0.0000,0.2847
0.6250,0.0000,0.2802
0.6375,0.0000,0.2766
0.6500,0.0000,0.2739
0.6625,0.0000,0.2735
0.6750,0.0000,0.2833
0.6875,0.0000,0.2988
0.7000,0.0000,0.3176
0.7125,0.0000,0.3361
0.7250,0.0000,0.3513
0.7375,0.0000,0.3629
0.7500,0.0000,0.3720
0.7625,0.0000,0.3800
0.7750,0.0000,0.3876
0.7875,0.0000,0.3944
0.8000,0.0000,0.3998
0.8125,0.0000,0.4034
0.8250,0.0000,0.4050
0.8375,0.0000,0.4046
0.8500,0.0000,0.4026
0.8625,0.0000,0.3992
0.8750,0.0000,0.3952
0.8875,0.0000,0.3914
0.9000,0.0000,0.3884
0.9125,0.0000,0.3866
0.9250,0.0000,0.3857
0.9375,0.0000,0.3855
0.9500,0.0000,0.3857
0.9625,0.0000,0.3861
0.9750,0.0000,0.3866
0.9875,0.0000,0.3870
1.0000,0.0000,0.3874
0.0000,0.0125,0.3056
0.0125,0.0125,0.3090
0.0250,0.0125,0.3125
0.0375,0.0125,0.3151
0.0500,0.0125,0.3161
0.0625,0.0125,0.3152
0.0750,0.0125,0.3132
0.0875,0.0125,0.3109
0.1000,0.0125,0.3096
0.1125,0.0125,0.3100
0.1250,0.0125,0.3138
0.1375,0.0125,0.3201
0.1500,0.0125,0.3295
0.1625,0.0125,0.3423
0.1750,0.0125,0.3578
0.1875,0.0125,0.3737
0.2000,0.0125,0.3872
0.2125,0.0125,0.3966
0.2250,0.0125,0.4011
0.2375,0.0125,0.4012
0.2500,0.0125,0.3973
0.2625,0.0125,0.3902
0.2750,0.0125,0.3814
0.2875,0.0125,0.3722
0.3000,0.0125,0.3640
0.3125,0.0125,0.3577
0.3250,0.0125,0.3540
0.3375,0.0125,0.3534
0.3500,0.0125,0.3561
0.3625,0.0125,0.3622
0.3750,0.0125,0.3708
0.3875,0.0125,0.3804
0.4000,0.0125,0.3886
0.4125,0.0125,0.3940
0.4250,0.0125,0.3966
0.4375,0.0125,0.3974
0.4500,0.0125,0.3977
0.4625,0.0125,0.3985
0.4750,0.0125,0.4002
0.4875,0.0125,0.4025
0.5000,0.0125,0.4047
0.5125,0.0125,0.4045
0.5250,0.0125,0.3991
0.5375,0.0125,0.3860
0.5500,0.0125,0.3655
0.5625,0.0125,0.3415
0.5750,0.0125,0.3194
0.5875,0.0125,0.3071
0.6000,0.0125,0.2987
0.6125,0.0125,0.2924
0.6250,0.0125,0.2875
0.6375,0.0125,0.2839
0.6500,0.0125,0.2815
0.6625,0.0125,0.2807
0.6750,0.0125,0.2864
0.6875,0.0125,0.3019
0.7000,0.0125,0.3213
0.7125,0.0125,0.3404
0.7250,0.0125,0.3562
0.7375,0.0125,0.3682
0.7500,0.0125,0.3777
0.7625,0.0125,0.3864
0.7750,0.0125,0.3947
0.7875,0.0125,0.4020
0.8000,0.0125,0.4077
0.8125,0.0125,0.4112
0.8250,0.0125,0.4127
0.8375,0.0125,0.4120
0.8500,0.0125,0.4093
0.8625,0.0125,0.4049
0.8750,0.0125,0.3995
0.8875,0.0125,0.3939
0.9000,0.0125,0.3892
0.9125,0.0125,0.3859
0.9250,0.0125,0.3842
0.9375,0.0125,0.3835
0.9500,0.0125,0.3835
0.9625,0.0125,0.3838
0.9750,0.0125,0.3843
0.9875,0.0125,0.3848
1.0000,0.0125,0.3853
0.0000,0.0250,0.3039
0.0125,0.0250,0.3077
0.0250,0.0250,0.3116
0.0375,0.0250,0.3148
0.0500,0.0250,0.3165
0.0625,0.0250,0.3163
0.0750,0.0250,0.3149
0.0875,0.0250,0.3132
0.1000,0.0250,0.3125
0.1125,0.0250,0.3137
0.1250,0.0250,0.3179
0.1375,0.0250,0.3262
0.1500,0.0250,0.3378
0.1625,0.0250,0.3524
0.1750,0.0250,0.3684
0.1875,0.0250,0.3833
0.2000,0.0250,0.3952
0.2125,0.0250,0.4035
0.2250,0.0250,0.4075
0.2375,0.0250,0.4075
0.2500,0.0250,0.4043
0.2625,0.0250,0.3988
0.2750,0.0250,0.3921
0.2875,0.0250,0.3852
0.3000,0.0250,0.3792
0.3125,0.0250,0.3746
0.3250,0.0250,0.3720
0.3375,0.0250,0.3719
0.3500,0.0250,0.3746
0.3625,0.0250,0.3801
0.3750,0.0250,0.3874
0.3875,0.0250,0.3951
0.4000,0.0250,0.4013
0.4125,0.0250,0.4052
0.4250,0.0250,0.4069
0.4375,0.0250,0.4073
0.4500,0.0250,0.4079
0.4625,0.0250,0.4095
0.4750,0.0250,0.4125
0.4875,0.0250,0.4165
0.5000,0.0250,0.4202
0.5125,0.0250,0.4208
0.5250,0.0250,0.4150
0.5375,0.0250,0.4006
0.5500,0.0250,0.3785
0.5625,0.0250,0.3530
0.5750,0.0250,0.3328
0.5875,0.0250,0.3188
0.6000,0.0250,0.3088
0.6125,0.0250,0.3017
0.6250,0.0250,0.2966
0.6375,0.0250,0.2932
0.6500,0.0250,0.2916
0.6625,0.0250,0.2923
0.6750,0.0250,0.2963
0.6875,0.0250,0.3121
0.7000,0.0250,0.3311
0.7125,0.0250,0.3492
0.7250,0.0250,0.3637
0.7375,0.0250,0.3745
0.7500,0.0250,0.3832
0.7625,0.0250,0.3916
0.7750,0.0250,0.3999
0.7875,0.0250,0.4073
0.8000,0.0250,0.4129
0.8125,0.0250,0.4165
0.8250,0.0250,0.4179
0.8375,0.0250,0.4173
0.8500,0.0250,0.4147
0.8625,0.0250,0.4099
0.8750,0.0250,0.4035
0.8875,0.0250,0.3965
0.9000,0.0250,0.3902
0.9125,0.0250,0.3856
0.9250,0.0250,0.3829
0.9375,0.0250,0.3817
0.9500,0.0250,0.3815
0.9625,0.0250,0.3818
0.9750,0.0250,0.3823
0.9875,0.0250,0.3828
1.0000,0.0250,0.3834
0.0000,0.0375,0.3030
0.0125,0.0375,0.3068
0.0250,0.0375,0.3109
0.0375,0.0375,0.3144
0.0500,0.0375,0.3166
0.0625,0.0375,0.3173
0.0750,0.0375,0.3168
0.0875,0.0375,0.3162
0.1000,0.0375,0.3165
0.1125,0.0375,0.3189
0.1250,0.0375,0.3244
0.1375,0.0375,0.3339
0.1500,0.0375,0.3472
0.1625,0.0375,0.3627
0.1750,0.0375,0.3779
0.1875,0.0375,0.3907
0.2000,0.0375,0.4001
0.2125,0.0375,0.4064
0.2250,0.0375,0.4097
0.2375,0.0375,0.4105
0.2500,0.0375,0.4079
0.2625,0.0375,0.4035
0.2750,0.0375,0.3985
0.2875,0.0375,0.3938
0.3000,0.0375,0.3900
0.3125,0.0375,0.3875
0.3250,0.0375,0.3865
0.3375,0.0375,0.3876
0.3500,0.0375,0.3909
0.3625,0.0375,0.3965
0.3750,0.0375,0.4033
0.3875,0.0375,0.4100
0.4000,0.0375,0.4152
0.4125,0.0375,0.4185
0.4250,0.0375,0.4199
0.4375,0.0375,0.4207
0.4500,0.0375,0.4219
0.4625,0.0375,0.4247
0.4750,0.0375,0.4293
0.4875,0.0375,0.4350
0.5000,0.0375,0.4399
0.5125,0.0375,0.4409
0.5250,0.0375,0.4350
0.5375,0.0375,0.4202
0.5500,0.0375,0.3976
0.5625,0.0375,0.3722
0.5750,0.0375,0.3503
0.5875,0.0375,0.3335
0.6000,0.0375,0.3214
0.6125,0.0375,0.3133
0.6250,0.0375,0.3081
0.6375,0.0375,0.3054
0.6500,0.0375,0.3053
0.6625,0.0375,0.3083
0.6750,0.0375,0.3154
0.6875,0.0375,0.3292
0.7000,0.0375,0.3465
0.7125,0.0375,0.3616
0.7250,0.0375,0.3727
0.7375,0.0375,0.3805
0.7500,0.0375,0.3870
0.7625,0.0375,0.3940
0.7750,0.0375,0.4016
0.7875,0.0375,0.4088
0.8000,0.0375,0.4145
0.8125,0.0375,0.4183
0.8250,0.0375,0.4201
0.8375,0.0375,0.4200
0.8500,0.0375,0.4177
0.8625,0.0375,0.4131
0.8750,0.0375,0.4063
0.8875,0.0375,0.3984
0.9000,0.0375,0.3910
0.9125,0.0375,0.3853
0.9250,0.0375,0.3818
0.9375,0.0375,0.3802
0.9500,0.0375,0.3797
0.9625,0.0375,0.3800
0.9750,0.0375,0.3805
0.9875,0.0375,0.3812
1.0000,0.0375,0.3819
0.0000,0.0500,0.3031
0.0125,0.0500,0.3067
0.0250,0.0500,0.3106
0.0375,0.0500,0.3140
0.0500,0.0500,0.3164
0.0625,0.0500,0.3176
0.0750,0.0500,0.3182
0.0875,0.0500,0.3190
0.1000,0.0500,0.3208
0.1125,0.0500,0.3247
0.1250,0.0500,0.3319
0.1375,0.0500,0.3428
0.1500,0.0500,0.3567
0.1625,0.0500,0.3716
0.1750,0.0500,0.3848
0.1875,0.0500,0.3951
0.2000,0.0500,0.4025
0.2125,0.0500,0.4071
0.2250,0.0500,0.4094
0.2375,0.0500,0.4096
0.2500,0.0500,0.4079
0.2625,0.0500,0.4047
0.2750,0.0500,0.4009
0.2875,0.0500,0.3977
0.3000,0.0500,0.3956
0.3125,0.0500,0.3947
0.3250,0.0500,0.3954
0.3375,0.0500,0.3981
0.3500,0.0500,0.4029
0.3625,0.0500,0.4097
0.3750,0.0500,0.4173
0.3875,0.0500,0.4243
0.4000,0.0500,0.4297
0.4125,0.0500,0.4330
0.4250,0.0500,0.4349
0.4375,0.0500,0.4363
0.4500,0.0500,0.4384
0.4625,0.0500,0.4423
0.4750,0.0500,0.4482
0.4875,0.0500,0.4549
0.5000,0.0500,0.4601
0.5125,0.0500,0.4611
0.5250,0.0500,0.4555
0.5375,0.0500,0.4416
0.5500,0.0500,0.4199
0.5625,0.0500,0.3950
0.5750,0.0500,0.3711
0.5875,0.0500,0.3514
0.6000,0.0500,0.3371
0.6125,0.0500,0.3279
0.6250,0.0500,0.3230
0.6375,0.0500,0.3216
0.6500,0.0500,0.3238
0.6625,0.0500,0.3295
0.6750,0.0500,0.3390
0.6875,0.0500,0.3512
0.7000,0.0500,0.3646
0.7125,0.0500,0.3749
0.7250,0.0500,0.3811
0.7375,0.0500,0.3847
0.7500,0.0500,0.3878
0.7625,0.0500,0.3923
0.7750,0.0500,0.3986
0.7875,0.0500,0.4056
0.8000,0.0500,0.4116
0.8125,0.0500,0.4150
0.8250,0.0500,0.4175
0.8375,0.0500,0.4192
0.8500,0.0500,0.4178
0.8625,0.0500,0.4137
0.8750,0.0500,0.4071
0.8875,0.0500,0.3988
0.9000,0.0500,0.3908
0.9125,0.0500,0.3845
0.9250,0.0500,0.3805
0.9375,0.0500,0.3787
0.9500,0.0500,0.3782
0.9625,0.0500,0.3785
0.9750,0.0500,0.3791
0.9875,0.0500,0.3798
1.0000,0.0500,0.3807
0.0000,0.0625,0.3044
0.0125,0.0625,0.3076
0.0250,0.0625,0.3109
0.0375,0.0625,0.3138
0.0500,0.0625,0.3158
0.0625,0.0625,0.3172
0.0750,0.0625,0.3186
0.0875,0.0625,0.3207
0.1000,0.0625,0.3242
0.1125,0.0625,0.3300
0.1250,0.0625,0.3388
0.1375,0.0625,0.3506
0.1500,0.0625,0.3640
0.1625,0.0625,0.3773
0.1750,0.0625,0.3881
0.1875,0.0625,0.3962
0.2000,0.0625,0.4019
0.2125,0.0625,0.4055
0.2250,0.0625,0.4073
0.2375,0.0625,0.4073
0.2500,0.0625,0.4056
0.2625,0.0625,0.4030
0.2750,0.0625,0.4004
0.2875,0.0625,0.3985
0.3000,0.0625,0.3976
0.3125,0.0625,0.3977
0.3250,0.0625,0.3997
0.3375,0.0625,0.4040
0.3500,0.0625,0.4109
0.3625,0.0625,0.4199
0.3750,0.0625,0.4294
0.3875,0.0625,0.4377
0.4000,0.0625,0.4440
0.4125,0.0625,0.4479
0.4250,0.0625,0.4503
0.4375,0.0625,0.4522
0.4500,0.0625,0.4549
0.4625,0.0625,0.4593
0.4750,0.0625,0.4656
0.4875,0.0625,0.4722
0.5000,0.0625,0.4770
0.5125,0.0625,0.4777
0.5250,0.0625,0.4713
0.5375,0.0625,0.4588
0.5500,0.0625,0.4407
0.5625,0.0625,0.4181
0.5750,0.0625,0.3941
0.5875,0.0625,0.3726
0.6000,0.0625,0.3564
0.6125,0.0625,0.3464
0.6250,0.0625,0.3421
0.6375,0.0625,0.3426
0.6500,0.0625,0.3470
0.6625,0.0625,0.3546
0.6750,0.0625,0.3642
0.6875,0.0625,0.3739
0.7000,0.0625,0.3817
0.7125,0.0625,0.3862
0.7250,0.0625,0.3870
0.7375,0.0625,0.3858
0.7500,0.0625,0.3847
0.7625,0.0625,0.3860
0.7750,0.0625,0.3904
0.7875,0.0625,0.3968
0.8000,0.0625,0.4026
0.8125,0.0625,0.4077
0.8250,0.0625,0.4115
0.8375,0.0625,0.4143
0.8500,0.0625,0.4146
0.8625,0.0625,0.4111
0.8750,0.0625,0.4049
0.8875,0.0625,0.3970
0.9000,0.0625,0.3891
0.9125,0.0625,0.3828
0.9250,0.0625,0.3790
0.9375,0.0625,0.3772
0.9500,0.0625,0.3769
0.9625,0.0625,0.3772
0.9750,0.0625,0.3780
0.9875,0.0625,0.3789
1.0000,0.0625,0.3798
0.0000,0.0750,0.3076
0.0125,0.0750,0.3093
0.0250,0.0750,0.3118
0.0375,0.0750,0.3138
0.0500,0.0750,0.3152
0.0625,0.0750,0.3165
0.0750,0.0750,0.3183
0.0875,0.0750,0.3212
0.1000,0.0750,0.3261
0.1125,0.0750,0.3335
0.1250,0.0750,0.3436
0.1375,0.0750,0.3555
0.1500,0.0750,0.3677
0.1625,0.0750,0.3788
0.1750,0.0750,0.3873
0.1875,0.0750,0.3937
0.2000,0.0750,0.3985
0.2125,0.0750,0.4018
0.2250,0.0750,0.4035
0.2375,0.0750,0.4037
0.2500,0.0750,0.4025
0.2625,0.0750,0.4008
0.2750,0.0750,0.3992
0.2875,0.0750,0.3983
0.3000,0.0750,0.3983
0.3125,0.0750,0.3994
0.3250,0.0750,0.4021
0.3375,0.0750,0.4076
0.3500,0.0750,0.4167
0.3625,0.0750,0.4282
0.3750,0.0750,0.4400
0.3875,0.0750,0.4501
0.4000,0.0750,0.4572
0.4125,0.0750,0.4617
0.4250,0.0750,0.4643
0.4375,0.0750,0.4664
0.4500,0.0750,0.4690
0.4625,0.0750,0.4732
0.4750,0.0750,0.4789
0.4875,0.0750,0.4847
0.5000,0.0750,0.4887
0.5125,0.0750,0.4863
0.5250,0.0750,0.4809
0.5375,0.0750,0.4718
0.5500,0.0750,0.4579
0.5625,0.0750,0.4392
0.5750,0.0750,0.4173
0.5875,0.0750,0.3958
0.6000,0.0750,0.3788
0.6125,0.0750,0.3686
0.6250,0.0750,0.3651
0.6375,0.0750,0.3671
0.6500,0.0750,0.3726
0.6625,0.0750,0.3798
0.6750,0.0750,0.3868
0.6875,0.0750,0.3918
0.7000,0.0750,0.3939
0.7125,0.0750,0.3927
0.7250,0.0750,0.3888
0.7375,0.0750,0.3832
0.7500,0.0750,0.3780
0.7625,0.0750,0.3753
0.7750,0.0750,0.3767
0.7875,0.0750,0.3819
0.8000,0.0750,0.3889
0.8125,0.0750,0.3957
0.8250,0.0750,0.4013
0.8375,0.0750,0.4056
0.8500,0.0750,0.4069
0.8625,0.0750,0.4044
0.8750,0.0750,0.3992
0.8875,0.0750,0.3923
0.9000,0.0750,0.3854
0.9125,0.0750,0.3801
0.9250,0.0750,0.3770
0.9375,0.0750,0.3757
0.9500,0.0750,0.3757
0.9625,0.0750,0.3763
0.9750,0.0750,0.3772
0.9875,0.0750,0.3782
1.0000,0.0750,0.3792
0.0000,0.0875,0.3112
0.0125,0.0875,0.3125
0.0250,0.0875,0.3136
0.0375,0.0875,0.3144
0.0500,0.0875,0.3151
0.0625,0.0875,0.3159
0.0750,0.0875,0.3177
0.0875,0.0875,0.3211
0.1000,0.0875,0.3268
0.1125,0.0875,0.3353
0.1250,0.0875,0.3460
0.1375,0.0875,0.3573
0.1500,0.0875,0.3678
0.1625,0.0875,0.3765
0.1750,0.0875,0.3832
0.1875,0.0875,0.3885
0.2000,0.0875,0.3928
0.2125,0.0875,0.3962
0.2250,0.0875,0.3984
0.2375,0.0875,0.3994
0.2500,0.0875,0.3992
0.2625,0.0875,0.3984
0.2750,0.0875,0.3979
0.2875,0.0875,0.3978
0.3000,0.0875,0.3986
0.3125,0.0875,0.4006
0.3250,0.0875,0.4043
0.3375,0.0875,0.4110
0.3500,0.0875,0.4219
0.3625,0.0875,0.4357
0.3750,0.0875,0.4495
0.3875,0.0875,0.4606
0.4000,0.0875,0.4681
0.4125,0.0875,0.4727
0.4250,0.0875,0.4752
0.4375,0.0875,0.4771
0.4500,0.0875,0.4793
0.4625,0.0875,0.4828
0.4750,0.0875,0.4876
0.4875,0.0875,0.4924
0.5000,0.0875,0.4928
0.5125,0.0875,0.4912
0.5250,0.0875,0.4876
0.5375,0.0875,0.4812
0.5500,0.0875,0.4712
0.5625,0.0875,0.4568
0.5750,0.0875,0.4384
0.5875,0.0875,0.4188
0.6000,0.0875,0.4023
0.6125,0.0875,0.3922
0.6250,0.0875,0.3893
0.6375,0.0875,0.3914
0.6500,0.0875,0.3959
0.6625,0.0875,0.4005
0.6750,0.0875,0.4036
0.6875,0.0875,0.4039
0.7000,0.0875,0.4013
0.7125,0.0875,0.3958
0.7250,0.0875,0.3879
0.7375,0.0875,0.3784
0.7500,0.0875,0.3689
0.7625,0.0875,0.3619
0.7750,0.0875,0.3598
0.7875,0.0875,0.3630
0.8000,0.0875,0.3699
0.8125,0.0875,0.3780
0.8250,0.0875,0.3854
0.8375,0.0875,0.3913
0.8500,0.0875,0.3938
0.8625,0.0875,0.3929
0.8750,0.0875,0.3894
0.8875,0.0875,0.3845
0.9000,0.0875,0.3797
0.9125,0.0875,0.3763
0.9250,0.0875,0.3746
0.9375,0.0875,0.3742
0.9500,0.0875,0.3747
0.9625,0.0875,0.3756
0.9750,0.0875,0.3767
0.9875,0.0875,0.3779
1.0000,0.0875,0.3790
0.0000,0.1000,0.3150
0.0125,0.1000,0.3156
0.0250,0.1000,0.3161
0.0375,0.1000,0.3163
0.0500,0.1000,0.3166
0.0625,0.1000,0.3171
0.0750,0.1000,0.3181
0.0875,0.1000,0.3212
0.1000,0.1000,0.3273
0.1125,0.1000,0.3363
0.1250,0.1000,0.3469
0.1375,0.1000,0.3573
0.1500,0.1000,0.3658
0.1625,0.1000,0.3724
0.1750,0.1000,0.3778
0.1875,0.1000,0.3822
0.2000,0.1000,0.3862
0.2125,0.1000,0.3898
0.2250,0.1000,0.3928
0.2375,0.1000,0.3949
0.2500,0.1000,0.3960
0.2625,0.1000,0.3964
0.2750,0.1000,0.3967
0.2875,0.1000,0.3974
0.3000,0.1000,0.3989
0.3125,0.1000,0.4016
0.3250,0.1000,0.4065
0.3375,0.1000,0.4148
0.3500,0.1000,0.4273
0.3625,0.1000,0.4427
0.3750,0.1000,0.4574
0.3875,0.1000,0.4686
0.4000,0.1000,0.4758
0.4125,0.1000,0.4800
0.4250,0.1000,0.4823
0.4375,0.1000,0.4838
0.4500,0.1000,0.4855
0.4625,0.1000,0.4884
0.4750,0.1000,0.4923
0.4875,0.1000,0.4944
0.5000,0.1000,0.4951
0.5125,0.1000,0.4944
0.5250,0.1000,0.4921
0.5375,0.1000,0.4879
0.5500,0.1000,0.4809
0.5625,0.1000,0.4703
0.5750,0.1000,0.4557
0.5875,0.1000,0.4389
0.6000,0.1000,0.4236
0.6125,0.1000,0.4139
0.6250,0.1000,0.4104
0.6375,0.1000,0.4111
0.6500,0.1000,0.4132
0.6625,0.1000,0.4146
0.6750,0.1000,0.4141
0.6875,0.1000,0.4111
0.7000,0.1000,0.4052
0.7125,0.1000,0.3966
0.7250,0.1000,0.3853
0.7375,0.1000,0.3722
0.7500,0.1000,0.3588
0.7625,0.1000,0.3479
0.7750,0.1000,0.3419
0.7875,0.1000,0.3421
0.8000,0.1000,0.3475
0.8125,0.1000,0.3556
0.8250,0.1000,0.3641
0.8375,0.1000,0.3713
0.8500,0.1000,0.3757
0.8625,0.1000,0.3771
0.8750,0.1000,0.3762
0.8875,0.1000,0.3742
0.9000,0.1000,0.3725
0.9125,0.1000,0.3716
0.9250,0.1000,0.3718
0.9375,0.1000,0.3727
0.9500,0.1000,0.3739
0.9625,0.1000,0.3753
0.9750,0.1000,0.3766
0.9875,0.1000,0.3778
1.0000,0.1000,0.3791
0.0000,0.1125,0.3185
0.0125,0.1125,0.3187
0.0250,0.1125,0.3185
0.0375,0.1125,0.3183
0.0500,0.1125,0.3182
0.0625,0.1125,0.3186
0.0750,0.1125,0.3195
0.0875,0.1125,0.3221
0.1000,0.1125,0.3286
0.1125,0.1125,0.3377
0.1250,0.1125,0.3478
0.1375,0.1125,0.3568
0.1500,0.1125,0.3635
0.1625,0.1125,0.3686
0.1750,0.1125,0.3727
0.1875,0.1125,0.3763
0.2000,0.1125,0.3799
0.2125,0.1125,0.3837
0.2250,0.1125,0.3875
0.2375,0.1125,0.3908
0.2500,0.1125,0.3932
0.2625,0.1125,0.3947
0.2750,0.1125,0.3959
0.2875,0.1125,0.3972
0.3000,0.1125,0.3993
0.3125,0.1125,0.4028
0.3250,0.1125,0.4090
0.3375,0.1125,0.4188
0.3500,0.1125,0.4327
0.3625,0.1125,0.4484
0.3750,0.1125,0.4624
0.3875,0.1125,0.4723
0.4000,0.1125,0.4784
0.4125,0.1125,0.4819
0.4250,0.1125,0.4840
0.4375,0.1125,0.4857
0.4500,0.1125,0.4874
0.4625,0.1125,0.4897
0.4750,0.1125,0.4924
0.4875,0.1125,0.4947
0.5000,0.1125,0.4961
0.5125,0.1125,0.4963
0.5250,0.1125,0.4952
0.5375,0.1125,0.4925
0.5500,0.1125,0.4877
0.5625,0.1125,0.4799
0.5750,0.1125,0.4685
0.5875,0.1125,0.4542
0.6000,0.1125,0.4401
0.6125,0.1125,0.4302
0.6250,0.1125,0.4255
0.6375,0.1125,0.4241
0.6500,0.1125,0.4236
0.6625,0.1125,0.4225
0.6750,0.1125,0.4196
0.6875,0.1125,0.4145
0.7000,0.1125,0.4065
0.7125,0.1125,0.3955
0.7250,0.1125,0.3814
0.7375,0.1125,0.3650
0.7500,0.1125,0.3483
0.7625,0.1125,0.3341
0.7750,0.1125,0.3251
0.7875,0.1125,0.3225
0.8000,0.1125,0.3257
0.8125,0.1125,0.3329
0.8250,0.1125,0.3415
0.8375,0.1125,0.3494
0.8500,0.1125,0.3559
0.8625,0.1125,0.3600
0.8750,0.1125,0.3622
0.8875,0.1125,0.3637
0.9000,0.1125,0.3652
0.9125,0.1125,0.3670
0.9250,0.1125,0.3693
0.9375,0.1125,0.3715
0.9500,0.1125,0.3735
0.9625,0.1125,0.3753
0.9750,0.1125,0.3768
0.9875,0.1125,0.3782
1.0000,0.1125,0.3795
0.0000,0.1250,0.3219
0.0125,0.1250,0.3216
0.0250,0.1250,0.3210
0.0375,0.1250,0.3205
0.0500,0.1250,0.3202
0.0625,0.1250,0.3204
0.0750,0.1250,0.3213
0.0875,0.1250,0.3247
0.1000,0.1250,0.3315
0.1125,0.1250,0.3405
0.1250,0.1250,0.3498
0.1375,0.1250,0.3573
0.1500,0.1250,0.3622
0.1625,0.1250,0.3660
0.1750,0.1250,0.3691
0.1875,0.1250,0.3720
0.2000,0.1250,0.3752
0.2125,0.1250,0.3790
0.2250,0.1250,0.3833
0.2375,0.1250,0.3877
0.2500,0.1250,0.3912
0.2625,0.1250,0.3936
0.2750,0.1250,0.3954
0.2875,0.1250,0.3972
0.3000,0.1250,0.3999
0.3125,0.1250,0.4043
0.3250,0.1250,0.4116
0.3375,0.1250,0.4229
0.3500,0.1250,0.4378
0.3625,0.1250,0.4533
0.3750,0.1250,0.4661
0.3875,0.1250,0.4746
0.4000,0.1250,0.4797
0.4125,0.1250,0.4827
0.4250,0.1250,0.4844
0.4375,0.1250,0.4857
0.4500,0.1250,0.4871
0.4625,0.1250,0.4889
0.4750,0.1250,0.4914
0.4875,0.1250,0.4941
0.5000,0.1250,0.4962
0.5125,0.1250,0.4972
0.5250,0.1250,0.4970
0.5375,0.1250,0.4955
0.5500,0.1250,0.4922
0.5625,0.1250,0.4863
0.5750,0.1250,0.4770
0.5875,0.1250,0.4643
0.6000,0.1250,0.4508
0.6125,0.1250,0.4402
0.6250,0.1250,0.4340
0.6375,0.1250,0.4308
0.6500,0.1250,0.4285
0.6625,0.1250,0.4257
0.6750,0.1250,0.4215
0.6875,0.1250,0.4152
0.7000,0.1250,0.4058
0.7125,0.1250,0.3929
0.7250,0.1250,0.3762
0.7375,0.1250,0.3571
0.7500,0.1250,0.3379
0.7625,0.1250,0.3219
0.7750,0.1250,0.3113
0.7875,0.1250,0.3071
0.8000,0.1250,0.3089
0.8125,0.1250,0.3152
0.8250,0.1250,0.3239
0.8375,0.1250,0.3327
0.8500,0.1250,0.3401
0.8625,0.1250,0.3465
0.8750,0.1250,0.3514
0.8875,0.1250,0.3556
0.9000,0.1250,0.3597
0.9125,0.1250,0.3637
0.9250,0.1250,0.3676
0.9375,0.1250,0.3710
0.9500,0.1250,0.3737
0.9625,0.1250,0.3758
0.9750,0.1250,0.3775
0.9875,0.1250,0.3789
1.0000,0.1250,0.3802
0.0000,0.1375,0.3251
0.0125,0.1375,0.3247
0.0250,0.1375,0.3240
0.0375,0.1375,0.3234
0.0500,0.1375,0.3231
0.0625,0.1375,0.3233
0.0750,0.1375,0.3255
0.0875,0.1375,0.3301
0.1000,0.1375,0.3371
0.1125,0.1375,0.3457
0.1250,0.1375,0.3537
0.1375,0.1375,0.3595
0.1500,0.1375,0.3626
0.1625,0.1375,0.3647
0.1750,0.1375,0.3672
0.1875,0.1375,0.3694
0.2000,0.1375,0.3722
0.2125,0.1375,0.3759
0.2250,0.1375,0.3806
0.2375,0.1375,0.3857
0.2500,0.1375,0.3900
0.2625,0.1375,0.3931
0.2750,0.1375,0.3954
0.2875,0.1375,0.3977
0.3000,0.1375,0.4008
0.3125,0.1375,0.4060
0.3250,0.1375,0.4145
0.3375,0.1375,0.4270
0.3500,0.1375,0.4424
0.3625,0.1375,0.4573
0.3750,0.1375,0.4689
0.3875,0.1375,0.4764
0.4000,0.1375,0.4807
0.4125,0.1375,0.4832
0.4250,0.1375,0.4846
0.4375,0.1375,0.4855
0.4500,0.1375,0.4864
0.4625,0.1375,0.4877
0.4750,0.1375,0.4897
0.4875,0.1375,0.4924
0.5000,0.1375,0.4950
0.5125,0.1375,0.4968
0.5250,0.1375,0.4976
0.5375,0.1375,0.4970
0.5500,0.1375,0.4948
0.5625,0.1375,0.4902
0.5750,0.1375,0.4821
0.5875,0.1375,0.4701
0.6000,0.1375,0.4564
0.6125,0.1375,0.4450
0.6250,0.1375,0.4375
0.6375,0.1375,0.4330
0.6500,0.1375,0.4295
0.6625,0.1375,0.4258
0.6750,0.1375,0.4208
0.6875,0.1375,0.4137
0.7000,0.1375,0.4033
0.7125,0.1375,0.3887
0.7250,0.1375,0.3700
0.7375,0.1375,0.3488
0.7500,0.1375,0.3285
0.7625,0.1375,0.3122
0.7750,0.1375,0.3017
0.7875,0.1375,0.2977
0.8000,0.1375,0.2995
0.8125,0.1375,0.3060
0.8250,0.1375,0.3152
0.8375,0.1375,0.3251
0.8500,0.1375,0.3338
0.8625,0.1375,0.3409
0.8750,0.1375,0.3465
0.8875,0.1375,0.3521
0.9000,0.1375,0.3575
0.9125,0.1375,0.3627
0.9250,0.1375,0.3674
0.9375,0.1375,0.3715
0.9500,0.1375,0.3746
0.9625,0.1375,0.3769
0.9750,0.1375,0.3787
0.9875,0.1375,0.3801
1.0000,0.1375,0.3814
0.0000,0.1500,0.3286
0.0125,0.1500,0.3286
0.0250,0.1500,0.3292
0.0375,0.1500,0.3298
0.0500,0.1500,0.3305
0.0625,0.1500,0.3321
0.0750,0.1500,0.3352
0.0875,0.1500,0.3401
0.1000,0.1500,0.3470
0.1125,0.1500,0.3545
0.1250,0.1500,0.3606
0.1375,0.1500,0.3642
0.1500,0.1500,0.3655
0.1625,0.1500,0.3658
0.1750,0.1500,0.3666
0.1875,0.1500,0.3684
0.2000,0.1500,0.3709
0.2125,0.1500,0.3746
0.2250,0.1500,0.3797
0.2375,0.1500,0.3853
0.2500,0.1500,0.3902
0.2625,0.1500,0.3937
0.2750,0.1500,0.3962
0.2875,0.1500,0.3988
0.3000,0.1500,0.4024
0.3125,0.1500,0.4082
0.3250,0.1500,0.4176
0.3375,0.1500,0.4308
0.3500,0.1500,0.4461
0.3625,0.1500,0.4602
0.3750,0.1500,0.4708
0.3875,0.1500,0.4775
0.4000,0.1500,0.4814
0.4125,0.1500,0.4836
0.4250,0.1500,0.4846
0.4375,0.1500,0.4851
0.4500,0.1500,0.4854
0.4625,0.1500,0.4860
0.4750,0.1500,0.4874
0.4875,0.1500,0.4897
0.5000,0.1500,0.4925
0.5125,0.1500,0.4950
0.5250,0.1500,0.4966
0.5375,0.1500,0.4971
0.5500,0.1500,0.4958
0.5625,0.1500,0.4921
0.5750,0.1500,0.4846
0.5875,0.1500,0.4727
0.6000,0.1500,0.4585
0.6125,0.1500,0.4461
0.6250,0.1500,0.4377
0.6375,0.1500,0.4323
0.6500,0.1500,0.4280
0.6625,0.1500,0.4236
0.6750,0.1500,0.4180
0.6875,0.1500,0.4100
0.7000,0.1500,0.3985
0.7125,0.1500,0.3826
0.7250,0.1500,0.3626
0.7375,0.1500,0.3409
0.7500,0.1500,0.3212
0.7625,0.1500,0.3063
0.7750,0.1500,0.2975
0.7875,0.1500,0.2949
0.8000,0.1500,0.2979
0.8125,0.1500,0.3053
0.8250,0.1500,0.3153
0.8375,0.1500,0.3257
0.8500,0.1500,0.3349
0.8625,0.1500,0.3425
0.8750,0.1500,0.3487
0.8875,0.1500,0.3539
0.9000,0.1500,0.3587
0.9125,0.1500,0.3641
0.9250,0.1500,0.3690
0.9375,0.1500,0.3732
0.9500,0.1500,0.3764
0.9625,0.1500,0.3788
0.9750,0.1500,0.3806
0.9875,0.1500,0.3819
1.0000,0.1500,0.3831
0.0000,0.1625,0.3352
0.0125,0.1625,0.3379
0.0250,0.1625,0.3407
0.0375,0.1625,0.3432
0.0500,0.1625,0.3456
0.0625,0.1625,0.3483
0.0750,0.1625,0.3520
0.0875,0.1625,0.3568
0.1000,0.1625,0.3626
0.1125,0.1625,0.3680
0.1250,0.1625,0.3715
0.1375,0.1625,0.3724
0.1500,0.1625,0.3716
0.1625,0.1625,0.3705
0.1750,0.1625,0.3700
0.1875,0.1625,0.3708
0.2000,0.1625,0.3734
0.2125,0.1625,0.3778
0.2250,0.1625,0.3833
0.2375,0.1625,0.3887
0.2500,0.1625,0.3927
0.2625,0.1625,0.3963
0.2750,0.1625,0.3988
0.2875,0.1625,0.4012
0.3000,0.1625,0.4048
0.3125,0.1625,0.4109
0.3250,0.1625,0.4204
0.3375,0.1625,0.4335
0.3500,0.1625,0.4482
0.3625,0.1625,0.4615
0.3750,0.1625,0.4715
0.3875,0.1625,0.4779
0.4000,0.1625,0.4817
0.4125,0.1625,0.4837
0.4250,0.1625,0.4845
0.4375,0.1625,0.4845
0.4500,0.1625,0.4842
0.4625,0.1625,0.4840
0.4750,0.1625,0.4846
0.4875,0.1625,0.4862
0.5000,0.1625,0.4889
0.5125,0.1625,0.4917
0.5250,0.1625,0.4941
0.5375,0.1625,0.4955
0.5500,0.1625,0.4952
0.5625,0.1625,0.4923
0.5750,0.1625,0.4854
0.5875,0.1625,0.4734
0.6000,0.1625,0.4585
0.6125,0.1625,0.4452
0.6250,0.1625,0.4359
0.6375,0.1625,0.4297
0.6500,0.1625,0.4247
0.6625,0.1625,0.4194
0.6750,0.1625,0.4128
0.6875,0.1625,0.4036
0.7000,0.1625,0.3909
0.7125,0.1625,0.3742
0.7250,0.1625,0.3545
0.7375,0.1625,0.3345
0.7500,0.1625,0.3176
0.7625,0.1625,0.3059
0.7750,0.1625,0.3000
0.7875,0.1625,0.2995
0.8000,0.1625,0.3039
0.8125,0.1625,0.3120
0.8250,0.1625,0.3219
0.8375,0.1625,0.3317
0.8500,0.1625,0.3403
0.8625,0.1625,0.3475
0.8750,0.1625,0.3534
0.8875,0.1625,0.3585
0.9000,0.1625,0.3631
0.9125,0.1625,0.3674
0.9250,0.1625,0.3720
0.9375,0.1625,0.3759
0.9500,0.1625,0.3790
0.9625,0.1625,0.3813
0.9750,0.1625,0.3830
0.9875,0.1625,0.3843
1.0000,0.1625,0.3853
0.0000,0.1750,0.3476
0.0125,0.1750,0.3532
0.0250,0.1750,0.3592
0.0375,0.1750,0.3647
0.0500,0.1750,0.3692
0.0625,0.1750,0.3731
0.0750,0.1750,0.3768
0.0875,0.1750,0.3806
0.1000,0.1750,0.3841
0.1125,0.1750,0.3864
0.1250,0.1750,0.3867
0.1375,0.1750,0.3848
0.1500,0.1750,0.3819
0.1625,0.1750,0.3792
0.1750,0.1750,0.3778
0.1875,0.1750,0.3782
0.2000,0.1750,0.3808
0.2125,0.1750,0.3855
0.2250,0.1750,0.3914
0.2375,0.1750,0.3967
0.2500,0.1750,0.4002
0.2625,0.1750,0.4021
0.2750,0.1750,0.4040
0.2875,0.1750,0.4057
0.3000,0.1750,0.4086
0.3125,0.1750,0.4139
0.3250,0.1750,0.4225
0.3375,0.1750,0.4344
0.3500,0.1750,0.4479
0.3625,0.1750,0.4605
0.3750,0.1750,0.4705
0.3875,0.1750,0.4773
0.4000,0.1750,0.4815
0.4125,0.1750,0.4837
0.4250,0.1750,0.4843
0.4375,0.1750,0.4838
0.4500,0.1750,0.4828
0.4625,0.1750,0.4819
0.4750,0.1750,0.4818
0.4875,0.1750,0.4829
0.5000,0.1750,0.4851
0.5125,0.1750,0.4879
0.5250,0.1750,0.4906
0.5375,0.1750,0.4926
0.5500,0.1750,0.4932
0.5625,0.1750,0.4913
0.5750,0.1750,0.4848
0.5875,0.1750,0.4722
0.6000,0.1750,0.4572
0.6125,0.1750,0.4434
0.6250,0.1750,0.4329
0.6375,0.1750,0.4256
0.6500,0.1750,0.4194
0.6625,0.1750,0.4128
0.6750,0.1750,0.4045
0.6875,0.1750,0.3937
0.7000,0.1750,0.3800
0.7125,0.1750,0.3637
0.7250,0.1750,0.3466
0.7375,0.1750,0.3311
0.7500,0.1750,0.3194
0.7625,0.1750,0.3125
0.7750,0.1750,0.3102
0.7875,0.1750,0.3120
0.8000,0.1750,0.3172
0.8125,0.1750,0.3246
0.8250,0.1750,0.3329
0.8375,0.1750,0.3409
0.8500,0.1750,0.3478
0.8625,0.1750,0.3538
0.8750,0.1750,0.3589
0.8875,0.1750,0.3635
0.9000,0.1750,0.3677
0.9125,0.1750,0.3717
0.9250,0.1750,0.3754
0.9375,0.1750,0.3790
0.9500,0.1750,0.3818
0.9625,0.1750,0.3840
0.9750,0.1750,0.3856
0.9875,0.1750,0.3868
1.0000,0.1750,0.3877
0.0000,0.1875,0.3664
0.0125,0.1875,0.3756
0.0250,0.1875,0.3850
0.0375,0.1875,0.3931
0.0500,0.1875,0.3993
0.0625,0.1875,0.4037
0.0750,0.1875,0.4065
0.0875,0.1875,0.4082
0.1000,0.1875,0.4086
0.1125,0.1875,0.4075
0.1250,0.1875,0.4047
0.1375,0.1875,0.4005
0.1500,0.1875,0.3959
0.1625,0.1875,0.3921
0.1750,0.1875,0.3899
0.1875,0.1875,0.3901
0.2000,0.1875,0.3928
0.2125,0.1875,0.3978
0.2250,0.1875,0.4036
0.2375,0.1875,0.4084
0.2500,0.1875,0.4110
0.2625,0.1875,0.4115
0.2750,0.1875,0.4119
0.2875,0.1875,0.4121
0.3000,0.1875,0.4134
0.3125,0.1875,0.4169
0.3250,0.1875,0.4234
0.3375,0.1875,0.4332
0.3500,0.1875,0.4450
0.3625,0.1875,0.4571
0.3750,0.1875,0.4675
0.3875,0.1875,0.4754
0.4000,0.1875,0.4806
0.4125,0.1875,0.4834
0.4250,0.1875,0.4841
0.4375,0.1875,0.4833
0.4500,0.1875,0.4817
0.4625,0.1875,0.4803
0.4750,0.1875,0.4798
0.4875,0.1875,0.4805
0.5000,0.1875,0.4824
0.5125,0.1875,0.4849
0.5250,0.1875,0.4876
0.5375,0.1875,0.4898
0.5500,0.1875,0.4909
0.5625,0.1875,0.4899
0.5750,0.1875,0.4836
0.5875,0.1875,0.4719
0.6000,0.1875,0.4567
0.6125,0.1875,0.4417
0.6250,0.1875,0.4294
0.6375,0.1875,0.4198
0.6500,0.1875,0.4116
0.6625,0.1875,0.4029
0.6750,0.1875,0.3925
0.6875,0.1875,0.3801
0.7000,0.1875,0.3663
0.7125,0.1875,0.3525
0.7250,0.1875,0.3405
0.7375,0.1875,0.3319
0.7500,0.1875,0.3272
0.7625,0.1875,0.3261
0.7750,0.1875,0.3278
0.7875,0.1875,0.3314
0.8000,0.1875,0.3361
0.8125,0.1875,0.3414
0.8250,0.1875,0.3466
0.8375,0.1875,0.3516
0.8500,0.1875,0.3562
0.8625,0.1875,0.3606
0.8750,0.1875,0.3646
0.8875,0.1875,0.3685
0.9000,0.1875,0.3720
0.9125,0.1875,0.3754
0.9250,0.1875,0.3786
0.9375,0.1875,0.3817
0.9500,0.1875,0.3843
0.9625,0.1875,0.3865
0.9750,0.1875,0.3881
0.9875,0.1875,0.3893
1.0000,0.1875,0.3900
0.0000,0.2000,0.3908
0.0125,0.2000,0.4027
0.0250,0.2000,0.4140
0.0375,0.2000,0.4232
0.0500,0.2000,0.4294
0.0625,0.2000,0.4330
0.0750,0.2000,0.4342
0.0875,0.2000,0.4336
0.1000,0.2000,0.4311
0.1125,0.2000,0.4272
0.1250,0.2000,0.4221
0.1375,0.2000,0.4165
0.1500,0.2000,0.4112
0.1625,0.2000,0.4070
0.1750,0.2000,0.4047
0.1875,0.2000,0.4049
0.2000,0.2000,0.4077
0.2125,0.2000,0.4126
0.2250,0.2000,0.4179
0.2375,0.2000,0.4216
0.2500,0.2000,0.4227
0.2625,0.2000,0.4219
0.2750,0.2000,0.4203
0.2875,0.2000,0.4187
0.3000,0.2000,0.4180
0.3125,0.2000,0.4193
0.3250,0.2000,0.4234
0.3375,0.2000,0.4308
0.3500,0.2000,0.4409
0.3625,0.2000,0.4522
0.3750,0.2000,0.4631
0.3875,0.2000,0.4722
0.4000,0.2000,0.4788
0.4125,0.2000,0.4826
0.4250,0.2000,0.4838
0.4375,0.2000,0.4830
0.4500,0.2000,0.4812
0.4625,0.2000,0.4796
0.4750,0.2000,0.4790
0.4875,0.2000,0.4797
0.5000,0.2000,0.4815
0.5125,0.2000,0.4838
0.5250,0.2000,0.4863
0.5375,0.2000,0.4884
0.5500,0.2000,0.4896
0.5625,0.2000,0.4894
0.5750,0.2000,0.4847
0.5875,0.2000,0.4741
0.6000,0.2000,0.4590
0.6125,0.2000,0.4424
0.6250,0.2000,0.4271
0.6375,0.2000,0.4137
0.6500,0.2000,0.4015
0.6625,0.2000,0.3893
0.6750,0.2000,0.3770
0.6875,0.2000,0.3643
0.7000,0.2000,0.3526
0.7125,0.2000,0.3435
0.7250,0.2000,0.3380
0.7375,0.2000,0.3366
0.7500,0.2000,0.3388
0.7625,0.2000,0.3433
0.7750,0.2000,0.3487
0.7875,0.2000,0.3536
0.8000,0.2000,0.3573
0.8125,0.2000,0.3596
0.8250,0.2000,0.3612
0.8375,0.2000,0.3628
0.8500,0.2000,0.3647
0.8625,0.2000,0.3672
0.8750,0.2000,0.3700
0.8875,0.2000,0.3729
0.9000,0.2000,0.3757
0.9125,0.2000,0.3784
0.9250,0.2000,0.3810
0.9375,0.2000,0.3836
0.9500,0.2000,0.3861
0.9625,0.2000,0.3883
0.9750,0.2000,0.3900
0.9875,0.2000,0.3911
1.0000,0.2000,0.3918
0.0000,0.2125,0.4170
0.0125,0.2125,0.4296
0.0250,0.2125,0.4405
0.0375,0.2125,0.4485
0.0500,0.2125,0.4532
0.0625,0.2125,0.4550
0.0750,0.2125,0.4545
0.0875,0.2125,0.4519
0.1000,0.2125,0.4474
0.1125,0.2125,0.4417
0.1250,0.2125,0.4354
0.1375,0.2125,0.4293
0.1500,0.2125,0.4241
0.1625,0.2125,0.4204
0.1750,0.2125,0.4186
0.1875,0.2125,0.4192
0.2000,0.2125,0.4223
0.2125,0.2125,0.4270
0.2250,0.2125,0.4314
0.2375,0.2125,0.4336
0.2500,0.2125,0.4329
0.2625,0.2125,0.4304
0.2750,0.2125,0.4271
0.2875,0.2125,0.4239
0.3000,0.2125,0.4216
0.3125,0.2125,0.4211
0.3250,0.2125,0.4233
0.3375,0.2125,0.4287
0.3500,0.2125,0.4372
0.3625,0.2125,0.4476
0.3750,0.2125,0.4585
0.3875,0.2125,0.4685
0.4000,0.2125,0.4764
0.4125,0.2125,0.4815
0.4250,0.2125,0.4836
0.4375,0.2125,0.4832
0.4500,0.2125,0.4815
0.4625,0.2125,0.4799
0.4750,0.2125,0.4795
0.4875,0.2125,0.4805
0.5000,0.2125,0.4823
0.5125,0.2125,0.4846
0.5250,0.2125,0.4868
0.5375,0.2125,0.4887
0.5500,0.2125,0.4900
0.5625,0.2125,0.4901
0.5750,0.2125,0.4878
0.5875,0.2125,0.4786
0.6000,0.2125,0.4639
0.6125,0.2125,0.4457
0.6250,0.2125,0.4269
0.6375,0.2125,0.4091
0.6500,0.2125,0.3923
0.6625,0.2125,0.3763
0.6750,0.2125,0.3612
0.6875,0.2125,0.3504
0.7000,0.2125,0.3427
0.7125,0.2125,0.3388
0.7250,0.2125,0.3393
0.7375,0.2125,0.3437
0.7500,0.2125,0.3511
0.7625,0.2125,0.3597
0.7750,0.2125,0.3676
0.7875,0.2125,0.3733
0.8000,0.2125,0.3760
0.8125,0.2125,0.3762
0.8250,0.2125,0.3748
0.8375,0.2125,0.3733
0.8500,0.2125,0.3727
0.8625,0.2125,0.3733
0.8750,0.2125,0.3747
0.8875,0.2125,0.3765
0.9000,0.2125,0.3785
0.9125,0.2125,0.3806
0.9250,0.2125,0.3826
0.9375,0.2125,0.3848
0.9500,0.2125,0.3872
0.9625,0.2125,0.3894
0.9750,0.2125,0.3912
0.9875,0.2125,0.3924
1.0000,0.2125,0.3930
0.0000,0.2250,0.4404
0.0125,0.2250,0.4519
0.0250,0.2250,0.4605
0.0375,0.2250,0.4659
0.0500,0.2250,0.4684
0.0625,0.2250,0.4681
0.0750,0.2250,0.4661
0.0875,0.2250,0.4625
0.1000,0.2250,0.4571
0.1125,0.2250,0.4504
0.1250,0.2250,0.4436
0.1375,0.2250,0.4375
0.1500,0.2250,0.4328
0.1625,0.2250,0.4298
0.1750,0.2250,0.4288
0.1875,0.2250,0.4303
0.2000,0.2250,0.4339
0.2125,0.2250,0.4386
0.2250,0.2250,0.4421
0.2375,0.2250,0.4428
0.2500,0.2250,0.4404
0.2625,0.2250,0.4365
0.2750,0.2250,0.4321
0.2875,0.2250,0.4279
0.3000,0.2250,0.4244
0.3125,0.2250,0.4227
0.3250,0.2250,0.4235
0.3375,0.2250,0.4275
0.3500,0.2250,0.4347
0.3625,0.2250,0.4441
0.3750,0.2250,0.4547
0.3875,0.2250,0.4650
0.4000,0.2250,0.4738
0.4125,0.2250,0.4801
0.4250,0.2250,0.4833
0.4375,0.2250,0.4837
0.4500,0.2250,0.4824
0.4625,0.2250,0.4812
0.4750,0.2250,0.4812
0.4875,0.2250,0.4824
0.5000,0.2250,0.4844
0.5125,0.2250,0.4866
0.5250,0.2250,0.4887
0.5375,0.2250,0.4904
0.5500,0.2250,0.4915
0.5625,0.2250,0.4918
0.5750,0.2250,0.4903
0.5875,0.2250,0.4839
0.6000,0.2250,0.4699
0.6125,0.2250,0.4505
0.6250,0.2250,0.4285
0.6375,0.2250,0.4065
0.6500,0.2250,0.3858
0.6625,0.2250,0.3672
0.6750,0.2250,0.3514
0.6875,0.2250,0.3423
0.7000,0.2250,0.3385
0.7125,0.2250,0.3389
0.7250,0.2250,0.3434
0.7375,0.2250,0.3516
0.7500,0.2250,0.3620
0.7625,0.2250,0.3728
0.7750,0.2250,0.3817
0.7875,0.2250,0.3875
0.8000,0.2250,0.3896
0.8125,0.2250,0.3886
0.8250,0.2250,0.3856
0.8375,0.2250,0.3822
0.8500,0.2250,0.3796
0.8625,0.2250,0.3784
0.8750,0.2250,0.3784
0.8875,0.2250,0.3793
0.9000,0.2250,0.3805
0.9125,0.2250,0.3819
0.9250,0.2250,0.3835
0.9375,0.2250,0.3854
0.9500,0.2250,0.3877
0.9625,0.2250,0.3900
0.9750,0.2250,0.3919
0.9875,0.2250,0.3931
1.0000,0.2250,0.3938
0.0000,0.2375,0.4587
0.0125,0.2375,0.4678
0.0250,0.2375,0.4736
0.0375,0.2375,0.4754
0.0500,0.2375,0.4747
0.0625,0.2375,0.4732
0.0750,0.2375,0.4705
0.0875,0.2375,0.4665
0.1000,0.2375,0.4611
0.1125,0.2375,0.4548
0.1250,0.2375,0.4483
0.1375,0.2375,0.4425
0.1500,0.2375,0.4381
0.1625,0.2375,0.4356
0.1750,0.2375,0.4353
0.1875,0.2375,0.4375
0.2000,0.2375,0.4418
0.2125,0.2375,0.4467
0.2250,0.2375,0.4497
0.2375,0.2375,0.4493
0.2500,0.2375,0.4458
0.2625,0.2375,0.4412
0.2750,0.2375,0.4361
0.2875,0.2375,0.4311
0.3000,0.2375,0.4268
0.3125,0.2375,0.4243
0.3250,0.2375,0.4242
0.3375,0.2375,0.4272
0.3500,0.2375,0.4333
0.3625,0.2375,0.4419
0.3750,0.2375,0.4519
0.3875,0.2375,0.4620
0.4000,0.2375,0.4712
0.4125,0.2375,0.4783
0.4250,0.2375,0.4827
0.4375,0.2375,0.4842
0.4500,0.2375,0.4837
0.4625,0.2375,0.4831
0.4750,0.2375,0.4836
0.4875,0.2375,0.4851
0.5000,0.2375,0.4871
0.5125,0.2375,0.4892
0.5250,0.2375,0.4910
0.5375,0.2375,0.4925
0.5500,0.2375,0.4935
0.5625,0.2375,0.4938
0.5750,0.2375,0.4925
0.5875,0.2375,0.4879
0.6000,0.2375,0.4752
0.6125,0.2375,0.4552
0.6250,0.2375,0.4310
0.6375,0.2375,0.4062
0.6500,0.2375,0.3832
0.6625,0.2375,0.3635
0.6750,0.2375,0.3481
0.6875,0.2375,0.3416
0.7000,0.2375,0.3401
0.7125,0.2375,0.3429
0.7250,0.2375,0.3496
0.7375,0.2375,0.3596
0.7500,0.2375,0.3712
0.7625,0.2375,0.3824
0.7750,0.2375,0.3911
0.7875,0.2375,0.3964
0.8000,0.2375,0.3979
0.8125,0.2375,0.3965
0.8250,0.2375,0.3930
0.8375,0.2375,0.3887
0.8500,0.2375,0.3849
0.8625,0.2375,0.3824
0.8750,0.2375,0.3813
0.8875,0.2375,0.3812
0.9000,0.2375,0.3817
0.9125,0.2375,0.3827
0.9250,0.2375,0.3840
0.9375,0.2375,0.3858
0.9500,0.2375,0.3881
0.9625,0.2375,0.3904
0.9750,0.2375,0.3923
0.9875,0.2375,0.3935
1.0000,0.2375,0.3942
0.0000,0.2500,0.4717
0.0125,0.2500,0.4783
0.0250,0.2500,0.4803
0.0375,0.2500,0.4797
0.0500,0.2500,0.4785
0.0625,0.2500,0.4765
0.0750,0.2500,0.4736
0.0875,0.2500,0.4694
0.1000,0.2500,0.4641
0.1125,0.2500,0.4580
0.1250,0.2500,0.4520
0.1375,0.2500,0.4468
0.1500,0.2500,0.4427
0.1625,0.2500,0.4400
0.1750,0.2500,0.4399
0.1875,0.2500,0.4425
0.2000,0.2500,0.4472
0.2125,0.2500,0.4523
0.2250,0.2500,0.4553
0.2375,0.2500,0.4542
0.2500,0.2500,0.4503
0.2625,0.2500,0.4452
0.2750,0.2500,0.4396
0.2875,0.2500,0.4340
0.3000,0.2500,0.4292
0.3125,0.2500,0.4260
0.3250,0.2500,0.4252
0.3375,0.2500,0.4275
0.3500,0.2500,0.4327
0.3625,0.2500,0.4405
0.3750,0.2500,0.4497
0.3875,0.2500,0.4594
0.4000,0.2500,0.4685
0.4125,0.2500,0.4761
0.4250,0.2500,0.4815
0.4375,0.2500,0.4841
0.4500,0.2500,0.4848
0.4625,0.2500,0.4851
0.4750,0.2500,0.4862
0.4875,0.2500,0.4879
0.5000,0.2500,0.4899
0.5125,0.2500,0.4918
0.5250,0.2500,0.4934
0.5375,0.2500,0.4947
0.5500,0.2500,0.4956
0.5625,0.2500,0.4957
0.5750,0.2500,0.4943
0.5875,0.2500,0.4895
0.6000,0.2500,0.4787
0.6125,0.2500,0.4588
0.6250,0.2500,0.4337
0.6375,0.2500,0.4079
0.6500,0.2500,0.3846
0.6625,0.2500,0.3655
0.6750,0.2500,0.3530
0.6875,0.2500,0.3475
0.7000,0.2500,0.3466
0.7125,0.2500,0.3499
0.7250,0.2500,0.3572
0.7375,0.2500,0.3674
0.7500,0.2500,0.3789
0.7625,0.2500,0.3893
0.7750,0.2500,0.3971
0.7875,0.2500,0.4014
0.8000,0.2500,0.4025
0.8125,0.2500,0.4009
0.8250,0.2500,0.3974
0.8375,0.2500,0.3930
0.8500,0.2500,0.3887
0.8625,0.2500,0.3853
0.8750,0.2500,0.3832
0.8875,0.2500,0.3824
0.9000,0.2500,0.3824
0.9125,0.2500,0.3830
0.9250,0.2500,0.3842
0.9375,0.2500,0.3861
0.9500,0.2500,0.3886
0.9625,0.2500,0.3911
0.9750,0.2500,0.3930
0.9875,0.2500,0.3941
1.0000,0.2500,0.3947
0.0000,0.2625,0.4804
0.0125,0.2625,0.4846
0.0250,0.2625,0.4840
0.0375,0.2625,0.4830
0.0500,0.2625,0.4815
0.0625,0.2625,0.4794
0.0750,0.2625,0.4764
0.0875,0.2625,0.4722
0.1000,0.2625,0.4672
0.1125,0.2625,0.4616
0.1250,0.2625,0.4562
0.1375,0.2625,0.4515
0.1500,0.2625,0.4479
0.1625,0.2625,0.4455
0.1750,0.2625,0.4448
0.1875,0.2625,0.4471
0.2000,0.2625,0.4517
0.2125,0.2625,0.4569
0.2250,0.2625,0.4598
0.2375,0.2625,0.4585
0.2500,0.2625,0.4545
0.2625,0.2625,0.4491
0.2750,0.2625,0.4431
0.2875,0.2625,0.4371
0.3000,0.2625,0.4317
0.3125,0.2625,0.4279
0.3250,0.2625,0.4265
0.3375,0.2625,0.4281
0.3500,0.2625,0.4326
0.3625,0.2625,0.4395
0.3750,0.2625,0.4479
0.3875,0.2625,0.4569
0.4000,0.2625,0.4656
0.4125,0.2625,0.4732
0.4250,0.2625,0.4791
0.4375,0.2625,0.4830
0.4500,0.2625,0.4851
0.4625,0.2625,0.4865
0.4750,0.2625,0.4882
0.4875,0.2625,0.4902
0.5000,0.2625,0.4922
0.5125,0.2625,0.4940
0.5250,0.2625,0.4955
0.5375,0.2625,0.4967
0.5500,0.2625,0.4974
0.5625,0.2625,0.4974
0.5750,0.2625,0.4956
0.5875,0.2625,0.4905
0.6000,0.2625,0.4795
0.6125,0.2625,0.4612
0.6250,0.2625,0.4371
0.6375,0.2625,0.4121
0.6500,0.2625,0.3907
0.6625,0.2625,0.3747
0.6750,0.2625,0.3639
0.6875,0.2625,0.3580
0.7000,0.2625,0.3565
0.7125,0.2625,0.3593
0.7250,0.2625,0.3658
0.7375,0.2625,0.3751
0.7500,0.2625,0.3852
0.7625,0.2625,0.3943
0.7750,0.2625,0.4008
0.7875,0.2625,0.4042
0.8000,0.2625,0.4048
0.8125,0.2625,0.4031
0.8250,0.2625,0.3998
0.8375,0.2625,0.3956
0.8500,0.2625,0.3912
0.8625,0.2625,0.3873
0.8750,0.2625,0.3846
0.8875,0.2625,0.3831
0.9000,0.2625,0.3828
0.9125,0.2625,0.3833
0.9250,0.2625,0.3846
0.9375,0.2625,0.3869
0.9500,0.2625,0.3897
0.9625,0.2625,0.3923
0.9750,0.2625,0.3941
0.9875,0.2625,0.3951
1.0000,0.2625,0.3956
0.0000,0.2750,0.4862
0.0125,0.2750,0.4876
0.0250,0.2750,0.4869
0.0375,0.2750,0.4858
0.0500,0.2750,0.4843
0.0625,0.2750,0.4822
0.0750,0.2750,0.4792
0.0875,0.2750,0.4754
0.1000,0.2750,0.4708
0.1125,0.2750,0.4659
0.1250,0.2750,0.4612
0.1375,0.2750,0.4572
0.1500,0.2750,0.4540
0.1625,0.2750,0.4519
0.1750,0.2750,0.4513
0.1875,0.2750,0.4527
0.2000,0.2750,0.4568
0.2125,0.2750,0.4615
0.2250,0.2750,0.4642
0.2375,0.2750,0.4629
0.2500,0.2750,0.4588
0.2625,0.2750,0.4532
0.2750,0.2750,0.4470
0.2875,0.2750,0.4405
0.3000,0.2750,0.4346
0.3125,0.2750,0.4302
0.3250,0.2750,0.4281
0.3375,0.2750,0.4290
0.3500,0.2750,0.4326
0.3625,0.2750,0.4386
0.3750,0.2750,0.4459
0.3875,0.2750,0.4539
0.4000,0.2750,0.4617
0.4125,0.2750,0.4689
0.4250,0.2750,0.4750
0.4375,0.2750,0.4798
0.4500,0.2750,0.4833
0.4625,0.2750,0.4862
0.4750,0.2750,0.4890
0.4875,0.2750,0.4915
0.5000,0.2750,0.4937
0.5125,0.2750,0.4955
0.5250,0.2750,0.4970
0.5375,0.2750,0.4981
0.5500,0.2750,0.4988
0.5625,0.2750,0.4986
0.5750,0.2750,0.4966
0.5875,0.2750,0.4911
0.6000,0.2750,0.4802
0.6125,0.2750,0.4632
0.6250,0.2750,0.4418
0.6375,0.2750,0.4200
0.6500,0.2750,0.4012
0.6625,0.2750,0.3867
0.6750,0.2750,0.3766
0.6875,0.2750,0.3707
0.7000,0.2750,0.3686
0.7125,0.2750,0.3701
0.7250,0.2750,0.3750
0.7375,0.2750,0.3823
0.7500,0.2750,0.3905
0.7625,0.2750,0.3979
0.7750,0.2750,0.4031
0.7875,0.2750,0.4057
0.8000,0.2750,0.4059
0.8125,0.2750,0.4042
0.8250,0.2750,0.4011
0.8375,0.2750,0.3972
0.8500,0.2750,0.3929
0.8625,0.2750,0.3888
0.8750,0.2750,0.3857
0.8875,0.2750,0.3838
0.9000,0.2750,0.3832
0.9125,0.2750,0.3838
0.9250,0.2750,0.3856
0.9375,0.2750,0.3884
0.9500,0.2750,0.3916
0.9625,0.2750,0.3943
0.9750,0.2750,0.3959
0.9875,0.2750,0.3967
1.0000,0.2750,0.3969
0.0000,0.2875,0.4899
0.0125,0.2875,0.4900
0.0250,0.2875,0.4893
0.0375,0.2875,0.4883
0.0500,0.2875,0.4869
0.0625,0.2875,0.4849
0.0750,0.2875,0.4822
0.0875,0.2875,0.4788
0.1000,0.2875,0.4749
0.1125,0.2875,0.4707
0.1250,0.2875,0.4669
0.1375,0.2875,0.4636
0.1500,0.2875,0.4610
0.1625,0.2875,0.4594
0.1750,0.2875,0.4589
0.1875,0.2875,0.4601
0.2000,0.2875,0.4632
0.2125,0.2875,0.4669
0.2250,0.2875,0.4691
0.2375,0.2875,0.4676
0.2500,0.2875,0.4635
0.2625,0.2875,0.4579
0.2750,0.2875,0.4515
0.2875,0.2875,0.4447
0.3000,0.2875,0.4382
0.3125,0.2875,0.4330
0.3250,0.2875,0.4300
0.3375,0.2875,0.4299
0.3500,0.2875,0.4324
0.3625,0.2875,0.4371
0.3750,0.2875,0.4432
0.3875,0.2875,0.4498
0.4000,0.2875,0.4565
0.4125,0.2875,0.4628
0.4250,0.2875,0.4685
0.4375,0.2875,0.4736
0.4500,0.2875,0.4785
0.4625,0.2875,0.4832
0.4750,0.2875,0.4874
0.4875,0.2875,0.4910
0.5000,0.2875,0.4938
0.5125,0.2875,0.4960
0.5250,0.2875,0.4978
0.5375,0.2875,0.4990
0.5500,0.2875,0.4998
0.5625,0.2875,0.4995
0.5750,0.2875,0.4972
0.5875,0.2875,0.4916
0.6000,0.2875,0.4811
0.6125,0.2875,0.4655
0.6250,0.2875,0.4465
0.6375,0.2875,0.4275
0.6500,0.2875,0.4110
0.6625,0.2875,0.3983
0.6750,0.2875,0.3894
0.6875,0.2875,0.3838
0.7000,0.2875,0.3813
0.7125,0.2875,0.3815
0.7250,0.2875,0.3843
0.7375,0.2875,0.3892
0.7500,0.2875,0.3951
0.7625,0.2875,0.4007
0.7750,0.2875,0.4047
0.7875,0.2875,0.4066
0.8000,0.2875,0.4066
0.8125,0.2875,0.4049
0.8250,0.2875,0.4021
0.8375,0.2875,0.3984
0.8500,0.2875,0.3943
0.8625,0.2875,0.3903
0.8750,0.2875,0.3869
0.8875,0.2875,0.3847
0.9000,0.2875,0.3841
0.9125,0.2875,0.3853
0.9250,0.2875,0.3882
0.9375,0.2875,0.3917
0.9500,0.2875,0.3949
0.9625,0.2875,0.3973
0.9750,0.2875,0.3986
0.9875,0.2875,0.3989
1.0000,0.2875,0.3988
0.0000,0.3000,0.4919
0.0125,0.3000,0.4918
0.0250,0.3000,0.4913
0.0375,0.3000,0.4904
0.0500,0.3000,0.4892
0.0625,0.3000,0.4874
0.0750,0.3000,0.4851
0.0875,0.3000,0.4822
0.1000,0.3000,0.4789
0.1125,0.3000,0.4757
0.1250,0.3000,0.4727
0.1375,0.3000,0.4702
0.1500,0.3000,0.4683
0.1625,0.3000,0.4672
0.1750,0.3000,0.4670
0.1875,0.3000,0.4681
0.2000,0.3000,0.4703
0.2125,0.3000,0.4731
0.2250,0.3000,0.4743
0.2375,0.3000,0.4728
0.2500,0.3000,0.4688
0.2625,0.3000,0.4633
0.2750,0.3000,0.4569
0.2875,0.3000,0.4498
0.3000,0.3000,0.4427
0.3125,0.3000,0.4365
0.3250,0.3000,0.4323
0.3375,0.3000,0.4307
0.3500,0.3000,0.4317
0.3625,0.3000,0.4348
0.3750,0.3000,0.4392
0.3875,0.3000,0.4443
0.4000,0.3000,0.4496
0.4125,0.3000,0.4546
0.4250,0.3000,0.4593
0.4375,0.3000,0.4641
0.4500,0.3000,0.4698
0.4625,0.3000,0.4764
0.4750,0.3000,0.4827
0.4875,0.3000,0.4880
0.5000,0.3000,0.4922
0.5125,0.3000,0.4953
0.5250,0.3000,0.4976
0.5375,0.3000,0.4992
0.5500,0.3000,0.5005
0.5625,0.3000,0.4998
0.5750,0.3000,0.4975
0.5875,0.3000,0.4920
0.6000,0.3000,0.4822
0.6125,0.3000,0.4681
0.6250,0.3000,0.4514
0.6375,0.3000,0.4348
0.6500,0.3000,0.4204
0.6625,0.3000,0.4094
0.6750,0.3000,0.4016
0.6875,0.3000,0.3967
0.7000,0.3000,0.3939
0.7125,0.3000,0.3930
0.7250,0.3000,0.3936
0.7375,0.3000,0.3959
0.7500,0.3000,0.3994
0.7625,0.3000,0.4032
0.7750,0.3000,0.4061
0.7875,0.3000,0.4076
0.8000,0.3000,0.4074
0.8125,0.3000,0.4059
0.8250,0.3000,0.4033
0.8375,0.3000,0.4000
0.8500,0.3000,0.3961
0.8625,0.3000,0.3922
0.8750,0.3000,0.3886
0.8875,0.3000,0.3868
0.9000,0.3000,0.3874
0.9125,0.3000,0.3897
0.9250,0.3000,0.3929
0.9375,0.3000,0.3964
0.9500,0.3000,0.3992
0.9625,0.3000,0.4010
0.9750,0.3000,0.4017
0.9875,0.3000,0.4015
1.0000,0.3000,0.4008
0.0000,0.3125,0.4923
0.0125,0.3125,0.4931
0.0250,0.3125,0.4928
0.0375,0.3125,0.4921
0.0500,0.3125,0.4911
0.0625,0.3125,0.4896
0.0750,0.3125,0.4876
0.0875,0.3125,0.4852
0.1000,0.3125,0.4826
0.1125,0.3125,0.4802
0.1250,0.3125,0.4780
0.1375,0.3125,0.4762
0.1500,0.3125,0.4750
0.1625,0.3125,0.4744
0.1750,0.3125,0.4745
0.1875,0.3125,0.4754
0.2000,0.3125,0.4770
0.2125,0.3125,0.4787
0.2250,0.3125,0.4793
0.2375,0.3125,0.4778
0.2500,0.3125,0.4742
0.2625,0.3125,0.4692
0.2750,0.3125,0.4631
0.2875,0.3125,0.4560
0.3000,0.3125,0.4484
0.3125,0.3125,0.4411
0.3250,0.3125,0.4351
0.3375,0.3125,0.4314
0.3500,0.3125,0.4304
0.3625,0.3125,0.4315
0.3750,0.3125,0.4341
0.3875,0.3125,0.4376
0.4000,0.3125,0.4414
0.4125,0.3125,0.4451
0.4250,0.3125,0.4486
0.4375,0.3125,0.4527
0.4500,0.3125,0.4586
0.4625,0.3125,0.4663
0.4750,0.3125,0.4746
0.4875,0.3125,0.4822
0.5000,0.3125,0.4883
0.5125,0.3125,0.4930
0.5250,0.3125,0.4963
0.5375,0.3125,0.4986
0.5500,0.3125,0.4998
0.5625,0.3125,0.4997
0.5750,0.3125,0.4975
0.5875,0.3125,0.4923
0.6000,0.3125,0.4834
0.6125,0.3125,0.4710
0.6250,0.3125,0.4565
0.6375,0.3125,0.4421
0.6500,0.3125,0.4297
0.6625,0.3125,0.4201
0.6750,0.3125,0.4135
0.6875,0.3125,0.4092
0.7000,0.3125,0.4064
0.7125,0.3125,0.4045
0.7250,0.3125,0.4034
0.7375,0.3125,0.4033
0.7500,0.3125,0.4044
0.7625,0.3125,0.4063
0.7750,0.3125,0.4082
0.7875,0.3125,0.4093
0.8000,0.3125,0.4091
0.8125,0.3125,0.4079
0.8250,0.3125,0.4056
0.8375,0.3125,0.4026
0.8500,0.3125,0.3990
0.8625,0.3125,0.3952
0.8750,0.3125,0.3927
0.8875,0.3125,0.3923
0.9000,0.3125,0.3934
0.9125,0.3125,0.3958
0.9250,0.3125,0.3988
0.9375,0.3125,0.4016
0.9500,0.3125,0.4036
0.9625,0.3125,0.4045
0.9750,0.3125,0.4045
0.9875,0.3125,0.4037
1.0000,0.3125,0.4026
0.0000,0.3250,0.4909
0.0125,0.3250,0.4939
0.0250,0.3250,0.4938
0.0375,0.3250,0.4933
0.0500,0.3250,0.4924
0.0625,0.3250,0.4911
0.0750,0.3250,0.4895
0.0875,0.3250,0.4876
0.1000,0.3250,0.4856
0.1125,0.3250,0.4838
0.1250,0.3250,0.4823
0.1375,0.3250,0.4812
0.1500,0.3250,0.4804
0.1625,0.3250,0.4802
0.1750,0.3250,0.4804
0.1875,0.3250,0.4812
0.2000,0.3250,0.4823
0.2125,0.3250,0.4833
0.2250,0.3250,0.4834
0.2375,0.3250,0.4821
0.2500,0.3250,0.4791
0.2625,0.3250,0.4749
0.2750,0.3250,0.4696
0.2875,0.3250,0.4629
0.3000,0.3250,0.4552
0.3125,0.3250,0.4468
0.3250,0.3250,0.4389
0.3375,0.3250,0.4327
0.3500,0.3250,0.4291
0.3625,0.3250,0.4280
0.3750,0.3250,0.4288
0.3875,0.3250,0.4309
0.4000,0.3250,0.4336
0.4125,0.3250,0.4365
0.4250,0.3250,0.4394
0.4375,0.3250,0.4428
0.4500,0.3250,0.4479
0.4625,0.3250,0.4553
0.4750,0.3250,0.4645
0.4875,0.3250,0.4740
0.5000,0.3250,0.4824
0.5125,0.3250,0.4890
0.5250,0.3250,0.4939
0.5375,0.3250,0.4971
0.5500,0.3250,0.4989
0.5625,0.3250,0.4991
0.5750,0.3250,0.4972
0.5875,0.3250,0.4925
0.6000,0.3250,0.4847
0.6125,0.3250,0.4740
0.6250,0.3250,0.4617
0.6375,0.3250,0.4495
0.6500,0.3250,0.4389
0.6625,0.3250,0.4308
0.6750,0.3250,0.4253
0.6875,0.3250,0.4216
0.7000,0.3250,0.4188
0.7125,0.3250,0.4163
0.7250,0.3250,0.4139
0.7375,0.3250,0.4120
0.7500,0.3250,0.4111
0.7625,0.3250,0.4113
0.7750,0.3250,0.4122
0.7875,0.3250,0.4129
0.8000,0.3250,0.4130
0.8125,0.3250,0.4120
0.8250,0.3250,0.4102
0.8375,0.3250,0.4077
0.8500,0.3250,0.4045
0.8625,0.3250,0.4019
0.8750,0.3250,0.4006
0.8875,0.3250,0.4003
0.9000,0.3250,0.4011
0.9125,0.3250,0.4027
0.9250,0.3250,0.4045
0.9375,0.3250,0.4061
0.9500,0.3250,0.4070
0.9625,0.3250,0.4072
0.9750,0.3250,0.4065
0.9875,0.3250,0.4054
1.0000,0.3250,0.4039
0.0000,0.3375,0.4872
0.0125,0.3375,0.4926
0.0250,0.3375,0.4943
0.0375,0.3375,0.4939
0.0500,0.3375,0.4932
0.0625,0.3375,0.4921
0.0750,0.3375,0.4906
0.0875,0.3375,0.4891
0.1000,0.3375,0.4877
0.1125,0.3375,0.4865
0.1250,0.3375,0.4855
0.1375,0.3375,0.4848
0.1500,0.3375,0.4844
0.1625,0.3375,0.4844
0.1750,0.3375,0.4847
0.1875,0.3375,0.4853
0.2000,0.3375,0.4860
0.2125,0.3375,0.4865
0.2250,0.3375,0.4864
0.2375,0.3375,0.4853
0.2500,0.3375,0.4831
0.2625,0.3375,0.4799
0.2750,0.3375,0.4755
0.2875,0.3375,0.4698
0.3000,0.3375,0.4625
0.3125,0.3375,0.4536
0.3250,0.3375,0.4442
0.3375,0.3375,0.4356
0.3500,0.3375,0.4292
0.3625,0.3375,0.4257
0.3750,0.3375,0.4248
0.3875,0.3375,0.4260
0.4000,0.3375,0.4285
0.4125,0.3375,0.4314
0.4250,0.3375,0.4343
0.4375,0.3375,0.4372
0.4500,0.3375,0.4410
0.4625,0.3375,0.4469
0.4750,0.3375,0.4552
0.4875,0.3375,0.4652
0.5000,0.3375,0.4753
0.5125,0.3375,0.4839
0.5250,0.3375,0.4905
0.5375,0.3375,0.4949
0.5500,0.3375,0.4974
0.5625,0.3375,0.4980
0.5750,0.3375,0.4965
0.5875,0.3375,0.4925
0.6000,0.3375,0.4859
0.6125,0.3375,0.4770
0.6250,0.3375,0.4669
0.6375,0.3375,0.4569
0.6500,0.3375,0.4482
0.6625,0.3375,0.4416
0.6750,0.3375,0.4370
0.6875,0.3375,0.4339
0.7000,0.3375,0.4314
0.7125,0.3375,0.4287
0.7250,0.3375,0.4256
0.7375,0.3375,0.4227
0.7500,0.3375,0.4204
0.7625,0.3375,0.4194
0.7750,0.3375,0.4196
0.7875,0.3375,0.4202
0.8000,0.3375,0.4205
0.8125,0.3375,0.4201
0.8250,0.3375,0.4189
0.8375,0.3375,0.4170
0.8500,0.3375,0.4148
0.8625,0.3375,0.4130
0.8750,0.3375,0.4114
0.8875,0.3375,0.4102
0.9000,0.3375,0.4095
0.9125,0.3375,0.4092
0.9250,0.3375,0.4093
0.9375,0.3375,0.4095
0.9500,0.3375,0.4094
0.9625,0.3375,0.4089
0.9750,0.3375,0.4079
0.9875,0.3375,0.4065
1.0000,0.3375,0.4048
0.0000,0.3500,0.4805
0.0125,0.3500,0.4874
0.0250,0.3500,0.4917
0.0375,0.3500,0.4938
0.0500,0.3500,0.4932
0.0625,0.3500,0.4922
0.0750,0.3500,0.4910
0.0875,0.3500,0.4899
0.1000,0.3500,0.4889
0.1125,0.3500,0.4881
0.1250,0.3500,0.4875
0.1375,0.3500,0.4872
0.1500,0.3500,0.4871
0.1625,0.3500,0.4872
0.1750,0.3500,0.4875
0.1875,0.3500,0.4880
0.2000,0.3500,0.4885
0.2125,0.3500,0.4888
0.2250,0.3500,0.4886
0.2375,0.3500,0.4877
0.2500,0.3500,0.4862
0.2625,0.3500,0.4839
0.2750,0.3500,0.4807
0.2875,0.3500,0.4762
0.3000,0.3500,0.4699
0.3125,0.3500,0.4615
0.3250,0.3500,0.4515
0.3375,0.3500,0.4412
0.3500,0.3500,0.4324
0.3625,0.3500,0.4266
0.3750,0.3500,0.4242
0.3875,0.3500,0.4249
0.4000,0.3500,0.4276
0.4125,0.3500,0.4311
0.4250,0.3500,0.4340
0.4375,0.3500,0.4363
0.4500,0.3500,0.4387
0.4625,0.3500,0.4426
0.4750,0.3500,0.4492
0.4875,0.3500,0.4583
0.5000,0.3500,0.4687
0.5125,0.3500,0.4786
0.5250,0.3500,0.4866
0.5375,0.3500,0.4922
0.5500,0.3500,0.4954
0.5625,0.3500,0.4964
0.5750,0.3500,0.4954
0.5875,0.3500,0.4921
0.6000,0.3500,0.4868
0.6125,0.3500,0.4798
0.6250,0.3500,0.4719
0.6375,0.3500,0.4641
0.6500,0.3500,0.4574
0.6625,0.3500,0.4521
0.6750,0.3500,0.4486
0.6875,0.3500,0.4461
0.7000,0.3500,0.4439
0.7125,0.3500,0.4414
0.7250,0.3500,0.4384
0.7375,0.3500,0.4353
0.7500,0.3500,0.4327
0.7625,0.3500,0.4314
0.7750,0.3500,0.4313
0.7875,0.3500,0.4321
0.8000,0.3500,0.4328
0.8125,0.3500,0.4330
0.8250,0.3500,0.4325
0.8375,0.3500,0.4313
0.8500,0.3500,0.4295
0.8625,0.3500,0.4270
0.8750,0.3500,0.4240
0.8875,0.3500,0.4207
0.9000,0.3500,0.4176
0.9125,0.3500,0.4150
0.9250,0.3500,0.4131
0.9375,0.3500,0.4119
0.9500,0.3500,0.4110
0.9625,0.3500,0.4101
0.9750,0.3500,0.4089
0.9875,0.3500,0.4073
1.0000,0.3500,0.4054
0.0000,0.3625,0.4705
0.0125,0.3625,0.4788
0.0250,0.3625,0.4847
0.0375,0.3625,0.4886
0.0500,0.3625,0.4911
0.0625,0.3625,0.4912
0.0750,0.3625,0.4904
0.0875,0.3625,0.4898
0.1000,0.3625,0.4892
0.1125,0.3625,0.4889
0.1250,0.3625,0.4887
0.1375,0.3625,0.4887
0.1500,0.3625,0.4889
0.1625,0.3625,0.4891
0.1750,0.3625,0.4895
0.1875,0.3625,0.4899
0.2000,0.3625,0.4903
0.2125,0.3625,0.4905
0.2250,0.3625,0.4904
0.2375,0.3625,0.4898
0.2500,0.3625,0.4888
0.2625,0.3625,0.4874
0.2750,0.3625,0.4853
0.2875,0.3625,0.4821
0.3000,0.3625,0.4772
0.3125,0.3625,0.4702
0.3250,0.3625,0.4609
0.3375,0.3625,0.4502
0.3500,0.3625,0.4399
0.3625,0.3625,0.4322
0.3750,0.3625,0.4284
0.3875,0.3625,0.4286
0.4000,0.3625,0.4314
0.4125,0.3625,0.4349
0.4250,0.3625,0.4375
0.4375,0.3625,0.4389
0.4500,0.3625,0.4401
0.4625,0.3625,0.4423
0.4750,0.3625,0.4470
0.4875,0.3625,0.4546
0.5000,0.3625,0.4644
0.5125,0.3625,0.4745
0.5250,0.3625,0.4832
0.5375,0.3625,0.4894
0.5500,0.3625,0.4931
0.5625,0.3625,0.4944
0.5750,0.3625,0.4937
0.5875,0.3625,0.4913
0.6000,0.3625,0.4872
0.6125,0.3625,0.4821
0.6250,0.3625,0.4764
0.6375,0.3625,0.4709
0.6500,0.3625,0.4659
0.6625,0.3625,0.4621
0.6750,0.3625,0.4595
0.6875,0.3625,0.4577
0.7000,0.3625,0.4561
0.7125,0.3625,0.4541
0.7250,0.3625,0.4517
0.7375,0.3625,0.4492
0.7500,0.3625,0.4471
0.7625,0.3625,0.4461
0.7750,0.3625,0.4462
0.7875,0.3625,0.4470
0.8000,0.3625,0.4479
0.8125,0.3625,0.4483
0.8250,0.3625,0.4481
0.8375,0.3625,0.4473
0.8500,0.3625,0.4449
0.8625,0.3625,0.4413
0.8750,0.3625,0.4364
0.8875,0.3625,0.4306
0.9000,0.3625,0.4249
0.9125,0.3625,0.4199
0.9250,0.3625,0.4162
0.9375,0.3625,0.4138
0.9500,0.3625,0.4121
0.9625,0.3625,0.4109
0.9750,0.3625,0.4096
0.9875,0.3625,0.4079
1.0000,0.3625,0.4059
0.0000,0.3750,0.4574
0.0125,0.3750,0.4667
0.0250,0.3750,0.4740
0.0375,0.3750,0.4798
0.0500,0.3750,0.4843
0.0625,0.3750,0.4877
0.0750,0.3750,0.4884
0.0875,0.3750,0.4886
0.1000,0.3750,0.4888
0.1125,0.3750,0.4890
0.1250,0.3750,0.4894
0.1375,0.3750,0.4897
0.1500,0.3750,0.4901
0.1625,0.3750,0.4906
0.1750,0.3750,0.4911
0.1875,0.3750,0.4915
0.2000,0.3750,0.4919
0.2125,0.3750,0.4921
0.2250,0.3750,0.4921
0.2375,0.3750,0.4918
0.2500,0.3750,0.4913
0.2625,0.3750,0.4906
0.2750,0.3750,0.4894
0.2875,0.3750,0.4874
0.3000,0.3750,0.4841
0.3125,0.3750,0.4789
0.3250,0.3750,0.4715
0.3375,0.3750,0.4620
0.3500,0.3750,0.4517
0.3625,0.3750,0.4429
0.3750,0.3750,0.4378
0.3875,0.3750,0.4369
0.4000,0.3750,0.4389
0.4125,0.3750,0.4415
0.4250,0.3750,0.4431
0.4375,0.3750,0.4436
0.4500,0.3750,0.4437
0.4625,0.3750,0.4448
0.4750,0.3750,0.4481
0.4875,0.3750,0.4543
0.5000,0.3750,0.4630
0.5125,0.3750,0.4725
0.5250,0.3750,0.4810
0.5375,0.3750,0.4872
0.5500,0.3750,0.4908
0.5625,0.3750,0.4922
0.5750,0.3750,0.4918
0.5875,0.3750,0.4899
0.6000,0.3750,0.4872
0.6125,0.3750,0.4838
0.6250,0.3750,0.4802
0.6375,0.3750,0.4766
0.6500,0.3750,0.4734
0.6625,0.3750,0.4709
0.6750,0.3750,0.4692
0.6875,0.3750,0.4680
0.7000,0.3750,0.4671
0.7125,0.3750,0.4659
0.7250,0.3750,0.4643
0.7375,0.3750,0.4627
0.7500,0.3750,0.4614
0.7625,0.3750,0.4607
0.7750,0.3750,0.4607
0.7875,0.3750,0.4611
0.8000,0.3750,0.4614
0.8125,0.3750,0.4615
0.8250,0.3750,0.4612
0.8375,0.3750,0.4605
0.8500,0.3750,0.4581
0.8625,0.3750,0.4535
0.8750,0.3750,0.4469
0.8875,0.3750,0.4390
0.9000,0.3750,0.4311
0.9125,0.3750,0.4242
0.9250,0.3750,0.4190
0.9375,0.3750,0.4155
0.9500,0.3750,0.4132
0.9625,0.3750,0.4115
0.9750,0.3750,0.4101
0.9875,0.3750,0.4083
1.0000,0.3750,0.4063
0.0000,0.3875,0.4421
0.0125,0.3875,0.4517
0.0250,0.3875,0.4601
0.0375,0.3875,0.4675
0.0500,0.3875,0.4742
0.0625,0.3875,0.4801
0.0750,0.3875,0.4842
0.0875,0.3875,0.4859
0.1000,0.3875,0.4874
0.1125,0.3875,0.4886
0.1250,0.3875,0.4896
0.1375,0.3875,0.4905
0.1500,0.3875,0.4913
0.1625,0.3875,0.4921
0.1750,0.3875,0.4927
0.1875,0.3875,0.4932
0.2000,0.3875,0.4935
0.2125,0.3875,0.4937
0.2250,0.3875,0.4938
0.2375,0.3875,0.4938
0.2500,0.3875,0.4937
0.2625,0.3875,0.4935
0.2750,0.3875,0.4930
0.2875,0.3875,0.4919
0.3000,0.3875,0.4900
0.3125,0.3875,0.4866
0.3250,0.3875,0.4815
0.3375,0.3875,0.4744
0.3500,0.3875,0.4658
0.3625,0.3875,0.4573
0.3750,0.3875,0.4510
0.3875,0.3875,0.4483
0.4000,0.3875,0.4485
0.4125,0.3875,0.4495
0.4250,0.3875,0.4498
0.4375,0.3875,0.4493
0.4500,0.3875,0.4487
0.4625,0.3875,0.4491
0.4750,0.3875,0.4516
0.4875,0.3875,0.4568
0.5000,0.3875,0.4643
0.5125,0.3875,0.4728
0.5250,0.3875,0.4804
0.5375,0.3875,0.4860
0.5500,0.3875,0.4891
0.5625,0.3875,0.4902
0.5750,0.3875,0.4897
0.5875,0.3875,0.4884
0.6000,0.3875,0.4867
0.6125,0.3875,0.4848
0.6250,0.3875,0.4829
0.6375,0.3875,0.4810
0.6500,0.3875,0.4793
0.6625,0.3875,0.4780
0.6750,0.3875,0.4771
0.6875,0.3875,0.4767
0.7000,0.3875,0.4763
0.7125,0.3875,0.4757
0.7250,0.3875,0.4749
0.7375,0.3875,0.4739
0.7500,0.3875,0.4730
0.7625,0.3875,0.4723
0.7750,0.3875,0.4719
0.7875,0.3875,0.4716
0.8000,0.3875,0.4713
0.8125,0.3875,0.4709
0.8250,0.3875,0.4704
0.8375,0.3875,0.4695
0.8500,0.3875,0.4678
0.8625,0.3875,0.4625
0.8750,0.3875,0.4547
0.8875,0.3875,0.4452
0.9000,0.3875,0.4356
0.9125,0.3875,0.4274
0.9250,0.3875,0.4213
0.9375,0.3875,0.4172
0.9500,0.3875,0.4145
0.9625,0.3875,0.4125
0.9750,0.3875,0.4107
0.9875,0.3875,0.4088
1.0000,0.3875,0.4066
0.0000,0.4000,0.4254
0.0125,0.4000,0.4349
0.0250,0.4000,0.4438
0.0375,0.4000,0.4524
0.0500,0.4000,0.4611
0.0625,0.4000,0.4695
0.0750,0.4000,0.4769
0.0875,0.4000,0.4813
0.1000,0.4000,0.4847
0.1125,0.4000,0.4874
0.1250,0.4000,0.4895
0.1375,0.4000,0.4912
0.1500,0.4000,0.4926
0.1625,0.4000,0.4937
0.1750,0.4000,0.4946
0.1875,0.4000,0.4951
0.2000,0.4000,0.4954
0.2125,0.4000,0.4955
0.2250,0.4000,0.4955
0.2375,0.4000,0.4956
0.2500,0.4000,0.4958
0.2625,0.4000,0.4958
0.2750,0.4000,0.4958
0.2875,0.4000,0.4954
0.3000,0.4000,0.4944
0.3125,0.4000,0.4925
0.3250,0.4000,0.4894
0.3375,0.4000,0.4848
0.3500,0.4000,0.4788
0.3625,0.4000,0.4719
0.3750,0.4000,0.4655
0.3875,0.4000,0.4612
0.4000,0.4000,0.4591
0.4125,0.4000,0.4581
0.4250,0.4000,0.4571
0.4375,0.4000,0.4558
0.4500,0.4000,0.4548
0.4625,0.4000,0.4550
0.4750,0.4000,0.4571
0.4875,0.4000,0.4617
0.5000,0.4000,0.4681
0.5125,0.4000,0.4753
0.5250,0.4000,0.4816
0.5375,0.4000,0.4860
0.5500,0.4000,0.4882
0.5625,0.4000,0.4887
0.5750,0.4000,0.4881
0.5875,0.4000,0.4872
0.6000,0.4000,0.4863
0.6125,0.4000,0.4855
0.6250,0.4000,0.4847
0.6375,0.4000,0.4841
0.6500,0.4000,0.4835
0.6625,0.4000,0.4832
0.6750,0.4000,0.4831
0.6875,0.4000,0.4832
0.7000,0.4000,0.4832
0.7125,0.4000,0.4830
0.7250,0.4000,0.4826
0.7375,0.4000,0.4818
0.7500,0.4000,0.4810
0.7625,0.4000,0.4801
0.7750,0.4000,0.4794
0.7875,0.4000,0.4787
0.8000,0.4000,0.4782
0.8125,0.4000,0.4776
0.8250,0.4000,0.4769
0.8375,0.4000,0.4757
0.8500,0.4000,0.4736
0.8625,0.4000,0.4687
0.8750,0.4000,0.4596
0.8875,0.4000,0.4485
0.9000,0.4000,0.4375
0.9125,0.4000,0.4285
0.9250,0.4000,0.4223
0.9375,0.4000,0.4182
0.9500,0.4000,0.4156
0.9625,0.4000,0.4137
0.9750,0.4000,0.4119
0.9875,0.4000,0.4099
1.0000,0.4000,0.4076
0.0000,0.4125,0.4080
0.0125,0.4125,0.4170
0.0250,0.4125,0.4258
0.0375,0.4125,0.4351
0.0500,0.4125,0.4452
0.0625,0.4125,0.4561
0.0750,0.4125,0.4665
0.0875,0.4125,0.4743
0.1000,0.4125,0.4805
0.1125,0.4125,0.4853
0.1250,0.4125,0.4890
0.1375,0.4125,0.4918
0.1500,0.4125,0.4940
0.1625,0.4125,0.4957
0.1750,0.4125,0.4967
0.1875,0.4125,0.4972
0.2000,0.4125,0.4972
0.2125,0.4125,0.4971
0.2250,0.4125,0.4969
0.2375,0.4125,0.4970
0.2500,0.4125,0.4972
0.2625,0.4125,0.4974
0.2750,0.4125,0.4976
0.2875,0.4125,0.4976
0.3000,0.4125,0.4971
0.3125,0.4125,0.4962
0.3250,0.4125,0.4944
0.3375,0.4125,0.4918
0.3500,0.4125,0.4881
0.3625,0.4125,0.4835
0.3750,0.4125,0.4782
0.3875,0.4125,0.4734
0.4000,0.4125,0.4696
0.4125,0.4125,0.4669
0.4250,0.4125,0.4648
0.4375,0.4125,0.4630
0.4500,0.4125,0.4621
0.4625,0.4125,0.4625
0.4750,0.4125,0.4647
0.4875,0.4125,0.4688
0.5000,0.4125,0.4741
0.5125,0.4125,0.4796
0.5250,0.4125,0.4843
0.5375,0.4125,0.4872
0.5500,0.4125,0.4883
0.5625,0.4125,0.4881
0.5750,0.4125,0.4874
0.5875,0.4125,0.4867
0.6000,0.4125,0.4862
0.6125,0.4125,0.4861
0.6250,0.4125,0.4861
0.6375,0.4125,0.4863
0.6500,0.4125,0.4865
0.6625,0.4125,0.4868
0.6750,0.4125,0.4873
0.6875,0.4125,0.4877
0.7000,0.4125,0.4880
0.7125,0.4125,0.4879
0.7250,0.4125,0.4875
0.7375,0.4125,0.4868
0.7500,0.4125,0.4860
0.7625,0.4125,0.4851
0.7750,0.4125,0.4844
0.7875,0.4125,0.4838
0.8000,0.4125,0.4833
0.8125,0.4125,0.4827
0.8250,0.4125,0.4820
0.8375,0.4125,0.4805
0.8500,0.4125,0.4776
0.8625,0.4125,0.4720
0.8750,0.4125,0.4616
0.8875,0.4125,0.4487
0.9000,0.4125,0.4363
0.9125,0.4125,0.4267
0.9250,0.4125,0.4207
0.9375,0.4125,0.4175
0.9500,0.4125,0.4160
0.9625,0.4125,0.4149
0.9750,0.4125,0.4136
0.9875,0.4125,0.4118
1.0000,0.4125,0.4094
0.0000,0.4250,0.3907
0.0125,0.4250,0.3986
0.0250,0.4250,0.4068
0.0375,0.4250,0.4161
0.0500,0.4250,0.4273
0.0625,0.4250,0.4403
0.0750,0.4250,0.4537
0.0875,0.4250,0.4653
0.1000,0.4250,0.4747
0.1125,0.4250,0.4821
0.1250,0.4250,0.4878
0.1375,0.4250,0.4921
0.1500,0.4250,0.4952
0.1625,0.4250,0.4974
0.1750,0.4250,0.4986
0.1875,0.4250,0.4989
0.2000,0.4250,0.4986
0.2125,0.4250,0.4980
0.2250,0.4250,0.4977
0.2375,0.4250,0.4976
0.2500,0.4250,0.4978
0.2625,0.4250,0.4982
0.2750,0.4250,0.4986
0.2875,0.4250,0.4987
0.3000,0.4250,0.4986
0.3125,0.4250,0.4981
0.3250,0.4250,0.4971
0.3375,0.4250,0.4957
0.3500,0.4250,0.4936
0.3625,0.4250,0.4909
0.3750,0.4250,0.4874
0.3875,0.4250,0.4833
0.4000,0.4250,0.4792
0.4125,0.4250,0.4757
0.4250,0.4250,0.4730
0.4375,0.4250,0.4713
0.4500,0.4250,0.4707
0.4625,0.4250,0.4716
0.4750,0.4250,0.4740
0.4875,0.4250,0.4775
0.5000,0.4250,0.4815
0.5125,0.4250,0.4853
0.5250,0.4250,0.4881
0.5375,0.4250,0.4895
0.5500,0.4250,0.4895
0.5625,0.4250,0.4887
0.5750,0.4250,0.4877
0.5875,0.4250,0.4870
0.6000,0.4250,0.4869
0.6125,0.4250,0.4871
0.6250,0.4250,0.4875
0.6375,0.4250,0.4881
0.6500,0.4250,0.4888
0.6625,0.4250,0.4895
0.6750,0.4250,0.4902
0.6875,0.4250,0.4908
0.7000,0.4250,0.4911
0.7125,0.4250,0.4910
0.7250,0.4250,0.4906
0.7375,0.4250,0.4899
0.7500,0.4250,0.4892
0.7625,0.4250,0.4885
0.7750,0.4250,0.4880
0.7875,0.4250,0.4876
0.8000,0.4250,0.4874
0.8125,0.4250,0.4871
0.8250,0.4250,0.4863
0.8375,0.4250,0.4844
0.8500,0.4250,0.4804
0.8625,0.4250,0.4730
0.8750,0.4250,0.4613
0.8875,0.4250,0.4465
0.9000,0.4250,0.4326
0.9125,0.4250,0.4224
0.9250,0.4250,0.4166
0.9375,0.4250,0.4145
0.9500,0.4250,0.4146
0.9625,0.4250,0.4153
0.9750,0.4250,0.4153
0.9875,0.4250,0.4143
1.0000,0.4250,0.4120
0.0000,0.4375,0.3745
0.0125,0.4375,0.3808
0.0250,0.4375,0.3880
0.0375,0.4375,0.3968
0.0500,0.4375,0.4085
0.0625,0.4375,0.4231
0.0750,0.4375,0.4396
0.0875,0.4375,0.4546
0.1000,0.4375,0.4675
0.1125,0.4375,0.4778
0.1250,0.4375,0.4858
0.1375,0.4375,0.4917
0.1500,0.4375,0.4958
0.1625,0.4375,0.4984
0.1750,0.4375,0.4996
0.1875,0.4375,0.4996
0.2000,0.4375,0.4989
0.2125,0.4375,0.4980
0.2250,0.4375,0.4974
0.2375,0.4375,0.4973
0.2500,0.4375,0.4976
0.2625,0.4375,0.4982
0.2750,0.4375,0.4987
0.2875,0.4375,0.4990
0.3000,0.4375,0.4991
0.3125,0.4375,0.4988
0.3250,0.4375,0.4983
0.3375,0.4375,0.4974
0.3500,0.4375,0.4963
0.3625,0.4375,0.4948
0.3750,0.4375,0.4928
0.3875,0.4375,0.4901
0.4000,0.4375,0.4869
0.4125,0.4375,0.4837
0.4250,0.4375,0.4812
0.4375,0.4375,0.4799
0.4500,0.4375,0.4799
0.4625,0.4375,0.4812
0.4750,0.4375,0.4833
0.4875,0.4375,0.4860
0.5000,0.4375,0.4886
0.5125,0.4375,0.4909
0.5250,0.4375,0.4923
0.5375,0.4375,0.4926
0.5500,0.4375,0.4918
0.5625,0.4375,0.4905
0.5750,0.4375,0.4892
0.5875,0.4375,0.4885
0.6000,0.4375,0.4883
0.6125,0.4375,0.4886
0.6250,0.4375,0.4892
0.6375,0.4375,0.4900
0.6500,0.4375,0.4909
0.6625,0.4375,0.4918
0.6750,0.4375,0.4926
0.6875,0.4375,0.4932
0.7000,0.4375,0.4934
0.7125,0.4375,0.4931
0.7250,0.4375,0.4926
0.7375,0.4375,0.4920
0.7500,0.4375,0.4914
0.7625,0.4375,0.4910
0.7750,0.4375,0.4908
0.7875,0.4375,0.4908
0.8000,0.4375,0.4909
0.8125,0.4375,0.4908
0.8250,0.4375,0.4900
0.8375,0.4375,0.4876
0.8500,0.4375,0.4823
0.8625,0.4375,0.4731
0.8750,0.4375,0.4598
0.8875,0.4375,0.4439
0.9000,0.4375,0.4286
0.9125,0.4375,0.4176
0.9250,0.4375,0.4116
0.9375,0.4375,0.4101
0.9500,0.4375,0.4118
0.9625,0.4375,0.4145
0.9750,0.4375,0.4166
0.9875,0.4375,0.4168
1.0000,0.4375,0.4151
0.0000,0.4500,0.3605
0.0125,0.4500,0.3650
0.0250,0.4500,0.3708
0.0375,0.4500,0.3789
0.0500,0.4500,0.3904
0.0625,0.4500,0.4072
0.0750,0.4500,0.4251
0.0875,0.4500,0.4428
0.1000,0.4500,0.4590
0.1125,0.4500,0.4725
0.1250,0.4500,0.4830
0.1375,0.4500,0.4905
0.1500,0.4500,0.4955
0.1625,0.4500,0.4983
0.1750,0.4500,0.4994
0.1875,0.4500,0.4990
0.2000,0.4500,0.4979
0.2125,0.4500,0.4966
0.2250,0.4500,0.4959
0.2375,0.4500,0.4959
0.2500,0.4500,0.4965
0.2625,0.4500,0.4974
0.2750,0.4500,0.4982
0.2875,0.4500,0.4988
0.3000,0.4500,0.4990
0.3125,0.4500,0.4989
0.3250,0.4500,0.4986
0.3375,0.4500,0.4981
0.3500,0.4500,0.4975
0.3625,0.4500,0.4967
0.3750,0.4500,0.4957
0.3875,0.4500,0.4942
0.4000,0.4500,0.4922
0.4125,0.4500,0.4899
0.4250,0.4500,0.4881
0.4375,0.4500,0.4874
0.4500,0.4500,0.4877
0.4625,0.4500,0.4888
0.4750,0.4500,0.4905
0.4875,0.4500,0.4922
0.5000,0.4500,0.4939
0.5125,0.4500,0.4952
0.5250,0.4500,0.4958
0.5375,0.4500,0.4957
0.5500,0.4500,0.4948
0.5625,0.4500,0.4933
0.5750,0.4500,0.4919
0.5875,0.4500,0.4909
0.6000,0.4500,0.4907
0.6125,0.4500,0.4909
0.6250,0.4500,0.4915
0.6375,0.4500,0.4923
0.6500,0.4500,0.4932
0.6625,0.4500,0.4941
0.6750,0.4500,0.4948
0.6875,0.4500,0.4953
0.7000,0.4500,0.4952
0.7125,0.4500,0.4949
0.7250,0.4500,0.4943
0.7375,0.4500,0.4937
0.7500,0.4500,0.4932
0.7625,0.4500,0.4930
0.7750,0.4500,0.4931
0.7875,0.4500,0.4935
0.8000,0.4500,0.4939
0.8125,0.4500,0.4940
0.8250,0.4500,0.4930
0.8375,0.4500,0.4898
0.8500,0.4500,0.4833
0.8625,0.4500,0.4728
0.8750,0.4500,0.4587
0.8875,0.4500,0.4431
0.9000,0.4500,0.4282
0.9125,0.4500,0.4155
0.9250,0.4500,0.4084
0.9375,0.4500,0.4067
0.9500,0.4500,0.4091
0.9625,0.4500,0.4136
0.9750,0.4500,0.4177
0.9875,0.4500,0.4196
1.0000,0.4500,0.4186
0.0000,0.4625,0.3493
0.0125,0.4625,0.3520
0.0250,0.4625,0.3565
0.0375,0.4625,0.3647
0.0500,0.4625,0.3773
0.0625,0.4625,0.3929
0.0750,0.4625,0.4110
0.0875,0.4625,0.4305
0.1000,0.4625,0.4496
0.1125,0.4625,0.4663
0.1250,0.4625,0.4794
0.1375,0.4625,0.4886
0.1500,0.4625,0.4943
0.1625,0.4625,0.4973
0.1750,0.4625,0.4980
0.1875,0.4625,0.4972
0.2000,0.4625,0.4955
0.2125,0.4625,0.4939
0.2250,0.4625,0.4931
0.2375,0.4625,0.4934
0.2500,0.4625,0.4944
0.2625,0.4625,0.4958
0.2750,0.4625,0.4971
0.2875,0.4625,0.4981
0.3000,0.4625,0.4986
0.3125,0.4625,0.4987
0.3250,0.4625,0.4986
0.3375,0.4625,0.4983
0.3500,0.4625,0.4980
0.3625,0.4625,0.4976
0.3750,0.4625,0.4971
0.3875,0.4625,0.4964
0.4000,0.4625,0.4952
0.4125,0.4625,0.4938
0.4250,0.4625,0.4926
0.4375,0.4625,0.4922
0.4500,0.4625,0.4926
0.4625,0.4625,0.4935
0.4750,0.4625,0.4947
0.4875,0.4625,0.4959
0.5000,0.4625,0.4970
0.5125,0.4625,0.4979
0.5250,0.4625,0.4984
0.5375,0.4625,0.4984
0.5500,0.4625,0.4978
0.5625,0.4625,0.4966
0.5750,0.4625,0.4952
0.5875,0.4625,0.4942
0.6000,0.4625,0.4938
0.6125,0.4625,0.4938
0.6250,0.4625,0.4943
0.6375,0.4625,0.4950
0.6500,0.4625,0.4958
0.6625,0.4625,0.4966
0.6750,0.4625,0.4972
0.6875,0.4625,0.4974
0.7000,0.4625,0.4971
0.7125,0.4625,0.4965
0.7250,0.4625,0.4958
0.7375,0.4625,0.4952
0.7500,0.4625,0.4948
0.7625,0.4625,0.4948
0.7750,0.4625,0.4952
0.7875,0.4625,0.4958
0.8000,0.4625,0.4965
0.8125,0.4625,0.4966
0.8250,0.4625,0.4953
0.8375,0.4625,0.4914
0.8500,0.4625,0.4838
0.8625,0.4625,0.4725
0.8750,0.4625,0.4584
0.8875,0.4625,0.4437
0.9000,0.4625,0.4301
0.9125,0.4625,0.4187
0.9250,0.4625,0.4100
0.9375,0.4625,0.4065
0.9500,0.4625,0.4090
0.9625,0.4625,0.4144
0.9750,0.4625,0.4199
0.9875,0.4625,0.4231
1.0000,0.4625,0.4230
0.0000,0.4750,0.3420
0.0125,0.4750,0.3437
0.0250,0.4750,0.3483
0.0375,0.4750,0.3559
0.0500,0.4750,0.3664
0.0625,0.4750,0.3803
0.0750,0.4750,0.3977
0.0875,0.4750,0.4180
0.1000,0.4750,0.4394
0.1125,0.4750,0.4592
0.1250,0.4750,0.4749
0.1375,0.4750,0.4859
0.1500,0.4750,0.4924
0.1625,0.4750,0.4953
0.1750,0.4750,0.4957
0.1875,0.4750,0.4943
0.2000,0.4750,0.4921
0.2125,0.4750,0.4901
0.2250,0.4750,0.4892
0.2375,0.4750,0.4897
0.2500,0.4750,0.4914
0.2625,0.4750,0.4935
0.2750,0.4750,0.4956
0.2875,0.4750,0.4971
0.3000,0.4750,0.4980
0.3125,0.4750,0.4984
0.3250,0.4750,0.4984
0.3375,0.4750,0.4983
0.3500,0.4750,0.4982
0.3625,0.4750,0.4980
0.3750,0.4750,0.4978
0.3875,0.4750,0.4974
0.4000,0.4750,0.4966
0.4125,0.4750,0.4957
0.4250,0.4750,0.4949
0.4375,0.4750,0.4946
0.4500,0.4750,0.4950
0.4625,0.4750,0.4957
0.4750,0.4750,0.4967
0.4875,0.4750,0.4976
0.5000,0.4750,0.4985
0.5125,0.4750,0.4994
0.5250,0.4750,0.5000
0.5375,0.4750,0.5017
0.5500,0.4750,0.5009
0.5625,0.4750,0.4995
0.5750,0.4750,0.4986
0.5875,0.4750,0.4977
0.6000,0.4750,0.4972
0.6125,0.4750,0.4971
0.6250,0.4750,0.4974
0.6375,0.4750,0.4979
0.6500,0.4750,0.4986
0.6625,0.4750,0.4992
0.6750,0.4750,0.4996
0.6875,0.4750,0.4995
0.7000,0.4750,0.4990
0.7125,0.4750,0.4982
0.7250,0.4750,0.4974
0.7375,0.4750,0.4967
0.7500,0.4750,0.4963
0.7625,0.4750,0.4963
0.7750,0.4750,0.4968
0.7875,0.4750,0.4977
0.8000,0.4750,0.4985
0.8125,0.4750,0.4985
0.8250,0.4750,0.4968
0.8375,0.4750,0.4922
0.8500,0.4750,0.4840
0.8625,0.4750,0.4725
0.8750,0.4750,0.4591
0.8875,0.4750,0.4456
0.9000,0.4750,0.4333
0.9125,0.4750,0.4231
0.9250,0.4750,0.4156
0.9375,0.4750,0.4112
0.9500,0.4750,0.4126
0.9625,0.4750,0.4183
0.9750,0.4750,0.4243
0.9875,0.4750,0.4282
1.0000,0.4750,0.4286
0.0000,0.4875,0.3379
0.0125,0.4875,0.3389
0.0250,0.4875,0.3425
0.0375,0.4875,0.3486
0.0500,0.4875,0.3574
0.0625,0.4875,0.3693
0.0750,0.4875,0.3854
0.0875,0.4875,0.4056
0.1000,0.4875,0.4287
0.1125,0.4875,0.4512
0.1250,0.4875,0.4697
0.1375,0.4875,0.4825
0.1500,0.4875,0.4898
0.1625,0.4875,0.4928
0.1750,0.4875,0.4928
0.1875,0.4875,0.4909
0.2000,0.4875,0.4881
0.2125,0.4875,0.4857
0.2250,0.4875,0.4846
0.2375,0.4875,0.4854
0.2500,0.4875,0.4876
0.2625,0.4875,0.4906
0.2750,0.4875,0.4935
0.2875,0.4875,0.4958
0.3000,0.4875,0.4973
0.3125,0.4875,0.4980
0.3250,0.4875,0.4983
0.3375,0.4875,0.4983
0.3500,0.4875,0.4983
0.3625,0.4875,0.4982
0.3750,0.4875,0.4981
0.3875,0.4875,0.4978
0.4000,0.4875,0.4971
0.4125,0.4875,0.4963
0.4250,0.4875,0.4957
0.4375,0.4875,0.4955
0.4500,0.4875,0.4959
0.4625,0.4875,0.4966
0.4750,0.4875,0.4974
0.4875,0.4875,0.4984
0.5000,0.4875,0.4993
0.5125,0.4875,0.5007
0.5250,0.4875,0.5051
0.5375,0.4875,0.5086
0.5500,0.4875,0.5105
0.5625,0.4875,0.5102
0.5750,0.4875,0.5078
0.5875,0.4875,0.5045
0.6000,0.4875,0.5020
0.6125,0.4875,0.5010
0.6250,0.4875,0.5017
0.6375,0.4875,0.5037
0.6500,0.4875,0.5062
0.6625,0.4875,0.5083
0.6750,0.4875,0.5089
0.6875,0.4875,0.5073
0.7000,0.4875,0.5036
0.7125,0.4875,0.4998
0.7250,0.4875,0.4988
0.7375,0.4875,0.4980
0.7500,0.4875,0.4975
0.7625,0.4875,0.4975
0.7750,0.4875,0.4981
0.7875,0.4875,0.4990
0.8000,0.4875,0.4998
0.8125,0.4875,0.4997
0.8250,0.4875,0.4976
0.8375,0.4875,0.4926
0.8500,0.4875,0.4843
0.8625,0.4875,0.4732
0.8750,0.4875,0.4608
0.8875,0.4875,0.4485
0.9000,0.4875,0.4375
0.9125,0.4875,0.4286
0.9250,0.4875,0.4224
0.9375,0.4875,0.4195
0.9500,0.4875,0.4205
0.9625,0.4875,0.4253
0.9750,0.4875,0.4311
0.9875,0.4875,0.4348
1.0000,0.4875,0.4351
0.0000,0.5000,0.3339
0.0125,0.5000,0.3346
0.0250,0.5000,0.3375
0.0375,0.5000,0.3424
0.0500,0.5000,0.3497
0.0625,0.5000,0.3598
0.0750,0.5000,0.3741
0.0875,0.5000,0.3935
0.1000,0.5000,0.4174
0.1125,0.5000,0.4423
0.1250,0.5000,0.4636
0.1375,0.5000,0.4784
0.1500,0.5000,0.4867
0.1625,0.5000,0.4898
0.1750,0.5000,0.4896
0.1875,0.5000,0.4873
0.2000,0.5000,0.4842
0.2125,0.5000,0.4814
0.2250,0.5000,0.4801
0.2375,0.5000,0.4809
0.2500,0.5000,0.4837
0.2625,0.5000,0.4875
0.2750,0.5000,0.4914
0.2875,0.5000,0.4945
0.3000,0.5000,0.4966
0.3125,0.5000,0.4977
0.3250,0.5000,0.4982
0.3375,0.5000,0.4983
0.3500,0.5000,0.4983
0.3625,0.5000,0.4982
0.3750,0.5000,0.4981
0.3875,0.5000,0.4977
0.4000,0.5000,0.4971
0.4125,0.5000,0.4963
0.4250,0.5000,0.4957
0.4375,0.5000,0.4956
0.4500,0.5000,0.4960
0.4625,0.5000,0.4967
0.4750,0.5000,0.4976
0.4875,0.5000,0.4986
0.5000,0.5000,0.4995
0.5125,0.5000,0.5026
0.5250,0.5000,0.5077
0.5375,0.5000,0.5125
0.5500,0.5000,0.5163
0.5625,0.5000,0.5184
0.5750,0.5000,0.5186
0.5875,0.5000,0.5172
0.6000,0.5000,0.5156
0.6125,0.5000,0.5146
0.6250,0.5000,0.5148
0.6375,0.5000,0.5158
0.6500,0.5000,0.5170
0.6625,0.5000,0.5177
0.6750,0.5000,0.5169
0.6875,0.5000,0.5141
0.7000,0.5000,0.5097
0.7125,0.5000,0.5042
0.7250,0.5000,0.4997
0.7375,0.5000,0.4988
0.7500,0.5000,0.4981
0.7625,0.5000,0.4980
0.7750,0.5000,0.4984
0.7875,0.5000,0.4993
0.8000,0.5000,0.5004
0.8125,0.5000,0.4998
0.8250,0.5000,0.4976
0.8375,0.5000,0.4927
0.8500,0.5000,0.4848
0.8625,0.5000,0.4746
0.8750,0.5000,0.4634
0.8875,0.5000,0.4524
0.9000,0.5000,0.4426
0.9125,0.5000,0.4348
0.9250,0.5000,0.4299
0.9375,0.5000,0.4285
0.9500,0.5000,0.4305
0.9625,0.5000,0.4345
0.9750,0.5000,0.4386
0.9875,0.5000,0.4413
1.0000,0.5000,0.4414
0.0000,0.5125,0.3304
0.0125,0.5125,0.3309
0.0250,0.5125,0.3332
0.0375,0.5125,0.3373
0.0500,0.5125,0.3431
0.0625,0.5125,0.3516
0.0750,0.5125,0.3639
0.0875,0.5125,0.3817
0.1000,0.5125,0.4054
0.1125,0.5125,0.4321
0.1250,0.5125,0.4562
0.1375,0.5125,0.4734
0.1500,0.5125,0.4829
0.1625,0.5125,0.4866
0.1750,0.5125,0.4864
0.1875,0.5125,0.4840
0.2000,0.5125,0.4807
0.2125,0.5125,0.4778
0.2250,0.5125,0.4763
0.2375,0.5125,0.4772
0.2500,0.5125,0.4803
0.2625,0.5125,0.4848
0.2750,0.5125,0.4895
0.2875,0.5125,0.4934
0.3000,0.5125,0.4960
0.3125,0.5125,0.4974
0.3250,0.5125,0.4980
0.3375,0.5125,0.4981
0.3500,0.5125,0.4980
0.3625,0.5125,0.4979
0.3750,0.5125,0.4976
0.3875,0.5125,0.4971
0.4000,0.5125,0.4965
0.4125,0.5125,0.4958
0.4250,0.5125,0.4953
0.4375,0.5125,0.4952
0.4500,0.5125,0.4956
0.4625,0.5125,0.4964
0.4750,0.5125,0.4974
0.4875,0.5125,0.4984
0.5000,0.5125,0.4994
0.5125,0.5125,0.5022
0.5250,0.5125,0.5079
0.5375,0.5125,0.5135
0.5500,0.5125,0.5185
0.5625,0.5125,0.5222
0.5750,0.5125,0.5242
0.5875,0.5125,0.5246
0.6000,0.5125,0.5241
0.6125,0.5125,0.5236
0.6250,0.5125,0.5235
0.6375,0.5125,0.5237
0.6500,0.5125,0.5238
0.6625,0.5125,0.5231
0.6750,0.5125,0.5209
0.6875,0.5125,0.5170
0.7000,0.5125,0.5116
0.7125,0.5125,0.5051
0.7250,0.5125,0.4997
0.7375,0.5125,0.4985
0.7500,0.5125,0.4976
0.7625,0.5125,0.4972
0.7750,0.5125,0.4975
0.7875,0.5125,0.4982
0.8000,0.5125,0.4990
0.8125,0.5125,0.4988
0.8250,0.5125,0.4968
0.8375,0.5125,0.4925
0.8500,0.5125,0.4855
0.8625,0.5125,0.4767
0.8750,0.5125,0.4668
0.8875,0.5125,0.4569
0.9000,0.5125,0.4482
0.9125,0.5125,0.4416
0.9250,0.5125,0.4379
0.9375,0.5125,0.4374
0.9500,0.5125,0.4394
0.9625,0.5125,0.4423
0.9750,0.5125,0.4446
0.9875,0.5125,0.4456
1.0000,0.5125,0.4453
0.0000,0.5250,0.3274
0.0125,0.5250,0.3278
0.0250,0.5250,0.3297
0.0375,0.5250,0.3331
0.0500,0.5250,0.3378
0.0625,0.5250,0.3446
0.0750,0.5250,0.3550
0.0875,0.5250,0.3707
0.1000,0.5250,0.3933
0.1125,0.5250,0.4208
0.1250,0.5250,0.4474
0.1375,0.5250,0.4671
0.1500,0.5250,0.4784
0.1625,0.5250,0.4829
0.1750,0.5250,0.4832
0.1875,0.5250,0.4810
0.2000,0.5250,0.4779
0.2125,0.5250,0.4751
0.2250,0.5250,0.4737
0.2375,0.5250,0.4746
0.2500,0.5250,0.4780
0.2625,0.5250,0.4830
0.2750,0.5250,0.4883
0.2875,0.5250,0.4927
0.3000,0.5250,0.4956
0.3125,0.5250,0.4972
0.3250,0.5250,0.4977
0.3375,0.5250,0.4977
0.3500,0.5250,0.4974
0.3625,0.5250,0.4970
0.3750,0.5250,0.4965
0.3875,0.5250,0.4959
0.4000,0.5250,0.4952
0.4125,0.5250,0.4946
0.4250,0.5250,0.4942
0.4375,0.5250,0.4942
0.4500,0.5250,0.4948
0.4625,0.5250,0.4957
0.4750,0.5250,0.4967
0.4875,0.5250,0.4977
0.5000,0.5250,0.4988
0.5125,0.5250,0.4998
0.5250,0.5250,0.5049
0.5375,0.5250,0.5108
0.5500,0.5250,0.5164
0.5625,0.5250,0.5212
0.5750,0.5250,0.5247
0.5875,0.5250,0.5267
0.6000,0.5250,0.5276
0.6125,0.5250,0.5279
0.6250,0.5250,0.5280
0.6375,0.5250,0.5278
0.6500,0.5250,0.5269
0.6625,0.5250,0.5249
0.6750,0.5250,0.5212
0.6875,0.5250,0.5157
0.7000,0.5250,0.5085
0.7125,0.5250,0.5001
0.7250,0.5250,0.4984
0.7375,0.5250,0.4967
0.7500,0.5250,0.4954
0.7625,0.5250,0.4946
0.7750,0.5250,0.4946
0.7875,0.5250,0.4954
0.8000,0.5250,0.4962
0.8125,0.5250,0.4965
0.8250,0.5250,0.4953
0.8375,0.5250,0.4920
0.8500,0.5250,0.4866
0.8625,0.5250,0.4792
0.8750,0.5250,0.4707
0.8875,0.5250,0.4620
0.9000,0.5250,0.4542
0.9125,0.5250,0.4484
0.9250,0.5250,0.4455
0.9375,0.5250,0.4452
0.9500,0.5250,0.4464
0.9625,0.5250,0.4477
0.9750,0.5250,0.4484
0.9875,0.5250,0.4481
1.0000,0.5250,0.4471
0.0000,0.5375,0.3253
0.0125,0.5375,0.3256
0.0250,0.5375,0.3272
0.0375,0.5375,0.3300
0.0500,0.5375,0.3338
0.0625,0.5375,0.3393
0.0750,0.5375,0.3478
0.0875,0.5375,0.3613
0.1000,0.5375,0.3819
0.1125,0.5375,0.4090
0.1250,0.5375,0.4371
0.1375,0.5375,0.4593
0.1500,0.5375,0.4725
0.1625,0.5375,0.4784
0.1750,0.5375,0.4796
0.1875,0.5375,0.4783
0.2000,0.5375,0.4758
0.2125,0.5375,0.4734
0.2250,0.5375,0.4723
0.2375,0.5375,0.4733
0.2500,0.5375,0.4770
0.2625,0.5375,0.4823
0.2750,0.5375,0.4880
0.2875,0.5375,0.4925
0.3000,0.5375,0.4954
0.3125,0.5375,0.4968
0.3250,0.5375,0.4971
0.3375,0.5375,0.4968
0.3500,0.5375,0.4962
0.3625,0.5375,0.4955
0.3750,0.5375,0.4947
0.3875,0.5375,0.4939
0.4000,0.5375,0.4931
0.4125,0.5375,0.4925
0.4250,0.5375,0.4922
0.4375,0.5375,0.4925
0.4500,0.5375,0.4932
0.4625,0.5375,0.4942
0.4750,0.5375,0.4954
0.4875,0.5375,0.4964
0.5000,0.5375,0.4975
0.5125,0.5375,0.4985
0.5250,0.5375,0.4995
0.5375,0.5375,0.5031
0.5500,0.5375,0.5090
0.5625,0.5375,0.5146
0.5750,0.5375,0.5195
0.5875,0.5375,0.5234
0.6000,0.5375,0.5262
0.6125,0.5375,0.5280
0.6250,0.5375,0.5289
0.6375,0.5375,0.5286
0.6500,0.5375,0.5269
0.6625,0.5375,0.5235
0.6750,0.5375,0.5178
0.6875,0.5375,0.5099
0.7000,0.5375,0.5000
0.7125,0.5375,0.4979
0.7250,0.5375,0.4956
0.7375,0.5375,0.4933
0.7500,0.5375,0.4913
0.7625,0.5375,0.4902
0.7750,0.5375,0.4902
0.7875,0.5375,0.4912
0.8000,0.5375,0.4926
0.8125,0.5375,0.4935
0.8250,0.5375,0.4934
0.8375,0.5375,0.4916
0.8500,0.5375,0.4878
0.8625,0.5375,0.4822
0.8750,0.5375,0.4750
0.8875,0.5375,0.4673
0.9000,0.5375,0.4602
0.9125,0.5375,0.4549
0.9250,0.5375,0.4520
0.9375,0.5375,0.4512
0.9500,0.5375,0.4512
0.9625,0.5375,0.4512
0.9750,0.5375,0.4506
0.9875,0.5375,0.4495
1.0000,0.5375,0.4479
0.0000,0.5500,0.3243
0.0125,0.5500,0.3245
0.0250,0.5500,0.3258
0.0375,0.5500,0.3281
0.0500,0.5500,0.3313
0.0625,0.5500,0.3358
0.0750,0.5500,0.3430
0.0875,0.5500,0.3547
0.1000,0.5500,0.3732
0.1125,0.5500,0.3988
0.1250,0.5500,0.4267
0.1375,0.5500,0.4499
0.1500,0.5500,0.4648
0.1625,0.5500,0.4724
0.1750,0.5500,0.4752
0.1875,0.5500,0.4752
0.2000,0.5500,0.4739
0.2125,0.5500,0.4724
0.2250,0.5500,0.4718
0.2375,0.5500,0.4733
0.2500,0.5500,0.4771
0.2625,0.5500,0.4827
0.2750,0.5500,0.4883
0.2875,0.5500,0.4926
0.3000,0.5500,0.4952
0.3125,0.5500,0.4962
0.3250,0.5500,0.4962
0.3375,0.5500,0.4955
0.3500,0.5500,0.4944
0.3625,0.5500,0.4932
0.3750,0.5500,0.4919
0.3875,0.5500,0.4908
0.4000,0.5500,0.4897
0.4125,0.5500,0.4890
0.4250,0.5500,0.4889
0.4375,0.5500,0.4894
0.4500,0.5500,0.4904
0.4625,0.5500,0.4918
0.4750,0.5500,0.4931
0.4875,0.5500,0.4942
0.5000,0.5500,0.4952
0.5125,0.5500,0.4961
0.5250,0.5500,0.4970
0.5375,0.5500,0.4980
0.5500,0.5500,0.4991
0.5625,0.5500,0.5014
0.5750,0.5500,0.5079
0.5875,0.5500,0.5141
0.6000,0.5500,0.5195
0.6125,0.5500,0.5237
0.6250,0.5500,0.5262
0.6375,0.5500,0.5265
0.6500,0.5500,0.5241
0.6625,0.5500,0.5189
0.6750,0.5500,0.5107
0.6875,0.5500,0.4999
0.7000,0.5500,0.4973
0.7125,0.5500,0.4944
0.7250,0.5500,0.4912
0.7375,0.5500,0.4881
0.7500,0.5500,0.4857
0.7625,0.5500,0.4847
0.7750,0.5500,0.4852
0.7875,0.5500,0.4870
0.8000,0.5500,0.4892
0.8125,0.5500,0.4910
0.8250,0.5500,0.4919
0.8375,0.5500,0.4914
0.8500,0.5500,0.4892
0.8625,0.5500,0.4852
0.8750,0.5500,0.4794
0.8875,0.5500,0.4725
0.9000,0.5500,0.4657
0.9125,0.5500,0.4603
0.9250,0.5500,0.4570
0.9375,0.5500,0.4553
0.9500,0.5500,0.4542
0.9625,0.5500,0.4531
0.9750,0.5500,0.4517
0.9875,0.5500,0.4501
1.0000,0.5500,0.4482
0.0000,0.5625,0.3245
0.0125,0.5625,0.3246
0.0250,0.5625,0.3258
0.0375,0.5625,0.3277
0.0500,0.5625,0.3305
0.0625,0.5625,0.3347
0.0750,0.5625,0.3413
0.0875,0.5625,0.3521
0.1000,0.5625,0.3693
0.1125,0.5625,0.3927
0.1250,0.5625,0.4184
0.1375,0.5625,0.4405
0.1500,0.5625,0.4556
0.1625,0.5625,0.4645
0.1750,0.5625,0.4692
0.1875,0.5625,0.4712
0.2000,0.5625,0.4716
0.2125,0.5625,0.4716
0.2250,0.5625,0.4720
0.2375,0.5625,0.4740
0.2500,0.5625,0.4781
0.2625,0.5625,0.4837
0.2750,0.5625,0.4890
0.2875,0.5625,0.4928
0.3000,0.5625,0.4949
0.3125,0.5625,0.4954
0.3250,0.5625,0.4949
0.3375,0.5625,0.4937
0.3500,0.5625,0.4920
0.3625,0.5625,0.4901
0.3750,0.5625,0.4882
0.3875,0.5625,0.4864
0.4000,0.5625,0.4849
0.4125,0.5625,0.4840
0.4250,0.5625,0.4839
0.4375,0.5625,0.4847
0.4500,0.5625,0.4862
0.4625,0.5625,0.4880
0.4750,0.5625,0.4896
0.4875,0.5625,0.4908
0.5000,0.5625,0.4917
0.5125,0.5625,0.4925
0.5250,0.5625,0.4933
0.5375,0.5625,0.4942
0.5500,0.5625,0.4953
0.5625,0.5625,0.4967
0.5750,0.5625,0.4981
0.5875,0.5625,0.4997
0.6000,0.5625,0.5069
0.6125,0.5625,0.5145
0.6250,0.5625,0.5197
0.6375,0.5625,0.5213
0.6500,0.5625,0.5184
0.6625,0.5625,0.5111
0.6750,0.5625,0.4999
0.6875,0.5625,0.4970
0.7000,0.5625,0.4935
0.7125,0.5625,0.4895
0.7250,0.5625,0.4854
0.7375,0.5625,0.4818
0.7500,0.5625,0.4795
0.7625,0.5625,0.4792
0.7750,0.5625,0.4810
0.7875,0.5625,0.4840
0.8000,0.5625,0.4873
0.8125,0.5625,0.4899
0.8250,0.5625,0.4915
0.8375,0.5625,0.4918
0.8500,0.5625,0.4908
0.8625,0.5625,0.4880
0.8750,0.5625,0.4834
0.8875,0.5625,0.4771
0.9000,0.5625,0.4703
0.9125,0.5625,0.4645
0.9250,0.5625,0.4604
0.9375,0.5625,0.4577
0.9500,0.5625,0.4557
0.9625,0.5625,0.4539
0.9750,0.5625,0.4521
0.9875,0.5625,0.4501
1.0000,0.5625,0.4479
0.0000,0.5750,0.3261
0.0125,0.5750,0.3262
0.0250,0.5750,0.3273
0.0375,0.5750,0.3291
0.0500,0.5750,0.3319
0.0625,0.5750,0.3362
0.0750,0.5750,0.3432
0.0875,0.5750,0.3546
0.1000,0.5750,0.3714
0.1125,0.5750,0.3927
0.1250,0.5750,0.4148
0.1375,0.5750,0.4333
0.1500,0.5750,0.4468
0.1625,0.5750,0.4560
0.1750,0.5750,0.4620
0.1875,0.5750,0.4660
0.2000,0.5750,0.4686
0.2125,0.5750,0.4704
0.2250,0.5750,0.4723
0.2375,0.5750,0.4751
0.2500,0.5750,0.4796
0.2625,0.5750,0.4850
0.2750,0.5750,0.4898
0.2875,0.5750,0.4930
0.3000,0.5750,0.4944
0.3125,0.5750,0.4943
0.3250,0.5750,0.4933
0.3375,0.5750,0.4914
0.3500,0.5750,0.4890
0.3625,0.5750,0.4862
0.3750,0.5750,0.4833
0.3875,0.5750,0.4807
0.4000,0.5750,0.4787
0.4125,0.5750,0.4776
0.4250,0.5750,0.4776
0.4375,0.5750,0.4787
0.4500,0.5750,0.4808
0.4625,0.5750,0.4832
0.4750,0.5750,0.4852
0.4875,0.5750,0.4866
0.5000,0.5750,0.4875
0.5125,0.5750,0.4882
0.5250,0.5750,0.4889
0.5375,0.5750,0.4897
0.5500,0.5750,0.4909
0.5625,0.5750,0.4923
0.5750,0.5750,0.4940
0.5875,0.5750,0.4959
0.6000,0.5750,0.4980
0.6125,0.5750,0.5001
0.6250,0.5750,0.5090
0.6375,0.5750,0.5127
0.6500,0.5750,0.5096
0.6625,0.5750,0.4999
0.6750,0.5750,0.4970
0.6875,0.5750,0.4932
0.7000,0.5750,0.4885
0.7125,0.5750,0.4836
0.7250,0.5750,0.4789
0.7375,0.5750,0.4754
0.7500,0.5750,0.4740
0.7625,0.5750,0.4751
0.7750,0.5750,0.4784
0.7875,0.5750,0.4827
0.8000,0.5750,0.4869
0.8125,0.5750,0.4901
0.8250,0.5750,0.4921
0.8375,0.5750,0.4929
0.8500,0.5750,0.4924
0.8625,0.5750,0.4904
0.8750,0.5750,0.4865
0.8875,0.5750,0.4806
0.9000,0.5750,0.4736
0.9125,0.5750,0.4671
0.9250,0.5750,0.4622
0.9375,0.5750,0.4588
0.9500,0.5750,0.4562
0.9625,0.5750,0.4539
0.9750,0.5750,0.4517
0.9875,0.5750,0.4495
1.0000,0.5750,0.4470
0.0000,0.5875,0.3291
0.0125,0.5875,0.3294
0.0250,0.5875,0.3305
0.0375,0.5875,0.3325
0.0500,0.5875,0.3356
0.0625,0.5875,0.3408
0.0750,0.5875,0.3493
0.0875,0.5875,0.3621
0.1000,0.5875,0.3793
0.1125,0.5875,0.3983
0.1250,0.5875,0.4159
0.1375,0.5875,0.4300
0.1500,0.5875,0.4407
0.1625,0.5875,0.4489
0.1750,0.5875,0.4554
0.1875,0.5875,0.4607
0.2000,0.5875,0.4651
0.2125,0.5875,0.4688
0.2250,0.5875,0.4723
0.2375,0.5875,0.4762
0.2500,0.5875,0.4810
0.2625,0.5875,0.4862
0.2750,0.5875,0.4905
0.2875,0.5875,0.4929
0.3000,0.5875,0.4936
0.3125,0.5875,0.4929
0.3250,0.5875,0.4912
0.3375,0.5875,0.4886
0.3500,0.5875,0.4852
0.3625,0.5875,0.4814
0.3750,0.5875,0.4776
0.3875,0.5875,0.4743
0.4000,0.5875,0.4718
0.4125,0.5875,0.4707
0.4250,0.5875,0.4709
0.4375,0.5875,0.4725
0.4500,0.5875,0.4752
0.4625,0.5875,0.4782
0.4750,0.5875,0.4808
0.4875,0.5875,0.4825
0.5000,0.5875,0.4835
0.5125,0.5875,0.4841
0.5250,0.5875,0.4847
0.5375,0.5875,0.4856
0.5500,0.5875,0.4867
0.5625,0.5875,0.4881
0.5750,0.5875,0.4898
0.5875,0.5875,0.4918
0.6000,0.5875,0.4942
0.6125,0.5875,0.4968
0.6250,0.5875,0.4990
0.6375,0.5875,0.5008
0.6500,0.5875,0.4996
0.6625,0.5875,0.4972
0.6750,0.5875,0.4934
0.6875,0.5875,0.4884
0.7000,0.5875,0.4828
0.7125,0.5875,0.4773
0.7250,0.5875,0.4727
0.7375,0.5875,0.4701
0.7500,0.5875,0.4702
0.7625,0.5875,0.4730
0.7750,0.5875,0.4777
0.7875,0.5875,0.4830
0.8000,0.5875,0.4878
0.8125,0.5875,0.4914
0.8250,0.5875,0.4936
0.8375,0.5875,0.4944
0.8500,0.5875,0.4938
0.8625,0.5875,0.4917
0.8750,0.5875,0.4877
0.8875,0.5875,0.4819
0.9000,0.5875,0.4748
0.9125,0.5875,0.4680
0.9250,0.5875,0.4626
0.9375,0.5875,0.4587
0.9500,0.5875,0.4557
0.9625,0.5875,0.4531
0.9750,0.5875,0.4505
0.9875,0.5875,0.4479
1.0000,0.5875,0.4450
0.0000,0.6000,0.3330
0.0125,0.6000,0.3337
0.0250,0.6000,0.3352
0.0375,0.6000,0.3376
0.0500,0.6000,0.3416
0.0625,0.6000,0.3483
0.0750,0.6000,0.3589
0.0875,0.6000,0.3736
0.1000,0.6000,0.3907
0.1125,0.6000,0.4070
0.1250,0.6000,0.4201
0.1375,0.6000,0.4301
0.1500,0.6000,0.4379
0.1625,0.6000,0.4447
0.1750,0.6000,0.4509
0.1875,0.6000,0.4569
0.2000,0.6000,0.4624
0.2125,0.6000,0.4675
0.2250,0.6000,0.4723
0.2375,0.6000,0.4771
0.2500,0.6000,0.4822
0.2625,0.6000,0.4871
0.2750,0.6000,0.4907
0.2875,0.6000,0.4925
0.3000,0.6000,0.4925
0.3125,0.6000,0.4911
0.3250,0.6000,0.4886
0.3375,0.6000,0.4851
0.3500,0.6000,0.4808
0.3625,0.6000,0.4760
0.3750,0.6000,0.4714
0.3875,0.6000,0.4676
0.4000,0.6000,0.4651
0.4125,0.6000,0.4643
0.4250,0.6000,0.4651
0.4375,0.6000,0.4674
0.4500,0.6000,0.4707
0.4625,0.6000,0.4744
0.4750,0.6000,0.4775
0.4875,0.6000,0.4796
0.5000,0.6000,0.4806
0.5125,0.6000,0.4812
0.5250,0.6000,0.4818
0.5375,0.6000,0.4826
0.5500,0.6000,0.4837
0.5625,0.6000,0.4850
0.5750,0.6000,0.4867
0.5875,0.6000,0.4887
0.6000,0.6000,0.4910
0.6125,0.6000,0.4937
0.6250,0.6000,0.4963
0.6375,0.6000,0.4977
0.6500,0.6000,0.4971
0.6625,0.6000,0.4941
0.6750,0.6000,0.4893
0.6875,0.6000,0.4834
0.7000,0.6000,0.4773
0.7125,0.6000,0.4719
0.7250,0.6000,0.4683
0.7375,0.6000,0.4672
0.7500,0.6000,0.4689
0.7625,0.6000,0.4731
0.7750,0.6000,0.4787
0.7875,0.6000,0.4845
0.8000,0.6000,0.4895
0.8125,0.6000,0.4931
0.8250,0.6000,0.4951
0.8375,0.6000,0.4955
0.8500,0.6000,0.4942
0.8625,0.6000,0.4912
0.8750,0.6000,0.4865
0.8875,0.6000,0.4802
0.9000,0.6000,0.4733
0.9125,0.6000,0.4666
0.9250,0.6000,0.4613
0.9375,0.6000,0.4572
0.9500,0.6000,0.4540
0.9625,0.6000,0.4511
0.9750,0.6000,0.4482
0.9875,0.6000,0.4452
1.0000,0.6000,0.4418
0.0000,0.6125,0.3370
0.0125,0.6125,0.3384
0.0250,0.6125,0.3406
0.0375,0.6125,0.3439
0.0500,0.6125,0.3492
0.0625,0.6125,0.3577
0.0750,0.6125,0.3704
0.0875,0.6125,0.3865
0.1000,0.6125,0.4027
0.1125,0.6125,0.4160
0.1250,0.6125,0.4255
0.1375,0.6125,0.4322
0.1500,0.6125,0.4378
0.1625,0.6125,0.4433
0.1750,0.6125,0.4491
0.1875,0.6125,0.4552
0.2000,0.6125,0.4614
0.2125,0.6125,0.4674
0.2250,0.6125,0.4730
0.2375,0.6125,0.4782
0.2500,0.6125,0.4832
0.2625,0.6125,0.4876
0.2750,0.6125,0.4906
0.2875,0.6125,0.4916
0.3000,0.6125,0.4909
0.3125,0.6125,0.4888
0.3250,0.6125,0.4854
0.3375,0.6125,0.4811
0.3500,0.6125,0.4758
0.3625,0.6125,0.4703
0.3750,0.6125,0.4653
0.3875,0.6125,0.4614
0.4000,0.6125,0.4592
0.4125,0.6125,0.4590
0.4250,0.6125,0.4606
0.4375,0.6125,0.4637
0.4500,0.6125,0.4678
0.4625,0.6125,0.4722
0.4750,0.6125,0.4759
0.4875,0.6125,0.4783
0.5000,0.6125,0.4795
0.5125,0.6125,0.4800
0.5250,0.6125,0.4805
0.5375,0.6125,0.4813
0.5500,0.6125,0.4824
0.5625,0.6125,0.4838
0.5750,0.6125,0.4854
0.5875,0.6125,0.4873
0.6000,0.6125,0.4895
0.6125,0.6125,0.4920
0.6250,0.6125,0.4944
0.6375,0.6125,0.4959
0.6500,0.6125,0.4950
0.6625,0.6125,0.4915
0.6750,0.6125,0.4860
0.6875,0.6125,0.4797
0.7000,0.6125,0.4737
0.7125,0.6125,0.4691
0.7250,0.6125,0.4668
0.7375,0.6125,0.4672
0.7500,0.6125,0.4702
0.7625,0.6125,0.4751
0.7750,0.6125,0.4810
0.7875,0.6125,0.4867
0.8000,0.6125,0.4915
0.8125,0.6125,0.4948
0.8250,0.6125,0.4962
0.8375,0.6125,0.4956
0.8500,0.6125,0.4930
0.8625,0.6125,0.4884
0.8750,0.6125,0.4824
0.8875,0.6125,0.4755
0.9000,0.6125,0.4686
0.9125,0.6125,0.4625
0.9250,0.6125,0.4575
0.9375,0.6125,0.4537
0.9500,0.6125,0.4505
0.9625,0.6125,0.4474
0.9750,0.6125,0.4443
0.9875,0.6125,0.4409
1.0000,0.6125,0.4371
0.0000,0.6250,0.3405
0.0125,0.6250,0.3430
0.0250,0.6250,0.3461
0.0375,0.6250,0.3505
0.0500,0.6250,0.3572
0.0625,0.6250,0.3674
0.0750,0.6250,0.3818
0.0875,0.6250,0.3983
0.1000,0.6250,0.4133
0.1125,0.6250,0.4240
0.1250,0.6250,0.4308
0.1375,0.6250,0.4354
0.1500,0.6250,0.4396
0.1625,0.6250,0.4443
0.1750,0.6250,0.4497
0.1875,0.6250,0.4559
0.2000,0.6250,0.4624
0.2125,0.6250,0.4688
0.2250,0.6250,0.4746
0.2375,0.6250,0.4799
0.2500,0.6250,0.4844
0.2625,0.6250,0.4881
0.2750,0.6250,0.4901
0.2875,0.6250,0.4904
0.3000,0.6250,0.4888
0.3125,0.6250,0.4858
0.3250,0.6250,0.4816
0.3375,0.6250,0.4764
0.3500,0.6250,0.4706
0.3625,0.6250,0.4647
0.3750,0.6250,0.4595
0.3875,0.6250,0.4559
0.4000,0.6250,0.4543
0.4125,0.6250,0.4548
0.4250,0.6250,0.4573
0.4375,0.6250,0.4614
0.4500,0.6250,0.4665
0.4625,0.6250,0.4717
0.4750,0.6250,0.4760
0.4875,0.6250,0.4788
0.5000,0.6250,0.4801
0.5125,0.6250,0.4806
0.5250,0.6250,0.4810
0.5375,0.6250,0.4818
0.5500,0.6250,0.4829
0.5625,0.6250,0.4844
0.5750,0.6250,0.4860
0.5875,0.6250,0.4879
0.6000,0.6250,0.4900
0.6125,0.6250,0.4922
0.6250,0.6250,0.4944
0.6375,0.6250,0.4957
0.6500,0.6250,0.4946
0.6625,0.6250,0.4909
0.6750,0.6250,0.4853
0.6875,0.6250,0.4792
0.7000,0.6250,0.4738
0.7125,0.6250,0.4701
0.7250,0.6250,0.4689
0.7375,0.6250,0.4701
0.7500,0.6250,0.4735
0.7625,0.6250,0.4784
0.7750,0.6250,0.4839
0.7875,0.6250,0.4892
0.8000,0.6250,0.4934
0.8125,0.6250,0.4958
0.8250,0.6250,0.4962
0.8375,0.6250,0.4941
0.8500,0.6250,0.4897
0.8625,0.6250,0.4833
0.8750,0.6250,0.4759
0.8875,0.6250,0.4684
0.9000,0.6250,0.4615
0.9125,0.6250,0.4557
0.9250,0.6250,0.4513
0.9375,0.6250,0.4479
0.9500,0.6250,0.4449
0.9625,0.6250,0.4419
0.9750,0.6250,0.4387
0.9875,0.6250,0.4352
1.0000,0.6250,0.4312
0.0000,0.6375,0.3435
0.0125,0.6375,0.3472
0.0250,0.6375,0.3514
0.0375,0.6375,0.3569
0.0500,0.6375,0.3647
0.0625,0.6375,0.3761
0.0750,0.6375,0.3911
0.0875,0.6375,0.4076
0.1000,0.6375,0.4215
0.1125,0.6375,0.4306
0.1250,0.6375,0.4359
0.1375,0.6375,0.4393
0.1500,0.6375,0.4427
0.1625,0.6375,0.4470
0.1750,0.6375,0.4524
0.1875,0.6375,0.4586
0.2000,0.6375,0.4652
0.2125,0.6375,0.4716
0.2250,0.6375,0.4772
0.2375,0.6375,0.4820
0.2500,0.6375,0.4858
0.2625,0.6375,0.4886
0.2750,0.6375,0.4899
0.2875,0.6375,0.4891
0.3000,0.6375,0.4865
0.3125,0.6375,0.4824
0.3250,0.6375,0.4773
0.3375,0.6375,0.4715
0.3500,0.6375,0.4653
0.3625,0.6375,0.4593
0.3750,0.6375,0.4544
0.3875,0.6375,0.4512
0.4000,0.6375,0.4502
0.4125,0.6375,0.4516
0.4250,0.6375,0.4552
0.4375,0.6375,0.4604
0.4500,0.6375,0.4665
0.4625,0.6375,0.4726
0.4750,0.6375,0.4775
0.4875,0.6375,0.4807
0.5000,0.6375,0.4822
0.5125,0.6375,0.4827
0.5250,0.6375,0.4831
0.5375,0.6375,0.4838
0.5500,0.6375,0.4850
0.5625,0.6375,0.4865
0.5750,0.6375,0.4882
0.5875,0.6375,0.4901
0.6000,0.6375,0.4921
0.6125,0.6375,0.4942
0.6250,0.6375,0.4961
0.6375,0.6375,0.4973
0.6500,0.6375,0.4962
0.6625,0.6375,0.4931
0.6750,0.6375,0.4883
0.6875,0.6375,0.4828
0.7000,0.6375,0.4781
0.7125,0.6375,0.4749
0.7250,0.6375,0.4739
0.7375,0.6375,0.4751
0.7500,0.6375,0.4781
0.7625,0.6375,0.4823
0.7750,0.6375,0.4869
0.7875,0.6375,0.4912
0.8000,0.6375,0.4943
0.8125,0.6375,0.4955
0.8250,0.6375,0.4943
0.8375,0.6375,0.4904
0.8500,0.6375,0.4841
0.8625,0.6375,0.4762
0.8750,0.6375,0.4678
0.8875,0.6375,0.4599
0.9000,0.6375,0.4531
0.9125,0.6375,0.4476
0.9250,0.6375,0.4435
0.9375,0.6375,0.4403
0.9500,0.6375,0.4377
0.9625,0.6375,0.4351
0.9750,0.6375,0.4322
0.9875,0.6375,0.4291
1.0000,0.6375,0.4256
0.0000,0.6500,0.3461
0.0125,0.6500,0.3510
0.0250,0.6500,0.3563
0.0375,0.6500,0.3627
0.0500,0.6500,0.3711
0.0625,0.6500,0.3827
0.0750,0.6500,0.3977
0.0875,0.6500,0.4138
0.1000,0.6500,0.4272
0.1125,0.6500,0.4358
0.1250,0.6500,0.4406
0.1375,0.6500,0.4437
0.1500,0.6500,0.4469
0.1625,0.6500,0.4511
0.1750,0.6500,0.4565
0.1875,0.6500,0.4628
0.2000,0.6500,0.4692
0.2125,0.6500,0.4752
0.2250,0.6500,0.4803
0.2375,0.6500,0.4843
0.2500,0.6500,0.4873
0.2625,0.6500,0.4892
0.2750,0.6500,0.4897
0.2875,0.6500,0.4880
0.3000,0.6500,0.4841
0.3125,0.6500,0.4789
0.3250,0.6500,0.4728
0.3375,0.6500,0.4665
0.3500,0.6500,0.4602
0.3625,0.6500,0.4544
0.3750,0.6500,0.4498
0.3875,0.6500,0.4471
0.4000,0.6500,0.4468
0.4125,0.6500,0.4492
0.4250,0.6500,0.4540
0.4375,0.6500,0.4604
0.4500,0.6500,0.4676
0.4625,0.6500,0.4745
0.4750,0.6500,0.4801
0.4875,0.6500,0.4837
0.5000,0.6500,0.4854
0.5125,0.6500,0.4860
0.5250,0.6500,0.4863
0.5375,0.6500,0.4870
0.5500,0.6500,0.4881
0.5625,0.6500,0.4897
0.5750,0.6500,0.4914
0.5875,0.6500,0.4932
0.6000,0.6500,0.4951
0.6125,0.6500,0.4969
0.6250,0.6500,0.4986
0.6375,0.6500,0.4994
0.6500,0.6500,0.4988
0.6625,0.6500,0.4966
0.6750,0.6500,0.4929
0.6875,0.6500,0.4887
0.7000,0.6500,0.4847
0.7125,0.6500,0.4817
0.7250,0.6500,0.4803
0.7375,0.6500,0.4807
0.7500,0.6500,0.4826
0.7625,0.6500,0.4856
0.7750,0.6500,0.4888
0.7875,0.6500,0.4917
0.8000,0.6500,0.4934
0.8125,0.6500,0.4931
0.8250,0.6500,0.4901
0.8375,0.6500,0.4844
0.8500,0.6500,0.4765
0.8625,0.6500,0.4676
0.8750,0.6500,0.4588
0.8875,0.6500,0.4510
0.9000,0.6500,0.4445
0.9125,0.6500,0.4394
0.9250,0.6500,0.4355
0.9375,0.6500,0.4327
0.9500,0.6500,0.4307
0.9625,0.6500,0.4288
0.9750,0.6500,0.4268
0.9875,0.6500,0.4244
1.0000,0.6500,0.4217
0.0000,0.6625,0.3484
0.0125,0.6625,0.3543
0.0250,0.6625,0.3605
0.0375,0.6625,0.3674
0.0500,0.6625,0.3760
0.0625,0.6625,0.3872
0.0750,0.6625,0.4015
0.0875,0.6625,0.4171
0.1000,0.6625,0.4306
0.1125,0.6625,0.4397
0.1250,0.6625,0.4450
0.1375,0.6625,0.4484
0.1500,0.6625,0.4519
0.1625,0.6625,0.4564
0.1750,0.6625,0.4619
0.1875,0.6625,0.4679
0.2000,0.6625,0.4738
0.2125,0.6625,0.4790
0.2250,0.6625,0.4832
0.2375,0.6625,0.4863
0.2500,0.6625,0.4886
0.2625,0.6625,0.4898
0.2750,0.6625,0.4897
0.2875,0.6625,0.4873
0.3000,0.6625,0.4823
0.3125,0.6625,0.4757
0.3250,0.6625,0.4687
0.3375,0.6625,0.4618
0.3500,0.6625,0.4554
0.3625,0.6625,0.4498
0.3750,0.6625,0.4455
0.3875,0.6625,0.4434
0.4000,0.6625,0.4439
0.4125,0.6625,0.4473
0.4250,0.6625,0.4534
0.4375,0.6625,0.4611
0.4500,0.6625,0.4694
0.4625,0.6625,0.4770
0.4750,0.6625,0.4830
0.4875,0.6625,0.4869
0.5000,0.6625,0.4889
0.5125,0.6625,0.4897
0.5250,0.6625,0.4901
0.5375,0.6625,0.4907
0.5500,0.6625,0.4918
0.5625,0.6625,0.4932
0.5750,0.6625,0.4948
0.5875,0.6625,0.4965
0.6000,0.6625,0.4981
0.6125,0.6625,0.4995
0.6250,0.6625,0.5029
0.6375,0.6625,0.5050
0.6500,0.6625,0.5022
0.6625,0.6625,0.4989
0.6750,0.6625,0.4966
0.6875,0.6625,0.4937
0.7000,0.6625,0.4905
0.7125,0.6625,0.4878
0.7250,0.6625,0.4859
0.7375,0.6625,0.4852
0.7500,0.6625,0.4856
0.7625,0.6625,0.4868
0.7750,0.6625,0.4883
0.7875,0.6625,0.4894
0.8000,0.6625,0.4894
0.8125,0.6625,0.4874
0.8250,0.6625,0.4830
0.8375,0.6625,0.4760
0.8500,0.6625,0.4674
0.8625,0.6625,0.4583
0.8750,0.6625,0.4498
0.8875,0.6625,0.4425
0.9000,0.6625,0.4366
0.9125,0.6625,0.4321
0.9250,0.6625,0.4288
0.9375,0.6625,0.4268
0.9500,0.6625,0.4257
0.9625,0.6625,0.4248
0.9750,0.6625,0.4238
0.9875,0.6625,0.4223
1.0000,0.6625,0.4205
0.0000,0.6750,0.3502
0.0125,0.6750,0.3568
0.0250,0.6750,0.3635
0.0375,0.6750,0.3707
0.0500,0.6750,0.3791
0.0625,0.6750,0.3895
0.0750,0.6750,0.4028
0.0875,0.6750,0.4179
0.1000,0.6750,0.4320
0.1125,0.6750,0.4424
0.1250,0.6750,0.4490
0.1375,0.6750,0.4534
0.1500,0.6750,0.4576
0.1625,0.6750,0.4623
0.1750,0.6750,0.4677
0.1875,0.6750,0.4732
0.2000,0.6750,0.4782
0.2125,0.6750,0.4824
0.2250,0.6750,0.4856
0.2375,0.6750,0.4879
0.2500,0.6750,0.4895
0.2625,0.6750,0.4904
0.2750,0.6750,0.4898
0.2875,0.6750,0.4870
0.3000,0.6750,0.4812
0.3125,0.6750,0.4734
0.3250,0.6750,0.4652
0.3375,0.6750,0.4577
0.3500,0.6750,0.4511
0.3625,0.6750,0.4456
0.3750,0.6750,0.4417
0.3875,0.6750,0.4401
0.4000,0.6750,0.4414
0.4125,0.6750,0.4460
0.4250,0.6750,0.4533
0.4375,0.6750,0.4623
0.4500,0.6750,0.4715
0.4625,0.6750,0.4795
0.4750,0.6750,0.4855
0.4875,0.6750,0.4895
0.5000,0.6750,0.4917
0.5125,0.6750,0.4927
0.5250,0.6750,0.4933
0.5375,0.6750,0.4940
0.5500,0.6750,0.4950
0.5625,0.6750,0.4964
0.5750,0.6750,0.4978
0.5875,0.6750,0.4992
0.6000,0.6750,0.5015
0.6125,0.6750,0.5056
0.6250,0.6750,0.5070
0.6375,0.6750,0.5058
0.6500,0.6750,0.5024
0.6625,0.6750,0.4994
0.6750,0.6750,0.4980
0.6875,0.6750,0.4961
0.7000,0.6750,0.4937
0.7125,0.6750,0.4913
0.7250,0.6750,0.4889
0.7375,0.6750,0.4870
0.7500,0.6750,0.4855
0.7625,0.6750,0.4845
0.7750,0.6750,0.4836
0.7875,0.6750,0.4826
0.8000,0.6750,0.4809
0.8125,0.6750,0.4779
0.8250,0.6750,0.4729
0.8375,0.6750,0.4660
0.8500,0.6750,0.4577
0.8625,0.6750,0.4493
0.8750,0.6750,0.4416
0.8875,0.6750,0.4352
0.9000,0.6750,0.4302
0.9125,0.6750,0.4266
0.9250,0.6750,0.4245
0.9375,0.6750,0.4236
0.9500,0.6750,0.4236
0.9625,0.6750,0.4237
0.9750,0.6750,0.4235
0.9875,0.6750,0.4227
1.0000,0.6750,0.4215
0.0000,0.6875,0.3514
0.0125,0.6875,0.3583
0.0250,0.6875,0.3652
0.0375,0.6875,0.3724
0.0500,0.6875,0.3803
0.0625,0.6875,0.3899
0.0750,0.6875,0.4020
0.0875,0.6875,0.4166
0.1000,0.6875,0.4316
0.1125,0.6875,0.4439
0.1250,0.6875,0.4525
0.1375,0.6875,0.4585
0.1500,0.6875,0.4634
0.1625,0.6875,0.4684
0.1750,0.6875,0.4733
0.1875,0.6875,0.4779
0.2000,0.6875,0.4818
0.2125,0.6875,0.4850
0.2250,0.6875,0.4873
0.2375,0.6875,0.4890
0.2500,0.6875,0.4903
0.2625,0.6875,0.4908
0.2750,0.6875,0.4900
0.2875,0.6875,0.4869
0.3000,0.6875,0.4806
0.3125,0.6875,0.4720
0.3250,0.6875,0.4628
0.3375,0.6875,0.4545
0.3500,0.6875,0.4475
0.3625,0.6875,0.4421
0.3750,0.6875,0.4386
0.3875,0.6875,0.4376
0.4000,0.6875,0.4397
0.4125,0.6875,0.4453
0.4250,0.6875,0.4537
0.4375,0.6875,0.4636
0.4500,0.6875,0.4732
0.4625,0.6875,0.4811
0.4750,0.6875,0.4869
0.4875,0.6875,0.4907
0.5000,0.6875,0.4929
0.5125,0.6875,0.4942
0.5250,0.6875,0.4950
0.5375,0.6875,0.4959
0.5500,0.6875,0.4970
0.5625,0.6875,0.4983
0.5750,0.6875,0.4996
0.5875,0.6875,0.5031
0.6000,0.6875,0.5059
0.6125,0.6875,0.5056
0.6250,0.6875,0.5027
0.6375,0.6875,0.4998
0.6500,0.6875,0.4990
0.6625,0.6875,0.4983
0.6750,0.6875,0.4974
0.6875,0.6875,0.4960
0.7000,0.6875,0.4941
0.7125,0.6875,0.4917
0.7250,0.6875,0.4887
0.7375,0.6875,0.4852
0.7500,0.6875,0.4815
0.7625,0.6875,0.4777
0.7750,0.6875,0.4742
0.7875,0.6875,0.4710
0.8000,0.6875,0.4681
0.8125,0.6875,0.4650
0.8250,0.6875,0.4609
0.8375,0.6875,0.4554
0.8500,0.6875,0.4489
0.8625,0.6875,0.4419
0.8750,0.6875,0.4355
0.8875,0.6875,0.4303
0.9000,0.6875,0.4264
0.9125,0.6875,0.4241
0.9250,0.6875,0.4232
0.9375,0.6875,0.4235
0.9500,0.6875,0.4243
0.9625,0.6875,0.4250
0.9750,0.6875,0.4252
0.9875,0.6875,0.4248
1.0000,0.6875,0.4239
0.0000,0.7000,0.3519
0.0125,0.7000,0.3586
0.0250,0.7000,0.3654
0.0375,0.7000,0.3724
0.0500,0.7000,0.3798
0.0625,0.7000,0.3886
0.0750,0.7000,0.3997
0.0875,0.7000,0.4137
0.1000,0.7000,0.4295
0.1125,0.7000,0.4443
0.1250,0.7000,0.4555
0.1375,0.7000,0.4632
0.1500,0.7000,0.4689
0.1625,0.7000,0.4737
0.1750,0.7000,0.4779
0.1875,0.7000,0.4815
0.2000,0.7000,0.4844
0.2125,0.7000,0.4867
0.2250,0.7000,0.4884
0.2375,0.7000,0.4898
0.2500,0.7000,0.4908
0.2625,0.7000,0.4911
0.2750,0.7000,0.4901
0.2875,0.7000,0.4867
0.3000,0.7000,0.4802
0.3125,0.7000,0.4712
0.3250,0.7000,0.4615
0.3375,0.7000,0.4527
0.3500,0.7000,0.4455
0.3625,0.7000,0.4401
0.3750,0.7000,0.4369
0.3875,0.7000,0.4364
0.4000,0.7000,0.4391
0.4125,0.7000,0.4453
0.4250,0.7000,0.4542
0.4375,0.7000,0.4641
0.4500,0.7000,0.4734
0.4625,0.7000,0.4808
0.4750,0.7000,0.4862
0.4875,0.7000,0.4898
0.5000,0.7000,0.4919
0.5125,0.7000,0.4933
0.5250,0.7000,0.4943
0.5375,0.7000,0.4953
0.5500,0.7000,0.4966
0.5625,0.7000,0.4980
0.5750,0.7000,0.4992
0.5875,0.7000,0.4999
0.6000,0.7000,0.4999
0.6125,0.7000,0.4992
0.6250,0.7000,0.4982
0.6375,0.7000,0.4972
0.6500,0.7000,0.4964
0.6625,0.7000,0.4958
0.6750,0.7000,0.4951
0.6875,0.7000,0.4940
0.7000,0.7000,0.4923
0.7125,0.7000,0.4896
0.7250,0.7000,0.4857
0.7375,0.7000,0.4805
0.7500,0.7000,0.4741
0.7625,0.7000,0.4674
0.7750,0.7000,0.4612
0.7875,0.7000,0.4564
0.8000,0.7000,0.4532
0.8125,0.7000,0.4511
0.8250,0.7000,0.4490
0.8375,0.7000,0.4461
0.8500,0.7000,0.4421
0.8625,0.7000,0.4373
0.8750,0.7000,0.4327
0.8875,0.7000,0.4289
0.9000,0.7000,0.4264
0.9125,0.7000,0.4254
0.9250,0.7000,0.4256
0.9375,0.7000,0.4265
0.9500,0.7000,0.4275
0.9625,0.7000,0.4280
0.9750,0.7000,0.4280
0.9875,0.7000,0.4275
1.0000,0.7000,0.4268
0.0000,0.7125,0.3515
0.0125,0.7125,0.3578
0.0250,0.7125,0.3643
0.0375,0.7125,0.3709
0.0500,0.7125,0.3778
0.0625,0.7125,0.3859
0.0750,0.7125,0.3960
0.0875,0.7125,0.4095
0.1000,0.7125,0.4263
0.1125,0.7125,0.4435
0.1250,0.7125,0.4575
0.1375,0.7125,0.4670
0.1500,0.7125,0.4732
0.1625,0.7125,0.4776
0.1750,0.7125,0.4810
0.1875,0.7125,0.4837
0.2000,0.7125,0.4859
0.2125,0.7125,0.4876
0.2250,0.7125,0.4890
0.2375,0.7125,0.4902
0.2500,0.7125,0.4911
0.2625,0.7125,0.4912
0.2750,0.7125,0.4899
0.2875,0.7125,0.4861
0.3000,0.7125,0.4796
0.3125,0.7125,0.4708
0.3250,0.7125,0.4613
0.3375,0.7125,0.4525
0.3500,0.7125,0.4455
0.3625,0.7125,0.4404
0.3750,0.7125,0.4375
0.3875,0.7125,0.4372
0.4000,0.7125,0.4401
0.4125,0.7125,0.4459
0.4250,0.7125,0.4539
0.4375,0.7125,0.4626
0.4500,0.7125,0.4707
0.4625,0.7125,0.4774
0.4750,0.7125,0.4824
0.4875,0.7125,0.4858
0.5000,0.7125,0.4880
0.5125,0.7125,0.4894
0.5250,0.7125,0.4904
0.5375,0.7125,0.4915
0.5500,0.7125,0.4928
0.5625,0.7125,0.4945
0.5750,0.7125,0.4959
0.5875,0.7125,0.4968
0.6000,0.7125,0.4966
0.6125,0.7125,0.4957
0.6250,0.7125,0.4945
0.6375,0.7125,0.4934
0.6500,0.7125,0.4926
0.6625,0.7125,0.4921
0.6750,0.7125,0.4916
0.6875,0.7125,0.4907
0.7000,0.7125,0.4889
0.7125,0.7125,0.4859
0.7250,0.7125,0.4810
0.7375,0.7125,0.4741
0.7500,0.7125,0.4653
0.7625,0.7125,0.4559
0.7750,0.7125,0.4478
0.7875,0.7125,0.4422
0.8000,0.7125,0.4395
0.8125,0.7125,0.4390
0.8250,0.7125,0.4393
0.8375,0.7125,0.4393
0.8500,0.7125,0.4383
0.8625,0.7125,0.4362
0.8750,0.7125,0.4338
0.8875,0.7125,0.4319
0.9000,0.7125,0.4310
0.9125,0.7125,0.4310
0.9250,0.7125,0.4316
0.9375,0.7125,0.4322
0.9500,0.7125,0.4324
0.9625,0.7125,0.4321
0.9750,0.7125,0.4314
0.9875,0.7125,0.4306
1.0000,0.7125,0.4296
0.0000,0.7250,0.3503
0.0125,0.7250,0.3561
0.0250,0.7250,0.3619
0.0375,0.7250,0.3680
0.0500,0.7250,0.3744
0.0625,0.7250,0.3817
0.0750,0.7250,0.3910
0.0875,0.7250,0.4041
0.1000,0.7250,0.4213
0.1125,0.7250,0.4403
0.1250,0.7250,0.4578
0.1375,0.7250,0.4688
0.1500,0.7250,0.4754
0.1625,0.7250,0.4796
0.1750,0.7250,0.4824
0.1875,0.7250,0.4847
0.2000,0.7250,0.4864
0.2125,0.7250,0.4879
0.2250,0.7250,0.4892
0.2375,0.7250,0.4904
0.2500,0.7250,0.4911
0.2625,0.7250,0.4910
0.2750,0.7250,0.4892
0.2875,0.7250,0.4851
0.3000,0.7250,0.4785
0.3125,0.7250,0.4702
0.3250,0.7250,0.4616
0.3375,0.7250,0.4539
0.3500,0.7250,0.4477
0.3625,0.7250,0.4432
0.3750,0.7250,0.4407
0.3875,0.7250,0.4403
0.4000,0.7250,0.4420
0.4125,0.7250,0.4459
0.4250,0.7250,0.4514
0.4375,0.7250,0.4576
0.4500,0.7250,0.4638
0.4625,0.7250,0.4695
0.4750,0.7250,0.4743
0.4875,0.7250,0.4780
0.5000,0.7250,0.4804
0.5125,0.7250,0.4820
0.5250,0.7250,0.4830
0.5375,0.7250,0.4841
0.5500,0.7250,0.4856
0.5625,0.7250,0.4875
0.5750,0.7250,0.4896
0.5875,0.7250,0.4911
0.6000,0.7250,0.4915
0.6125,0.7250,0.4908
0.6250,0.7250,0.4896
0.6375,0.7250,0.4885
0.6500,0.7250,0.4877
0.6625,0.7250,0.4873
0.6750,0.7250,0.4868
0.6875,0.7250,0.4861
0.7000,0.7250,0.4845
0.7125,0.7250,0.4812
0.7250,0.7250,0.4756
0.7375,0.7250,0.4673
0.7500,0.7250,0.4567
0.7625,0.7250,0.4456
0.7750,0.7250,0.4364
0.7875,0.7250,0.4308
0.8000,0.7250,0.4289
0.8125,0.7250,0.4299
0.8250,0.7250,0.4323
0.8375,0.7250,0.4349
0.8500,0.7250,0.4369
0.8625,0.7250,0.4381
0.8750,0.7250,0.4385
0.8875,0.7250,0.4389
0.9000,0.7250,0.4395
0.9125,0.7250,0.4400
0.9250,0.7250,0.4402
0.9375,0.7250,0.4397
0.9500,0.7250,0.4386
0.9625,0.7250,0.4370
0.9750,0.7250,0.4354
0.9875,0.7250,0.4339
1.0000,0.7250,0.4325
0.0000,0.7375,0.3481
0.0125,0.7375,0.3531
0.0250,0.7375,0.3583
0.0375,0.7375,0.3636
0.0500,0.7375,0.3692
0.0625,0.7375,0.3754
0.0750,0.7375,0.3838
0.0875,0.7375,0.3968
0.1000,0.7375,0.4144
0.1125,0.7375,0.4349
0.1250,0.7375,0.4544
0.1375,0.7375,0.4680
0.1500,0.7375,0.4753
0.1625,0.7375,0.4796
0.1750,0.7375,0.4824
0.1875,0.7375,0.4845
0.2000,0.7375,0.4862
0.2125,0.7375,0.4876
0.2250,0.7375,0.4890
0.2375,0.7375,0.4901
0.2500,0.7375,0.4907
0.2625,0.7375,0.4901
0.2750,0.7375,0.4878
0.2875,0.7375,0.4833
0.3000,0.7375,0.4770
0.3125,0.7375,0.4696
0.3250,0.7375,0.4623
0.3375,0.7375,0.4561
0.3500,0.7375,0.4514
0.3625,0.7375,0.4479
0.3750,0.7375,0.4455
0.3875,0.7375,0.4440
0.4000,0.7375,0.4434
0.4125,0.7375,0.4439
0.4250,0.7375,0.4455
0.4375,0.7375,0.4484
0.4500,0.7375,0.4523
0.4625,0.7375,0.4569
0.4750,0.7375,0.4616
0.4875,0.7375,0.4657
0.5000,0.7375,0.4689
0.5125,0.7375,0.4709
0.5250,0.7375,0.4723
0.5375,0.7375,0.4736
0.5500,0.7375,0.4755
0.5625,0.7375,0.4781
0.5750,0.7375,0.4812
0.5875,0.7375,0.4839
0.6000,0.7375,0.4852
0.6125,0.7375,0.4851
0.6250,0.7375,0.4842
0.6375,0.7375,0.4830
0.6500,0.7375,0.4820
0.6625,0.7375,0.4815
0.6750,0.7375,0.4811
0.6875,0.7375,0.4806
0.7000,0.7375,0.4792
0.7125,0.7375,0.4760
0.7250,0.7375,0.4702
0.7375,0.7375,0.4611
0.7500,0.7375,0.4495
0.7625,0.7375,0.4375
0.7750,0.7375,0.4279
0.7875,0.7375,0.4225
0.8000,0.7375,0.4213
0.8125,0.7375,0.4233
0.8250,0.7375,0.4272
0.8375,0.7375,0.4320
0.8500,0.7375,0.4369
0.8625,0.7375,0.4414
0.8750,0.7375,0.4451
0.8875,0.7375,0.4480
0.9000,0.7375,0.4500
0.9125,0.7375,0.4507
0.9250,0.7375,0.4502
0.9375,0.7375,0.4484
0.9500,0.7375,0.4459
0.9625,0.7375,0.4430
0.9750,0.7375,0.4402
0.9875,0.7375,0.4378
1.0000,0.7375,0.4357
0.0000,0.7500,0.3442
0.0125,0.7500,0.3486
0.0250,0.7500,0.3531
0.0375,0.7500,0.3573
0.0500,0.7500,0.3615
0.0625,0.7500,0.3661
0.0750,0.7500,0.3739
0.0875,0.7500,0.3862
0.1000,0.7500,0.4041
0.1125,0.7500,0.4260
0.1250,0.7500,0.4476
0.1375,0.7500,0.4638
0.1500,0.7500,0.4726
0.1625,0.7500,0.4778
0.1750,0.7500,0.4811
0.1875,0.7500,0.4833
0.2000,0.7500,0.4851
0.2125,0.7500,0.4867
0.2250,0.7500,0.4880
0.2375,0.7500,0.4890
0.2500,0.7500,0.4892
0.2625,0.7500,0.4881
0.2750,0.7500,0.4853
0.2875,0.7500,0.4808
0.3000,0.7500,0.4749
0.3125,0.7500,0.4688
0.3250,0.7500,0.4632
0.3375,0.7500,0.4588
0.3500,0.7500,0.4555
0.3625,0.7500,0.4529
0.3750,0.7500,0.4501
0.3875,0.7500,0.4467
0.4000,0.7500,0.4428
0.4125,0.7500,0.4393
0.4250,0.7500,0.4369
0.4375,0.7500,0.4361
0.4500,0.7500,0.4374
0.4625,0.7500,0.4405
0.4750,0.7500,0.4448
0.4875,0.7500,0.4495
0.5000,0.7500,0.4536
0.5125,0.7500,0.4567
0.5250,0.7500,0.4589
0.5375,0.7500,0.4611
0.5500,0.7500,0.4638
0.5625,0.7500,0.4677
0.5750,0.7500,0.4722
0.5875,0.7500,0.4764
0.6000,0.7500,0.4790
0.6125,0.7500,0.4796
0.6250,0.7500,0.4787
0.6375,0.7500,0.4774
0.6500,0.7500,0.4761
0.6625,0.7500,0.4753
0.6750,0.7500,0.4749
0.6875,0.7500,0.4746
0.7000,0.7500,0.4735
0.7125,0.7500,0.4708
0.7250,0.7500,0.4652
0.7375,0.7500,0.4561
0.7500,0.7500,0.4443
0.7625,0.7500,0.4320
0.7750,0.7500,0.4223
0.7875,0.7500,0.4168
0.8000,0.7500,0.4157
0.8125,0.7500,0.4181
0.8250,0.7500,0.4228
0.8375,0.7500,0.4292
0.8500,0.7500,0.4365
0.8625,0.7500,0.4441
0.8750,0.7500,0.4511
0.8875,0.7500,0.4566
0.9000,0.7500,0.4599
0.9125,0.7500,0.4609
0.9250,0.7500,0.4600
0.9375,0.7500,0.4575
0.9500,0.7500,0.4540
0.9625,0.7500,0.4502
0.9750,0.7500,0.4464
0.9875,0.7500,0.4430
1.0000,0.7500,0.4399
0.0000,0.7625,0.3382
0.0125,0.7625,0.3421
0.0250,0.7625,0.3457
0.0375,0.7625,0.3486
0.0500,0.7625,0.3508
0.0625,0.7625,0.3541
0.0750,0.7625,0.3602
0.0875,0.7625,0.3714
0.1000,0.7625,0.3893
0.1125,0.7625,0.4125
0.1250,0.7625,0.4366
0.1375,0.7625,0.4559
0.1500,0.7625,0.4676
0.1625,0.7625,0.4745
0.1750,0.7625,0.4787
0.1875,0.7625,0.4814
0.2000,0.7625,0.4833
0.2125,0.7625,0.4848
0.2250,0.7625,0.4859
0.2375,0.7625,0.4864
0.2500,0.7625,0.4859
0.2625,0.7625,0.4842
0.2750,0.7625,0.4812
0.2875,0.7625,0.4770
0.3000,0.7625,0.4723
0.3125,0.7625,0.4677
0.3250,0.7625,0.4641
0.3375,0.7625,0.4614
0.3500,0.7625,0.4594
0.3625,0.7625,0.4569
0.3750,0.7625,0.4531
0.3875,0.7625,0.4473
0.4000,0.7625,0.4401
0.4125,0.7625,0.4328
0.4250,0.7625,0.4267
0.4375,0.7625,0.4227
0.4500,0.7625,0.4212
0.4625,0.7625,0.4224
0.4750,0.7625,0.4258
0.4875,0.7625,0.4307
0.5000,0.7625,0.4358
0.5125,0.7625,0.4402
0.5250,0.7625,0.4439
0.5375,0.7625,0.4476
0.5500,0.7625,0.4520
0.5625,0.7625,0.4576
0.5750,0.7625,0.4640
0.5875,0.7625,0.4698
0.6000,0.7625,0.4736
0.6125,0.7625,0.4749
0.6250,0.7625,0.4741
0.6375,0.7625,0.4725
0.6500,0.7625,0.4708
0.6625,0.7625,0.4697
0.6750,0.7625,0.4691
0.6875,0.7625,0.4689
0.7000,0.7625,0.4682
0.7125,0.7625,0.4661
0.7250,0.7625,0.4612
0.7375,0.7625,0.4528
0.7500,0.7625,0.4414
0.7625,0.7625,0.4292
0.7750,0.7625,0.4192
0.7875,0.7625,0.4131
0.8000,0.7625,0.4113
0.8125,0.7625,0.4132
0.8250,0.7625,0.4179
0.8375,0.7625,0.4250
0.8500,0.7625,0.4340
0.8625,0.7625,0.4442
0.8750,0.7625,0.4542
0.8875,0.7625,0.4622
0.9000,0.7625,0.4672
0.9125,0.7625,0.4691
0.9250,0.7625,0.4686
0.9375,0.7625,0.4662
0.9500,0.7625,0.4627
0.9625,0.7625,0.4585
0.9750,0.7625,0.4542
0.9875,0.7625,0.4499
1.0000,0.7625,0.4458
0.0000,0.7750,0.3300
0.0125,0.7750,0.3336
0.0250,0.7750,0.3364
0.0375,0.7750,0.3379
0.0500,0.7750,0.3387
0.0625,0.7750,0.3401
0.0750,0.7750,0.3440
0.0875,0.7750,0.3534
0.1000,0.7750,0.3705
0.1125,0.7750,0.3945
0.1250,0.7750,0.4211
0.1375,0.7750,0.4443
0.1500,0.7750,0.4600
0.1625,0.7750,0.4696
0.1750,0.7750,0.4752
0.1875,0.7750,0.4785
0.2000,0.7750,0.4805
0.2125,0.7750,0.4815
0.2250,0.7750,0.4818
0.2375,0.7750,0.4812
0.2500,0.7750,0.4797
0.2625,0.7750,0.4775
0.2750,0.7750,0.4747
0.2875,0.7750,0.4716
0.3000,0.7750,0.4686
0.3125,0.7750,0.4661
0.3250,0.7750,0.4645
0.3375,0.7750,0.4635
0.3500,0.7750,0.4623
0.3625,0.7750,0.4596
0.3750,0.7750,0.4543
0.3875,0.7750,0.4460
0.4000,0.7750,0.4358
0.4125,0.7750,0.4254
0.4250,0.7750,0.4163
0.4375,0.7750,0.4094
0.4500,0.7750,0.4055
0.4625,0.7750,0.4046
0.4750,0.7750,0.4068
0.4875,0.7750,0.4113
0.5000,0.7750,0.4172
0.5125,0.7750,0.4230
0.5250,0.7750,0.4286
0.5375,0.7750,0.4342
0.5500,0.7750,0.4408
0.5625,0.7750,0.4486
0.5750,0.7750,0.4570
0.5875,0.7750,0.4645
0.6000,0.7750,0.4696
0.6125,0.7750,0.4715
0.6250,0.7750,0.4708
0.6375,0.7750,0.4690
0.6500,0.7750,0.4670
0.6625,0.7750,0.4655
0.6750,0.7750,0.4647
0.6875,0.7750,0.4644
0.7000,0.7750,0.4641
0.7125,0.7750,0.4626
0.7250,0.7750,0.4585
0.7375,0.7750,0.4512
0.7500,0.7750,0.4409
0.7625,0.7750,0.4291
0.7750,0.7750,0.4185
0.7875,0.7750,0.4110
0.8000,0.7750,0.4075
0.8125,0.7750,0.4076
0.8250,0.7750,0.4111
0.8375,0.7750,0.4177
0.8500,0.7750,0.4275
0.8625,0.7750,0.4396
0.8750,0.7750,0.4523
0.8875,0.7750,0.4631
0.9000,0.7750,0.4705
0.9125,0.7750,0.4742
0.9250,0.7750,0.4751
0.9375,0.7750,0.4738
0.9500,0.7750,0.4711
0.9625,0.7750,0.4675
0.9750,0.7750,0.4633
0.9875,0.7750,0.4588
1.0000,0.7750,0.4540
0.0000,0.7875,0.3217
0.0125,0.7875,0.3253
0.0250,0.7875,0.3278
0.0375,0.7875,0.3286
0.0500,0.7875,0.3279
0.0625,0.7875,0.3272
0.0750,0.7875,0.3289
0.0875,0.7875,0.3360
0.1000,0.7875,0.3510
0.1125,0.7875,0.3741
0.1250,0.7875,0.4020
0.1375,0.7875,0.4290
0.1500,0.7875,0.4495
0.1625,0.7875,0.4627
0.1750,0.7875,0.4705
0.1875,0.7875,0.4746
0.2000,0.7875,0.4763
0.2125,0.7875,0.4762
0.2250,0.7875,0.4747
0.2375,0.7875,0.4725
0.2500,0.7875,0.4700
0.2625,0.7875,0.4677
0.2750,0.7875,0.4658
0.2875,0.7875,0.4643
0.3000,0.7875,0.4634
0.3125,0.7875,0.4633
0.3250,0.7875,0.4638
0.3375,0.7875,0.4644
0.3500,0.7875,0.4640
0.3625,0.7875,0.4609
0.3750,0.7875,0.4541
0.3875,0.7875,0.4435
0.4000,0.7875,0.4308
0.4125,0.7875,0.4178
0.4250,0.7875,0.4063
0.4375,0.7875,0.3973
0.4500,0.7875,0.3913
0.4625,0.7875,0.3886
0.4750,0.7875,0.3893
0.4875,0.7875,0.3932
0.5000,0.7875,0.3994
0.5125,0.7875,0.4065
0.5250,0.7875,0.4140
0.5375,0.7875,0.4218
0.5500,0.7875,0.4308
0.5625,0.7875,0.4408
0.5750,0.7875,0.4513
0.5875,0.7875,0.4605
0.6000,0.7875,0.4667
0.6125,0.7875,0.4693
0.6250,0.7875,0.4690
0.6375,0.7875,0.4671
0.6500,0.7875,0.4649
0.6625,0.7875,0.4632
0.6750,0.7875,0.4622
0.6875,0.7875,0.4618
0.7000,0.7875,0.4616
0.7125,0.7875,0.4604
0.7250,0.7875,0.4571
0.7375,0.7875,0.4509
0.7500,0.7875,0.4419
0.7625,0.7875,0.4308
0.7750,0.7875,0.4196
0.7875,0.7875,0.4101
0.8000,0.7875,0.4036
0.8125,0.7875,0.4006
0.8250,0.7875,0.4013
0.8375,0.7875,0.4060
0.8500,0.7875,0.4152
0.8625,0.7875,0.4284
0.8750,0.7875,0.4437
0.8875,0.7875,0.4580
0.9000,0.7875,0.4689
0.9125,0.7875,0.4757
0.9250,0.7875,0.4789
0.9375,0.7875,0.4795
0.9500,0.7875,0.4784
0.9625,0.7875,0.4760
0.9750,0.7875,0.4728
0.9875,0.7875,0.4687
1.0000,0.7875,0.4639
0.0000,0.8000,0.3164
0.0125,0.8000,0.3205
0.0250,0.8000,0.3234
0.0375,0.8000,0.3242
0.0500,0.8000,0.3230
0.0625,0.8000,0.3210
0.0750,0.8000,0.3206
0.0875,0.8000,0.3244
0.1000,0.8000,0.3350
0.1125,0.8000,0.3545
0.1250,0.8000,0.3816
0.1375,0.8000,0.4105
0.1500,0.8000,0.4356
0.1625,0.8000,0.4534
0.1750,0.8000,0.4640
0.1875,0.8000,0.4692
0.2000,0.8000,0.4702
0.2125,0.8000,0.4682
0.2250,0.8000,0.4644
0.2375,0.8000,0.4604
0.2500,0.8000,0.4575
0.2625,0.8000,0.4558
0.2750,0.8000,0.4551
0.2875,0.8000,0.4553
0.3000,0.8000,0.4564
0.3125,0.8000,0.4585
0.3250,0.8000,0.4611
0.3375,0.8000,0.4635
0.3500,0.8000,0.4640
0.3625,0.8000,0.4607
0.3750,0.8000,0.4527
0.3875,0.8000,0.4403
0.4000,0.8000,0.4255
0.4125,0.8000,0.4105
0.4250,0.8000,0.3973
0.4375,0.8000,0.3868
0.4500,0.8000,0.3793
0.4625,0.8000,0.3751
0.4750,0.8000,0.3746
0.4875,0.8000,0.3777
0.5000,0.8000,0.3838
0.5125,0.8000,0.3918
0.5250,0.8000,0.4009
0.5375,0.8000,0.4109
0.5500,0.8000,0.4221
0.5625,0.8000,0.4344
0.5750,0.8000,0.4468
0.5875,0.8000,0.4575
0.6000,0.8000,0.4647
0.6125,0.8000,0.4679
0.6250,0.8000,0.4680
0.6375,0.8000,0.4664
0.6500,0.8000,0.4643
0.6625,0.8000,0.4625
0.6750,0.8000,0.4614
0.6875,0.8000,0.4609
0.7000,0.8000,0.4604
0.7125,0.8000,0.4591
0.7250,0.8000,0.4561
0.7375,0.8000,0.4506
0.7500,0.8000,0.4426
0.7625,0.8000,0.4324
0.7750,0.8000,0.4209
0.7875,0.8000,0.4095
0.8000,0.8000,0.3995
0.8125,0.8000,0.3923
0.8250,0.8000,0.3889
0.8375,0.8000,0.3903
0.8500,0.8000,0.3976
0.8625,0.8000,0.4107
0.8750,0.8000,0.4280
0.8875,0.8000,0.4462
0.9000,0.8000,0.4617
0.9125,0.8000,0.4728
0.9250,0.8000,0.4795
0.9375,0.8000,0.4828
0.9500,0.8000,0.4836
0.9625,0.8000,0.4828
0.9750,0.8000,0.4809
0.9875,0.8000,0.4779
1.0000,0.8000,0.4736
0.0000,0.8125,0.3154
0.0125,0.8125,0.3206
0.0250,0.8125,0.3244
0.0375,0.8125,0.3257
0.0500,0.8125,0.3244
0.0625,0.8125,0.3217
0.0750,0.8125,0.3197
0.0875,0.8125,0.3205
0.1000,0.8125,0.3265
0.1125,0.8125,0.3401
0.1250,0.8125,0.3625
0.1375,0.8125,0.3911
0.1500,0.8125,0.4186
0.1625,0.8125,0.4401
0.1750,0.8125,0.4538
0.1875,0.8125,0.4601
0.2000,0.8125,0.4606
0.2125,0.8125,0.4571
0.2250,0.8125,0.4514
0.2375,0.8125,0.4468
0.2500,0.8125,0.4443
0.2625,0.8125,0.4434
0.2750,0.8125,0.4438
0.2875,0.8125,0.4453
0.3000,0.8125,0.4478
0.3125,0.8125,0.4515
0.3250,0.8125,0.4559
0.3375,0.8125,0.4601
0.3500,0.8125,0.4619
0.3625,0.8125,0.4590
0.3750,0.8125,0.4503
0.3875,0.8125,0.4366
0.4000,0.8125,0.4202
0.4125,0.8125,0.4039
0.4250,0.8125,0.3896
0.4375,0.8125,0.3781
0.4500,0.8125,0.3699
0.4625,0.8125,0.3650
0.4750,0.8125,0.3636
0.4875,0.8125,0.3660
0.5000,0.8125,0.3718
0.5125,0.8125,0.3802
0.5250,0.8125,0.3903
0.5375,0.8125,0.4019
0.5500,0.8125,0.4150
0.5625,0.8125,0.4292
0.5750,0.8125,0.4432
0.5875,0.8125,0.4550
0.6000,0.8125,0.4629
0.6125,0.8125,0.4668
0.6250,0.8125,0.4674
0.6375,0.8125,0.4663
0.6500,0.8125,0.4645
0.6625,0.8125,0.4628
0.6750,0.8125,0.4616
0.6875,0.8125,0.4608
0.7000,0.8125,0.4598
0.7125,0.8125,0.4579
0.7250,0.8125,0.4545
0.7375,0.8125,0.4491
0.7500,0.8125,0.4417
0.7625,0.8125,0.4321
0.7750,0.8125,0.4207
0.7875,0.8125,0.4080
0.8000,0.8125,0.3951
0.8125,0.8125,0.3839
0.8250,0.8125,0.3763
0.8375,0.8125,0.3741
0.8500,0.8125,0.3783
0.8625,0.8125,0.3896
0.8750,0.8125,0.4072
0.8875,0.8125,0.4282
0.9000,0.8125,0.4486
0.9125,0.8125,0.4651
0.9250,0.8125,0.4763
0.9375,0.8125,0.4829
0.9500,0.8125,0.4860
0.9625,0.8125,0.4869
0.9750,0.8125,0.4862
0.9875,0.8125,0.4844
1.0000,0.8125,0.4783
0.0000,0.8250,0.3182
0.0125,0.8250,0.3247
0.0250,0.8250,0.3296
0.0375,0.8250,0.3314
0.0500,0.8250,0.3299
0.0625,0.8250,0.3265
0.0750,0.8250,0.3229
0.0875,0.8250,0.3210
0.1000,0.8250,0.3229
0.1125,0.8250,0.3308
0.1250,0.8250,0.3475
0.1375,0.8250,0.3733
0.1500,0.8250,0.4008
0.1625,0.8250,0.4242
0.1750,0.8250,0.4399
0.1875,0.8250,0.4473
0.2000,0.8250,0.4476
0.2125,0.8250,0.4434
0.2250,0.8250,0.4378
0.2375,0.8250,0.4338
0.2500,0.8250,0.4321
0.2625,0.8250,0.4321
0.2750,0.8250,0.4331
0.2875,0.8250,0.4351
0.3000,0.8250,0.4382
0.3125,0.8250,0.4426
0.3250,0.8250,0.4482
0.3375,0.8250,0.4539
0.3500,0.8250,0.4573
0.3625,0.8250,0.4556
0.3750,0.8250,0.4470
0.3875,0.8250,0.4326
0.4000,0.8250,0.4153
0.4125,0.8250,0.3983
0.4250,0.8250,0.3836
0.4375,0.8250,0.3720
0.4500,0.8250,0.3639
0.4625,0.8250,0.3590
0.4750,0.8250,0.3576
0.4875,0.8250,0.3596
0.5000,0.8250,0.3649
0.5125,0.8250,0.3729
0.5250,0.8250,0.3831
0.5375,0.8250,0.3955
0.5500,0.8250,0.4097
0.5625,0.8250,0.4251
0.5750,0.8250,0.4400
0.5875,0.8250,0.4524
0.6000,0.8250,0.4607
0.6125,0.8250,0.4650
0.6250,0.8250,0.4662
0.6375,0.8250,0.4657
0.6500,0.8250,0.4645
0.6625,0.8250,0.4632
0.6750,0.8250,0.4620
0.6875,0.8250,0.4608
0.7000,0.8250,0.4591
0.7125,0.8250,0.4562
0.7250,0.8250,0.4520
0.7375,0.8250,0.4461
0.7500,0.8250,0.4386
0.7625,0.8250,0.4294
0.7750,0.8250,0.4182
0.7875,0.8250,0.4050
0.8000,0.8250,0.3907
0.8125,0.8250,0.3770
0.8250,0.8250,0.3664
0.8375,0.8250,0.3611
0.8500,0.8250,0.3622
0.8625,0.8250,0.3704
0.8750,0.8250,0.3858
0.8875,0.8250,0.4069
0.9000,0.8250,0.4305
0.9125,0.8250,0.4522
0.9250,0.8250,0.4687
0.9375,0.8250,0.4793
0.9500,0.8250,0.4851
0.9625,0.8250,0.4876
0.9750,0.8250,0.4880
0.9875,0.8250,0.4869
1.0000,0.8250,0.4777
0.0000,0.8375,0.3237
0.0125,0.8375,0.3315
0.0250,0.8375,0.3372
0.0375,0.8375,0.3394
0.0500,0.8375,0.3378
0.0625,0.8375,0.3337
0.0750,0.8375,0.3288
0.0875,0.8375,0.3247
0.1000,0.8375,0.3232
0.1125,0.8375,0.3263
0.1250,0.8375,0.3381
0.1375,0.8375,0.3598
0.1500,0.8375,0.3851
0.1625,0.8375,0.4083
0.1750,0.8375,0.4248
0.1875,0.8375,0.4329
0.2000,0.8375,0.4337
0.2125,0.8375,0.4298
0.2250,0.8375,0.4250
0.2375,0.8375,0.4223
0.2500,0.8375,0.4216
0.2625,0.8375,0.4221
0.2750,0.8375,0.4234
0.2875,0.8375,0.4254
0.3000,0.8375,0.4285
0.3125,0.8375,0.4329
0.3250,0.8375,0.4387
0.3375,0.8375,0.4453
0.3500,0.8375,0.4503
0.3625,0.8375,0.4504
0.3750,0.8375,0.4429
0.3875,0.8375,0.4287
0.4000,0.8375,0.4112
0.4125,0.8375,0.3944
0.4250,0.8375,0.3802
0.4375,0.8375,0.3697
0.4500,0.8375,0.3627
0.4625,0.8375,0.3591
0.4750,0.8375,0.3585
0.4875,0.8375,0.3606
0.5000,0.8375,0.3652
0.5125,0.8375,0.3720
0.5250,0.8375,0.3811
0.5375,0.8375,0.3925
0.5500,0.8375,0.4065
0.5625,0.8375,0.4219
0.5750,0.8375,0.4367
0.5875,0.8375,0.4489
0.6000,0.8375,0.4571
0.6125,0.8375,0.4615
0.6250,0.8375,0.4633
0.6375,0.8375,0.4637
0.6500,0.8375,0.4633
0.6625,0.8375,0.4627
0.6750,0.8375,0.4619
0.6875,0.8375,0.4604
0.7000,0.8375,0.4578
0.7125,0.8375,0.4538
0.7250,0.8375,0.4484
0.7375,0.8375,0.4418
0.7500,0.8375,0.4341
0.7625,0.8375,0.4249
0.7750,0.8375,0.4140
0.7875,0.8375,0.4010
0.8000,0.8375,0.3864
0.8125,0.8375,0.3718
0.8250,0.8375,0.3599
0.8375,0.8375,0.3527
0.8500,0.8375,0.3515
0.8625,0.8375,0.3565
0.8750,0.8375,0.3682
0.8875,0.8375,0.3865
0.9000,0.8375,0.4100
0.9125,0.8375,0.4348
0.9250,0.8375,0.4561
0.9375,0.8375,0.4711
0.9500,0.8375,0.4800
0.9625,0.8375,0.4842
0.9750,0.8375,0.4852
0.9875,0.8375,0.4804
1.0000,0.8375,0.4703
0.0000,0.8500,0.3310
0.0125,0.8500,0.3399
0.0250,0.8500,0.3461
0.0375,0.8500,0.3485
0.0500,0.8500,0.3469
0.0625,0.8500,0.3424
0.0750,0.8500,0.3365
0.0875,0.8500,0.3309
0.1000,0.8500,0.3269
0.1125,0.8500,0.3262
0.1250,0.8500,0.3348
0.1375,0.8500,0.3520
0.1500,0.8500,0.3736
0.1625,0.8500,0.3946
0.1750,0.8500,0.4104
0.1875,0.8500,0.4188
0.2000,0.8500,0.4204
0.2125,0.8500,0.4177
0.2250,0.8500,0.4139
0.2375,0.8500,0.4126
0.2500,0.8500,0.4126
0.2625,0.8500,0.4134
0.2750,0.8500,0.4147
0.2875,0.8500,0.4166
0.3000,0.8500,0.4193
0.3125,0.8500,0.4231
0.3250,0.8500,0.4285
0.3375,0.8500,0.4351
0.3500,0.8500,0.4413
0.3625,0.8500,0.4434
0.3750,0.8500,0.4380
0.3875,0.8500,0.4251
0.4000,0.8500,0.4087
0.4125,0.8500,0.3933
0.4250,0.8500,0.3811
0.4375,0.8500,0.3729
0.4500,0.8500,0.3685
0.4625,0.8500,0.3671
0.4750,0.8500,0.3680
0.4875,0.8500,0.3707
0.5000,0.8500,0.3745
0.5125,0.8500,0.3794
0.5250,0.8500,0.3858
0.5375,0.8500,0.3946
0.5500,0.8500,0.4063
0.5625,0.8500,0.4198
0.5750,0.8500,0.4330
0.5875,0.8500,0.4438
0.6000,0.8500,0.4511
0.6125,0.8500,0.4554
0.6250,0.8500,0.4577
0.6375,0.8500,0.4592
0.6500,0.8500,0.4602
0.6625,0.8500,0.4608
0.6750,0.8500,0.4607
0.6875,0.8500,0.4593
0.7000,0.8500,0.4560
0.7125,0.8500,0.4509
0.7250,0.8500,0.4445
0.7375,0.8500,0.4371
0.7500,0.8500,0.4289
0.7625,0.8500,0.4197
0.7750,0.8500,0.4091
0.7875,0.8500,0.3966
0.8000,0.8500,0.3824
0.8125,0.8500,0.3680
0.8250,0.8500,0.3560
0.8375,0.8500,0.3483
0.8500,0.8500,0.3457
0.8625,0.8500,0.3483
0.8750,0.8500,0.3563
0.8875,0.8500,0.3703
0.9000,0.8500,0.3904
0.9125,0.8500,0.4147
0.9250,0.8500,0.4387
0.9375,0.8500,0.4576
0.9500,0.8500,0.4693
0.9625,0.8500,0.4744
0.9750,0.8500,0.4726
0.9875,0.8500,0.4659
1.0000,0.8500,0.4550
0.0000,0.8625,0.3395
0.0125,0.8625,0.3490
0.0250,0.8625,0.3554
0.0375,0.8625,0.3578
0.0500,0.8625,0.3562
0.0625,0.8625,0.3517
0.0750,0.8625,0.3454
0.0875,0.8625,0.3388
0.1000,0.8625,0.3331
0.1125,0.8625,0.3305
0.1250,0.8625,0.3368
0.1375,0.8625,0.3498
0.1500,0.8625,0.3669
0.1625,0.8625,0.3842
0.1750,0.8625,0.3980
0.1875,0.8625,0.4061
0.2000,0.8625,0.4087
0.2125,0.8625,0.4074
0.2250,0.8625,0.4049
0.2375,0.8625,0.4042
0.2500,0.8625,0.4048
0.2625,0.8625,0.4057
0.2750,0.8625,0.4070
0.2875,0.8625,0.4086
0.3000,0.8625,0.4108
0.3125,0.8625,0.4140
0.3250,0.8625,0.4185
0.3375,0.8625,0.4245
0.3500,0.8625,0.4310
0.3625,0.8625,0.4351
0.3750,0.8625,0.4326
0.3875,0.8625,0.4226
0.4000,0.8625,0.4090
0.4125,0.8625,0.3967
0.4250,0.8625,0.3882
0.4375,0.8625,0.3836
0.4500,0.8625,0.3824
0.4625,0.8625,0.3834
0.4750,0.8625,0.3857
0.4875,0.8625,0.3883
0.5000,0.8625,0.3909
0.5125,0.8625,0.3935
0.5250,0.8625,0.3969
0.5375,0.8625,0.4021
0.5500,0.8625,0.4097
0.5625,0.8625,0.4193
0.5750,0.8625,0.4290
0.5875,0.8625,0.4370
0.6000,0.8625,0.4426
0.6125,0.8625,0.4464
0.6250,0.8625,0.4493
0.6375,0.8625,0.4520
0.6500,0.8625,0.4547
0.6625,0.8625,0.4572
0.6750,0.8625,0.4587
0.6875,0.8625,0.4580
0.7000,0.8625,0.4546
0.7125,0.8625,0.4486
0.7250,0.8625,0.4411
0.7375,0.8625,0.4328
0.7500,0.8625,0.4241
0.7625,0.8625,0.4147
0.7750,0.8625,0.4042
0.7875,0.8625,0.3922
0.8000,0.8625,0.3788
0.8125,0.8625,0.3653
0.8250,0.8625,0.3540
0.8375,0.8625,0.3466
0.8500,0.8625,0.3436
0.8625,0.8625,0.3446
0.8750,0.8625,0.3496
0.8875,0.8625,0.3593
0.9000,0.8625,0.3744
0.9125,0.8625,0.3949
0.9250,0.8625,0.4179
0.9375,0.8625,0.4373
0.9500,0.8625,0.4492
0.9625,0.8625,0.4532
0.9750,0.8625,0.4504
0.9875,0.8625,0.4428
1.0000,0.8625,0.4320
0.0000,0.8750,0.3486
0.0125,0.8750,0.3581
0.0250,0.8750,0.3643
0.0375,0.8750,0.3666
0.0500,0.8750,0.3652
0.0625,0.8750,0.3608
0.0750,0.8750,0.3546
0.0875,0.8750,0.3476
0.1000,0.8750,0.3411
0.1125,0.8750,0.3387
0.1250,0.8750,0.3424
0.1375,0.8750,0.3514
0.1500,0.8750,0.3637
0.1625,0.8750,0.3766
0.1750,0.8750,0.3877
0.1875,0.8750,0.3952
0.2000,0.8750,0.3987
0.2125,0.8750,0.3988
0.2250,0.8750,0.3973
0.2375,0.8750,0.3968
0.2500,0.8750,0.3977
0.2625,0.8750,0.3987
0.2750,0.8750,0.3999
0.2875,0.8750,0.4014
0.3000,0.8750,0.4032
0.3125,0.8750,0.4057
0.3250,0.8750,0.4094
0.3375,0.8750,0.4144
0.3500,0.8750,0.4207
0.3625,0.8750,0.4263
0.3750,0.8750,0.4273
0.3875,0.8750,0.4223
0.4000,0.8750,0.4137
0.4125,0.8750,0.4063
0.4250,0.8750,0.4022
0.4375,0.8750,0.4012
0.4500,0.8750,0.4022
0.4625,0.8750,0.4041
0.4750,0.8750,0.4061
0.4875,0.8750,0.4076
0.5000,0.8750,0.4084
0.5125,0.8750,0.4090
0.5250,0.8750,0.4101
0.5375,0.8750,0.4122
0.5500,0.8750,0.4159
0.5625,0.8750,0.4207
0.5750,0.8750,0.4258
0.5875,0.8750,0.4300
0.6000,0.8750,0.4333
0.6125,0.8750,0.4362
0.6250,0.8750,0.4393
0.6375,0.8750,0.4432
0.6500,0.8750,0.4479
0.6625,0.8750,0.4529
0.6750,0.8750,0.4568
0.6875,0.8750,0.4578
0.7000,0.8750,0.4548
0.7125,0.8750,0.4484
0.7250,0.8750,0.4398
0.7375,0.8750,0.4304
0.7500,0.8750,0.4207
0.7625,0.8750,0.4107
0.7750,0.8750,0.4001
0.7875,0.8750,0.3884
0.8000,0.8750,0.3758
0.8125,0.8750,0.3635
0.8250,0.8750,0.3535
0.8375,0.8750,0.3469
0.8500,0.8750,0.3439
0.8625,0.8750,0.3440
0.8750,0.8750,0.3469
0.8875,0.8750,0.3530
0.9000,0.8750,0.3632
0.9125,0.8750,0.3783
0.9250,0.8750,0.3969
0.9375,0.8750,0.4135
0.9500,0.8750,0.4235
0.9625,0.8750,0.4259
0.9750,0.8750,0.4221
0.9875,0.8750,0.4145
1.0000,0.8750,0.4051
0.0000,0.8875,0.3578
0.0125,0.8875,0.3668
0.0250,0.8875,0.3725
0.0375,0.8875,0.3745
0.0500,0.8875,0.3731
0.0625,0.8875,0.3691
0.0750,0.8875,0.3632
0.0875,0.8875,0.3563
0.1000,0.8875,0.3501
0.1125,0.8875,0.3474
0.1250,0.8875,0.3489
0.1375,0.8875,0.3541
0.1500,0.8875,0.3619
0.1625,0.8875,0.3706
0.1750,0.8875,0.3789
0.1875,0.8875,0.3855
0.2000,0.8875,0.3896
0.2125,0.8875,0.3909
0.2250,0.8875,0.3904
0.2375,0.8875,0.3894
0.2500,0.8875,0.3905
0.2625,0.8875,0.3917
0.2750,0.8875,0.3930
0.2875,0.8875,0.3943
0.3000,0.8875,0.3959
0.3125,0.8875,0.3981
0.3250,0.8875,0.4011
0.3375,0.8875,0.4055
0.3500,0.8875,0.4115
0.3625,0.8875,0.4186
0.3750,0.8875,0.4233
0.3875,0.8875,0.4244
0.4000,0.8875,0.4229
0.4125,0.8875,0.4211
0.4250,0.8875,0.4205
0.4375,0.8875,0.4211
0.4500,0.8875,0.4221
0.4625,0.8875,0.4229
0.4750,0.8875,0.4230
0.4875,0.8875,0.4225
0.5000,0.8875,0.4217
0.5125,0.8875,0.4209
0.5250,0.8875,0.4207
0.5375,0.8875,0.4212
0.5500,0.8875,0.4223
0.5625,0.8875,0.4235
0.5750,0.8875,0.4244
0.5875,0.8875,0.4250
0.6000,0.8875,0.4258
0.6125,0.8875,0.4274
0.6250,0.8875,0.4304
0.6375,0.8875,0.4352
0.6500,0.8875,0.4418
0.6625,0.8875,0.4496
0.6750,0.8875,0.4565
0.6875,0.8875,0.4598
0.7000,0.8875,0.4580
0.7125,0.8875,0.4515
0.7250,0.8875,0.4420
0.7375,0.8875,0.4312
0.7500,0.8875,0.4201
0.7625,0.8875,0.4088
0.7750,0.8875,0.3974
0.7875,0.8875,0.3857
0.8000,0.8875,0.3738
0.8125,0.8875,0.3629
0.8250,0.8875,0.3543
0.8375,0.8875,0.3487
0.8500,0.8875,0.3460
0.8625,0.8875,0.3454
0.8750,0.8875,0.3468
0.8875,0.8875,0.3502
0.9000,0.8875,0.3564
0.9125,0.8875,0.3661
0.9250,0.8875,0.3796
0.9375,0.8875,0.3915
0.9500,0.8875,0.3979
0.9625,0.8875,0.3981
0.9750,0.8875,0.3938
0.9875,0.8875,0.3874
1.0000,0.8875,0.3806
0.0000,0.9000,0.3648
0.0125,0.9000,0.3740
0.0250,0.9000,0.3795
0.0375,0.9000,0.3811
0.0500,0.9000,0.3797
0.0625,0.9000,0.3759
0.0750,0.9000,0.3702
0.0875,0.9000,0.3634
0.1000,0.9000,0.3575
0.1125,0.9000,0.3540
0.1250,0.9000,0.3536
0.1375,0.9000,0.3558
0.1500,0.9000,0.3599
0.1625,0.9000,0.3653
0.1750,0.9000,0.3711
0.1875,0.9000,0.3767
0.2000,0.9000,0.3809
0.2125,0.9000,0.3830
0.2250,0.9000,0.3829
0.2375,0.9000,0.3820
0.2500,0.9000,0.3819
0.2625,0.9000,0.3833
0.2750,0.9000,0.3847
0.2875,0.9000,0.3862
0.3000,0.9000,0.3879
0.3125,0.9000,0.3902
0.3250,0.9000,0.3932
0.3375,0.9000,0.3977
0.3500,0.9000,0.4051
0.3625,0.9000,0.4141
0.3750,0.9000,0.4224
0.3875,0.9000,0.4288
0.4000,0.9000,0.4331
0.4125,0.9000,0.4361
0.4250,0.9000,0.4379
0.4375,0.9000,0.4377
0.4500,0.9000,0.4370
0.4625,0.9000,0.4357
0.4750,0.9000,0.4338
0.4875,0.9000,0.4317
0.5000,0.9000,0.4297
0.5125,0.9000,0.4283
0.5250,0.9000,0.4276
0.5375,0.9000,0.4275
0.5500,0.9000,0.4274
0.5625,0.9000,0.4266
0.5750,0.9000,0.4248
0.5875,0.9000,0.4227
0.6000,0.9000,0.4213
0.6125,0.9000,0.4218
0.6250,0.9000,0.4246
0.6375,0.9000,0.4301
0.6500,0.9000,0.4386
0.6625,0.9000,0.4490
0.6750,0.9000,0.4589
0.6875,0.9000,0.4646
0.7000,0.9000,0.4643
0.7125,0.9000,0.4583
0.7250,0.9000,0.4482
0.7375,0.9000,0.4359
0.7500,0.9000,0.4227
0.7625,0.9000,0.4095
0.7750,0.9000,0.3967
0.7875,0.9000,0.3843
0.8000,0.9000,0.3730
0.8125,0.9000,0.3635
0.8250,0.9000,0.3565
0.8375,0.9000,0.3519
0.8500,0.9000,0.3493
0.8625,0.9000,0.3482
0.8750,0.9000,0.3484
0.8875,0.9000,0.3498
0.9000,0.9000,0.3530
0.9125,0.9000,0.3585
0.9250,0.9000,0.3674
0.9375,0.9000,0.3745
0.9500,0.9000,0.3773
0.9625,0.9000,0.3759
0.9750,0.9000,0.3719
0.9875,0.9000,0.3673
1.0000,0.9000,0.3631
0.0000,0.9125,0.3683
0.0125,0.9125,0.3769
0.0250,0.9125,0.3825
0.0375,0.9125,0.3847
0.0500,0.9125,0.3836
0.0625,0.9125,0.3796
0.0750,0.9125,0.3737
0.0875,0.9125,0.3671
0.1000,0.9125,0.3612
0.1125,0.9125,0.3572
0.1250,0.9125,0.3555
0.1375,0.9125,0.3558
0.1500,0.9125,0.3576
0.1625,0.9125,0.3606
0.1750,0.9125,0.3646
0.1875,0.9125,0.3689
0.2000,0.9125,0.3725
0.2125,0.9125,0.3742
0.2250,0.9125,0.3738
0.2375,0.9125,0.3722
0.2500,0.9125,0.3708
0.2625,0.9125,0.3714
0.2750,0.9125,0.3732
0.2875,0.9125,0.3752
0.3000,0.9125,0.3776
0.3125,0.9125,0.3806
0.3250,0.9125,0.3847
0.3375,0.9125,0.3916
0.3500,0.9125,0.4018
0.3625,0.9125,0.4136
0.3750,0.9125,0.4250
0.3875,0.9125,0.4348
0.4000,0.9125,0.4422
0.4125,0.9125,0.4475
0.4250,0.9125,0.4504
0.4375,0.9125,0.4487
0.4500,0.9125,0.4459
0.4625,0.9125,0.4428
0.4750,0.9125,0.4394
0.4875,0.9125,0.4363
0.5000,0.9125,0.4337
0.5125,0.9125,0.4322
0.5250,0.9125,0.4314
0.5375,0.9125,0.4311
0.5500,0.9125,0.4305
0.5625,0.9125,0.4289
0.5750,0.9125,0.4259
0.5875,0.9125,0.4223
0.6000,0.9125,0.4197
0.6125,0.9125,0.4193
0.6250,0.9125,0.4222
0.6375,0.9125,0.4287
0.6500,0.9125,0.4389
0.6625,0.9125,0.4516
0.6750,0.9125,0.4636
0.6875,0.9125,0.4712
0.7000,0.9125,0.4723
0.7125,0.9125,0.4670
0.7250,0.9125,0.4568
0.7375,0.9125,0.4434
0.7500,0.9125,0.4281
0.7625,0.9125,0.4124
0.7750,0.9125,0.3974
0.7875,0.9125,0.3840
0.8000,0.9125,0.3732
0.8125,0.9125,0.3651
0.8250,0.9125,0.3595
0.8375,0.9125,0.3558
0.8500,0.9125,0.3533
0.8625,0.9125,0.3518
0.8750,0.9125,0.3509
0.8875,0.9125,0.3509
0.9000,0.9125,0.3519
0.9125,0.9125,0.3549
0.9250,0.9125,0.3601
0.9375,0.9125,0.3634
0.9500,0.9125,0.3637
0.9625,0.9125,0.3615
0.9750,0.9125,0.3591
0.9875,0.9125,0.3570
1.0000,0.9125,0.3551
0.0000,0.9250,0.3682
0.0125,0.9250,0.3758
0.0250,0.9250,0.3809
0.0375,0.9250,0.3831
0.0500,0.9250,0.3823
0.0625,0.9250,0.3787
0.0750,0.9250,0.3731
0.0875,0.9250,0.3669
0.1000,0.9250,0.3614
0.1125,0.9250,0.3575
0.1250,0.9250,0.3554
0.1375,0.9250,0.3548
0.1500,0.9250,0.3555
0.1625,0.9250,0.3571
0.1750,0.9250,0.3597
0.1875,0.9250,0.3626
0.2000,0.9250,0.3648
0.2125,0.9250,0.3651
0.2250,0.9250,0.3631
0.2375,0.9250,0.3598
0.2500,0.9250,0.3569
0.2625,0.9250,0.3555
0.2750,0.9250,0.3577
0.2875,0.9250,0.3604
0.3000,0.9250,0.3640
0.3125,0.9250,0.3688
0.3250,0.9250,0.3757
0.3375,0.9250,0.3873
0.3500,0.9250,0.4016
0.3625,0.9250,0.4170
0.3750,0.9250,0.4311
0.3875,0.9250,0.4423
0.4000,0.9250,0.4502
0.4125,0.9250,0.4551
0.4250,0.9250,0.4572
0.4375,0.9250,0.4548
0.4500,0.9250,0.4502
0.4625,0.9250,0.4456
0.4750,0.9250,0.4413
0.4875,0.9250,0.4377
0.5000,0.9250,0.4351
0.5125,0.9250,0.4336
0.5250,0.9250,0.4329
0.5375,0.9250,0.4324
0.5500,0.9250,0.4315
0.5625,0.9250,0.4295
0.5750,0.9250,0.4263
0.5875,0.9250,0.4225
0.6000,0.9250,0.4196
0.6125,0.9250,0.4194
0.6250,0.9250,0.4228
0.6375,0.9250,0.4306
0.6500,0.9250,0.4424
0.6625,0.9250,0.4566
0.6750,0.9250,0.4696
0.6875,0.9250,0.4779
0.7000,0.9250,0.4796
0.7125,0.9250,0.4750
0.7250,0.9250,0.4650
0.7375,0.9250,0.4507
0.7500,0.9250,0.4334
0.7625,0.9250,0.4151
0.7750,0.9250,0.3978
0.7875,0.9250,0.3836
0.8000,0.9250,0.3733
0.8125,0.9250,0.3666
0.8250,0.9250,0.3623
0.8375,0.9250,0.3593
0.8500,0.9250,0.3570
0.8625,0.9250,0.3552
0.8750,0.9250,0.3536
0.8875,0.9250,0.3526
0.9000,0.9250,0.3522
0.9125,0.9250,0.3539
0.9250,0.9250,0.3564
0.9375,0.9250,0.3572
0.9500,0.9250,0.3561
0.9625,0.9250,0.3544
0.9750,0.9250,0.3536
0.9875,0.9250,0.3527
1.0000,0.9250,0.3518
0.0000,0.9375,0.3651
0.0125,0.9375,0.3714
0.0250,0.9375,0.3760
0.0375,0.9375,0.3781
0.0500,0.9375,0.3775
0.0625,0.9375,0.3744
0.0750,0.9375,0.3696
0.0875,0.9375,0.3643
0.1000,0.9375,0.3596
0.1125,0.9375,0.3563
0.1250,0.9375,0.3545
0.1375,0.9375,0.3538
0.1500,0.9375,0.3540
0.1625,0.9375,0.3549
0.1750,0.9375,0.3564
0.1875,0.9375,0.3580
0.2000,0.9375,0.3585
0.2125,0.9375,0.3566
0.2250,0.9375,0.3522
0.2375,0.9375,0.3467
0.2500,0.9375,0.3420
0.2625,0.9375,0.3398
0.2750,0.9375,0.3419
0.2875,0.9375,0.3452
0.3000,0.9375,0.3503
0.3125,0.9375,0.3576
0.3250,0.9375,0.3683
0.3375,0.9375,0.3848
0.3500,0.9375,0.4042
0.3625,0.9375,0.4237
0.3750,0.9375,0.4400
0.3875,0.9375,0.4515
0.4000,0.9375,0.4581
0.4125,0.9375,0.4609
0.4250,0.9375,0.4608
0.4375,0.9375,0.4578
0.4500,0.9375,0.4513
0.4625,0.9375,0.4454
0.4750,0.9375,0.4405
0.4875,0.9375,0.4366
0.5000,0.9375,0.4340
0.5125,0.9375,0.4325
0.5250,0.9375,0.4318
0.5375,0.9375,0.4312
0.5500,0.9375,0.4300
0.5625,0.9375,0.4279
0.5750,0.9375,0.4250
0.5875,0.9375,0.4218
0.6000,0.9375,0.4200
0.6125,0.9375,0.4209
0.6250,0.9375,0.4259
0.6375,0.9375,0.4353
0.6500,0.9375,0.4485
0.6625,0.9375,0.4631
0.6750,0.9375,0.4758
0.6875,0.9375,0.4834
0.7000,0.9375,0.4848
0.7125,0.9375,0.4800
0.7250,0.9375,0.4694
0.7375,0.9375,0.4539
0.7500,0.9375,0.4346
0.7625,0.9375,0.4140
0.7750,0.9375,0.3953
0.7875,0.9375,0.3812
0.8000,0.9375,0.3721
0.8125,0.9375,0.3668
0.8250,0.9375,0.3637
0.8375,0.9375,0.3614
0.8500,0.9375,0.3594
0.8625,0.9375,0.3576
0.8750,0.9375,0.3558
0.8875,0.9375,0.3542
0.9000,0.9375,0.3528
0.9125,0.9375,0.3541
0.9250,0.9375,0.3550
0.9375,0.9375,0.3543
0.9500,0.9375,0.3524
0.9625,0.9375,0.3516
0.9750,0.9375,0.3513
0.9875,0.9375,0.3510
1.0000,0.9375,0.3506
0.0000,0.9500,0.3610
0.0125,0.9500,0.3658
0.0250,0.9500,0.3694
0.0375,0.9500,0.3713
0.0500,0.9500,0.3710
0.0625,0.9500,0.3687
0.0750,0.9500,0.3650
0.0875,0.9500,0.3610
0.1000,0.9500,0.3574
0.1125,0.9500,0.3550
0.1250,0.9500,0.3536
0.1375,0.9500,0.3533
0.1500,0.9500,0.3534
0.1625,0.9500,0.3537
0.1750,0.9500,0.3546
0.1875,0.9500,0.3551
0.2000,0.9500,0.3540
0.2125,0.9500,0.3502
0.2250,0.9500,0.3439
0.2375,0.9500,0.3366
0.2500,0.9500,0.3308
0.2625,0.9500,0.3304
0.2750,0.9500,0.3320
0.2875,0.9500,0.3355
0.3000,0.9500,0.3417
0.3125,0.9500,0.3512
0.3250,0.9500,0.3654
0.3375,0.9500,0.3848
0.3500,0.9500,0.4087
0.3625,0.9500,0.4317
0.3750,0.9500,0.4500
0.3875,0.9500,0.4615
0.4000,0.9500,0.4665
0.4125,0.9500,0.4664
0.4250,0.9500,0.4630
0.4375,0.9500,0.4577
0.4500,0.9500,0.4497
0.4625,0.9500,0.4423
0.4750,0.9500,0.4365
0.4875,0.9500,0.4324
0.5000,0.9500,0.4298
0.5125,0.9500,0.4284
0.5250,0.9500,0.4277
0.5375,0.9500,0.4269
0.5500,0.9500,0.4257
0.5625,0.9500,0.4238
0.5750,0.9500,0.4216
0.5875,0.9500,0.4198
0.6000,0.9500,0.4200
0.6125,0.9500,0.4234
0.6250,0.9500,0.4309
0.6375,0.9500,0.4425
0.6500,0.9500,0.4564
0.6625,0.9500,0.4704
0.6750,0.9500,0.4813
0.6875,0.9500,0.4872
0.7000,0.9500,0.4869
0.7125,0.9500,0.4805
0.7250,0.9500,0.4681
0.7375,0.9500,0.4503
0.7500,0.9500,0.4289
0.7625,0.9500,0.4072
0.7750,0.9500,0.3891
0.7875,0.9500,0.3766
0.8000,0.9500,0.3694
0.8125,0.9500,0.3656
0.8250,0.9500,0.3634
0.8375,0.9500,0.3617
0.8500,0.9500,0.3602
0.8625,0.9500,0.3585
0.8750,0.9500,0.3567
0.8875,0.9500,0.3549
0.9000,0.9500,0.3537
0.9125,0.9500,0.3546
0.9250,0.9500,0.3548
0.9375,0.9500,0.3534
0.9500,0.9500,0.3512
0.9625,0.9500,0.3506
0.9750,0.9500,0.3505
0.9875,0.9500,0.3504
1.0000,0.9500,0.3502
0.0000,0.9625,0.3574
0.0125,0.9625,0.3608
0.0250,0.9625,0.3634
0.0375,0.9625,0.3649
0.0500,0.9625,0.3649
0.0625,0.9625,0.3635
0.0750,0.9625,0.3610
0.0875,0.9625,0.3582
0.1000,0.9625,0.3557
0.1125,0.9625,0.3540
0.1250,0.9625,0.3532
0.1375,0.9625,0.3531
0.1500,0.9625,0.3533
0.1625,0.9625,0.3535
0.1750,0.9625,0.3540
0.1875,0.9625,0.3538
0.2000,0.9625,0.3517
0.2125,0.9625,0.3468
0.2250,0.9625,0.3396
0.2375,0.9625,0.3328
0.2500,0.9625,0.3294
0.2625,0.9625,0.3281
0.2750,0.9625,0.3291
0.2875,0.9625,0.3326
0.3000,0.9625,0.3393
0.3125,0.9625,0.3502
0.3250,0.9625,0.3662
0.3375,0.9625,0.3878
0.3500,0.9625,0.4134
0.3625,0.9625,0.4391
0.3750,0.9625,0.4588
0.3875,0.9625,0.4707
0.4000,0.9625,0.4746
0.4125,0.9625,0.4720
0.4250,0.9625,0.4650
0.4375,0.9625,0.4557
0.4500,0.9625,0.4454
0.4625,0.9625,0.4357
0.4750,0.9625,0.4289
0.4875,0.9625,0.4245
0.5000,0.9625,0.4219
0.5125,0.9625,0.4207
0.5250,0.9625,0.4201
0.5375,0.9625,0.4195
0.5500,0.9625,0.4185
0.5625,0.9625,0.4173
0.5750,0.9625,0.4164
0.5875,0.9625,0.4166
0.6000,0.9625,0.4196
0.6125,0.9625,0.4265
0.6250,0.9625,0.4374
0.6375,0.9625,0.4510
0.6500,0.9625,0.4651
0.6625,0.9625,0.4774
0.6750,0.9625,0.4857
0.6875,0.9625,0.4888
0.7000,0.9625,0.4858
0.7125,0.9625,0.4763
0.7250,0.9625,0.4606
0.7375,0.9625,0.4400
0.7500,0.9625,0.4174
0.7625,0.9625,0.3967
0.7750,0.9625,0.3811
0.7875,0.9625,0.3713
0.8000,0.9625,0.3661
0.8125,0.9625,0.3636
0.8250,0.9625,0.3621
0.8375,0.9625,0.3610
0.8500,0.9625,0.3597
0.8625,0.9625,0.3582
0.8750,0.9625,0.3566
0.8875,0.9625,0.3549
0.9000,0.9625,0.3540
0.9125,0.9625,0.3551
0.9250,0.9625,0.3552
0.9375,0.9625,0.3537
0.9500,0.9625,0.3513
0.9625,0.9625,0.3503
0.9750,0.9625,0.3504
0.9875,0.9625,0.3503
1.0000,0.9625,0.3502
0.0000,0.9750,0.3551
0.0125,0.9750,0.3574
0.0250,0.9750,0.3592
0.0375,0.9750,0.3604
0.0500,0.9750,0.3606
0.0625,0.9750,0.3598
0.0750,0.9750,0.3582
0.0875,0.9750,0.3564
0.1000,0.9750,0.3548
0.1125,0.9750,0.3537
0.1250,0.9750,0.3531
0.1375,0.9750,0.3532
0.1500,0.9750,0.3535
0.1625,0.9750,0.3540
0.1750,0.9750,0.3543
0.1875,0.9750,0.3538
0.2000,0.9750,0.3514
0.2125,0.9750,0.3463
0.2250,0.9750,0.3405
0.2375,0.9750,0.3354
0.2500,0.9750,0.3317
0.2625,0.9750,0.3300
0.2750,0.9750,0.3305
0.2875,0.9750,0.3339
0.3000,0.9750,0.3408
0.3125,0.9750,0.3522
0.3250,0.9750,0.3690
0.3375,0.9750,0.3912
0.3500,0.9750,0.4169
0.3625,0.9750,0.4421
0.3750,0.9750,0.4630
0.3875,0.9750,0.4772
0.4000,0.9750,0.4811
0.4125,0.9750,0.4768
0.4250,0.9750,0.4665
0.4375,0.9750,0.4531
0.4500,0.9750,0.4388
0.4625,0.9750,0.4267
0.4750,0.9750,0.4185
0.4875,0.9750,0.4135
0.5000,0.9750,0.4109
0.5125,0.9750,0.4098
0.5250,0.9750,0.4095
0.5375,0.9750,0.4094
0.5500,0.9750,0.4093
0.5625,0.9750,0.4093
0.5750,0.9750,0.4101
0.5875,0.9750,0.4130
0.6000,0.9750,0.4194
0.6125,0.9750,0.4302
0.6250,0.9750,0.4445
0.6375,0.9750,0.4597
0.6500,0.9750,0.4733
0.6625,0.9750,0.4833
0.6750,0.9750,0.4887
0.6875,0.9750,0.4886
0.7000,0.9750,0.4819
0.7125,0.9750,0.4684
0.7250,0.9750,0.4490
0.7375,0.9750,0.4264
0.7500,0.9750,0.4045
0.7625,0.9750,0.3867
0.7750,0.9750,0.3745
0.7875,0.9750,0.3674
0.8000,0.9750,0.3638
0.8125,0.9750,0.3621
0.8250,0.9750,0.3612
0.8375,0.9750,0.3603
0.8500,0.9750,0.3592
0.8625,0.9750,0.3579
0.8750,0.9750,0.3564
0.8875,0.9750,0.3548
0.9000,0.9750,0.3543
0.9125,0.9750,0.3557
0.9250,0.9750,0.3563
0.9375,0.9750,0.3549
0.9500,0.9750,0.3525
0.9625,0.9750,0.3504
0.9750,0.9750,0.3506
0.9875,0.9750,0.3506
1.0000,0.9750,0.3504
0.0000,0.9875,0.3542
0.0125,0.9875,0.3557
0.0250,0.9875,0.3570
0.0375,0.9875,0.3578
0.0500,0.9875,0.3581
0.0625,0.9875,0.3577
0.0750,0.9875,0.3568
0.0875,0.9875,0.3556
0.1000,0.9875,0.3546
0.1125,0.9875,0.3539
0.1250,0.9875,0.3536
0.1375,0.9875,0.3538
0.1500,0.9875,0.3543
0.1625,0.9875,0.3550
0.1750,0.9875,0.3555
0.1875,0.9875,0.3550
0.2000,0.9875,0.3529
0.2125,0.9875,0.3490
0.2250,0.9875,0.3441
0.2375,0.9875,0.3394
0.2500,0.9875,0.3357
0.2625,0.9875,0.3336
0.2750,0.9875,0.3339
0.2875,0.9875,0.3371
0.3000,0.9875,0.3439
0.3125,0.9875,0.3554
0.3250,0.9875,0.3723
0.3375,0.9875,0.3943
0.3500,0.9875,0.4195
0.3625,0.9875,0.4439
0.3750,0.9875,0.4640
0.3875,0.9875,0.4776
0.4000,0.9875,0.4833
0.4125,0.9875,0.4796
0.4250,0.9875,0.4669
0.4375,0.9875,0.4499
0.4500,0.9875,0.4318
0.4625,0.9875,0.4179
0.4750,0.9875,0.4084
0.4875,0.9875,0.4026
0.5000,0.9875,0.3994
0.5125,0.9875,0.3980
0.5250,0.9875,0.3978
0.5375,0.9875,0.3983
0.5500,0.9875,0.3992
0.5625,0.9875,0.4007
0.5750,0.9875,0.4037
0.5875,0.9875,0.4097
0.6000,0.9875,0.4199
0.6125,0.9875,0.4345
0.6250,0.9875,0.4514
0.6375,0.9875,0.4674
0.6500,0.9875,0.4799
0.6625,0.9875,0.4877
0.6750,0.9875,0.4905
0.6875,0.9875,0.4872
0.7000,0.9875,0.4768
0.7125,0.9875,0.4594
0.7250,0.9875,0.4372
0.7375,0.9875,0.4145
0.7500,0.9875,0.3950
0.7625,0.9875,0.3807
0.7750,0.9875,0.3715
0.7875,0.9875,0.3663
0.8000,0.9875,0.3637
0.8125,0.9875,0.3625
0.8250,0.9875,0.3618
0.8375,0.9875,0.3611
0.8500,0.9875,0.3601
0.8625,0.9875,0.3589
0.8750,0.9875,0.3575
0.8875,0.9875,0.3559
0.9000,0.9875,0.3557
0.9125,0.9875,0.3574
0.9250,0.9875,0.3583
0.9375,0.9875,0.3572
0.9500,0.9875,0.3547
0.9625,0.9875,0.3522
0.9750,0.9875,0.3509
0.9875,0.9875,0.3509
1.0000,0.9875,0.3508
0.0000,1.0000,0.3542
0.0125,1.0000,0.3553
0.0250,1.0000,0.3562
0.0375,1.0000,0.3568
0.0500,1.0000,0.3570
0.0625,1.0000,0.3568
0.0750,1.0000,0.3563
0.0875,1.0000,0.3556
0.1000,1.0000,0.3549
0.1125,1.0000,0.3546
0.1250,1.0000,0.3546
0.1375,1.0000,0.3551
0.1500,1.0000,0.3558
0.1625,1.0000,0.3568
0.1750,1.0000,0.3574
0.1875,1.0000,0.3571
0.2000,1.0000,0.3554
0.2125,1.0000,0.3522
0.2250,1.0000,0.3480
0.2375,1.0000,0.3437
0.2500,1.0000,0.3401
0.2625,1.0000,0.3379
0.2750,1.0000,0.3380
0.2875,1.0000,0.3409
0.3000,1.0000,0.3475
0.3125,1.0000,0.3588
0.3250,1.0000,0.3754
0.3375,1.0000,0.3970
0.3500,1.0000,0.4214
0.3625,1.0000,0.4451
0.3750,1.0000,0.4644
0.3875,1.0000,0.4773
0.4000,1.0000,0.4822
0.4125,1.0000,0.4779
0.4250,1.0000,0.4643
0.4375,1.0000,0.4450
0.4500,1.0000,0.4262
0.4625,1.0000,0.4116
0.4750,1.0000,0.4013
0.4875,1.0000,0.3945
0.5000,1.0000,0.3902
0.5125,1.0000,0.3879
0.5250,1.0000,0.3873
0.5375,1.0000,0.3879
0.5500,1.0000,0.3895
0.5625,1.0000,0.3926
0.5750,1.0000,0.3980
0.5875,1.0000,0.4072
0.6000,1.0000,0.4212
0.6125,1.0000,0.4391
0.6250,1.0000,0.4578
0.6375,1.0000,0.4737
0.6500,1.0000,0.4848
0.6625,1.0000,0.4907
0.6750,1.0000,0.4913
0.6875,1.0000,0.4855
0.7000,1.0000,0.4723
0.7125,1.0000,0.4525
0.7250,1.0000,0.4297
0.7375,1.0000,0.4085
0.7500,1.0000,0.3918
0.7625,1.0000,0.3801
0.7750,1.0000,0.3728
0.7875,1.0000,0.3687
0.8000,1.0000,0.3666
0.8125,1.0000,0.3657
0.8250,1.0000,0.3651
0.8375,1.0000,0.3646
0.8500,1.0000,0.3637
0.8625,1.0000,0.3626
0.8750,1.0000,0.3613
0.8875,1.0000,0.3598
0.9000,1.0000,0.3596
0.9125,1.0000,0.3612
0.9250,1.0000,0.3620
0.9375,1.0000,0.3608
0.9500,1.0000,0.3581
0.9625,1.0000,0.3551
0.9750,1.0000,0.3527
0.9875,1.0000,0.3514
1.0000,1.0000,0.3513


==> figures/umap_grid/mbpp_constant.csv <==
x,y,z
0.0000,0.0000,0.3374
0.0125,0.0000,0.3386
0.0250,0.0000,0.3392
0.0375,0.0000,0.3385
0.0500,0.0000,0.3361
0.0625,0.0000,0.3321
0.0750,0.0000,0.3272
0.0875,0.0000,0.3228
0.1000,0.0000,0.3197
0.1125,0.0000,0.3185
0.1250,0.0000,0.3201
0.1375,0.0000,0.3230
0.1500,0.0000,0.3277
0.1625,0.0000,0.3345
0.1750,0.0000,0.3440
0.1875,0.0000,0.3548
0.2000,0.0000,0.3648
0.2125,0.0000,0.3726
0.2250,0.0000,0.3776
0.2375,0.0000,0.3800
0.2500,0.0000,0.3801
0.2625,0.0000,0.3783
0.2750,0.0000,0.3749
0.2875,0.0000,0.3706
0.3000,0.0000,0.3663
0.3125,0.0000,0.3629
0.3250,0.0000,0.3610
0.3375,0.0000,0.3609
0.3500,0.0000,0.3630
0.3625,0.0000,0.3671
0.3750,0.0000,0.3728
0.3875,0.0000,0.3785
0.4000,0.0000,0.3822
0.4125,0.0000,0.3830
0.4250,0.0000,0.3815
0.4375,0.0000,0.3793
0.4500,0.0000,0.3778
0.4625,0.0000,0.3777
0.4750,0.0000,0.3793
0.4875,0.0000,0.3829
0.5000,0.0000,0.3883
0.5125,0.0000,0.3944
0.5250,0.0000,0.3993
0.5375,0.0000,0.4005
0.5500,0.0000,0.3966
0.5625,0.0000,0.3889
0.5750,0.0000,0.3802
0.5875,0.0000,0.3728
0.6000,0.0000,0.3697
0.6125,0.0000,0.3675
0.6250,0.0000,0.3658
0.6375,0.0000,0.3644
0.6500,0.0000,0.3634
0.6625,0.0000,0.3630
0.6750,0.0000,0.3658
0.6875,0.0000,0.3695
0.7000,0.0000,0.3733
0.7125,0.0000,0.3759
0.7250,0.0000,0.3765
0.7375,0.0000,0.3750
0.7500,0.0000,0.3721
0.7625,0.0000,0.3685
0.7750,0.0000,0.3648
0.7875,0.0000,0.3615
0.8000,0.0000,0.3591
0.8125,0.0000,0.3575
0.8250,0.0000,0.3566
0.8375,0.0000,0.3564
0.8500,0.0000,0.3566
0.8625,0.0000,0.3572
0.8750,0.0000,0.3581
0.8875,0.0000,0.3590
0.9000,0.0000,0.3599
0.9125,0.0000,0.3606
0.9250,0.0000,0.3613
0.9375,0.0000,0.3620
0.9500,0.0000,0.3626
0.9625,0.0000,0.3632
0.9750,0.0000,0.3639
0.9875,0.0000,0.3647
1.0000,0.0000,0.3654
0.0000,0.0125,0.3373
0.0125,0.0125,0.3391
0.0250,0.0125,0.3404
0.0375,0.0125,0.3405
0.0500,0.0125,0.3387
0.0625,0.0125,0.3349
0.0750,0.0125,0.3300
0.0875,0.0125,0.3253
0.1000,0.0125,0.3220
0.1125,0.0125,0.3207
0.1250,0.0125,0.3226
0.1375,0.0125,0.3264
0.1500,0.0125,0.3323
0.1625,0.0125,0.3406
0.1750,0.0125,0.3507
0.1875,0.0125,0.3613
0.2000,0.0125,0.3707
0.2125,0.0125,0.3777
0.2250,0.0125,0.3823
0.2375,0.0125,0.3848
0.2500,0.0125,0.3856
0.2625,0.0125,0.3850
0.2750,0.0125,0.3833
0.2875,0.0125,0.3807
0.3000,0.0125,0.3777
0.3125,0.0125,0.3751
0.3250,0.0125,0.3735
0.3375,0.0125,0.3737
0.3500,0.0125,0.3759
0.3625,0.0125,0.3801
0.3750,0.0125,0.3856
0.3875,0.0125,0.3907
0.4000,0.0125,0.3938
0.4125,0.0125,0.3940
0.4250,0.0125,0.3921
0.4375,0.0125,0.3897
0.4500,0.0125,0.3883
0.4625,0.0125,0.3889
0.4750,0.0125,0.3919
0.4875,0.0125,0.3975
0.5000,0.0125,0.4049
0.5125,0.0125,0.4122
0.5250,0.0125,0.4164
0.5375,0.0125,0.4148
0.5500,0.0125,0.4070
0.5625,0.0125,0.3955
0.5750,0.0125,0.3842
0.5875,0.0125,0.3777
0.6000,0.0125,0.3735
0.6125,0.0125,0.3706
0.6250,0.0125,0.3685
0.6375,0.0125,0.3670
0.6500,0.0125,0.3659
0.6625,0.0125,0.3653
0.6750,0.0125,0.3667
0.6875,0.0125,0.3706
0.7000,0.0125,0.3745
0.7125,0.0125,0.3772
0.7250,0.0125,0.3776
0.7375,0.0125,0.3757
0.7500,0.0125,0.3720
0.7625,0.0125,0.3675
0.7750,0.0125,0.3631
0.7875,0.0125,0.3595
0.8000,0.0125,0.3569
0.8125,0.0125,0.3554
0.8250,0.0125,0.3547
0.8375,0.0125,0.3546
0.8500,0.0125,0.3551
0.8625,0.0125,0.3560
0.8750,0.0125,0.3573
0.8875,0.0125,0.3586
0.9000,0.0125,0.3600
0.9125,0.0125,0.3612
0.9250,0.0125,0.3621
0.9375,0.0125,0.3630
0.9500,0.0125,0.3637
0.9625,0.0125,0.3645
0.9750,0.0125,0.3652
0.9875,0.0125,0.3660
1.0000,0.0125,0.3668
0.0000,0.0250,0.3371
0.0125,0.0250,0.3397
0.0250,0.0250,0.3421
0.0375,0.0250,0.3434
0.0500,0.0250,0.3426
0.0625,0.0250,0.3395
0.0750,0.0250,0.3349
0.0875,0.0250,0.3301
0.1000,0.0250,0.3265
0.1125,0.0250,0.3250
0.1250,0.0250,0.3262
0.1375,0.0250,0.3310
0.1500,0.0250,0.3382
0.1625,0.0250,0.3476
0.1750,0.0250,0.3580
0.1875,0.0250,0.3678
0.2000,0.0250,0.3759
0.2125,0.0250,0.3819
0.2250,0.0250,0.3859
0.2375,0.0250,0.3883
0.2500,0.0250,0.3898
0.2625,0.0250,0.3906
0.2750,0.0250,0.3906
0.2875,0.0250,0.3900
0.3000,0.0250,0.3888
0.3125,0.0250,0.3875
0.3250,0.0250,0.3870
0.3375,0.0250,0.3878
0.3500,0.0250,0.3904
0.3625,0.0250,0.3947
0.3750,0.0250,0.4000
0.3875,0.0250,0.4049
0.4000,0.0250,0.4077
0.4125,0.0250,0.4081
0.4250,0.0250,0.4065
0.4375,0.0250,0.4046
0.4500,0.0250,0.4040
0.4625,0.0250,0.4060
0.4750,0.0250,0.4110
0.4875,0.0250,0.4187
0.5000,0.0250,0.4278
0.5125,0.0250,0.4352
0.5250,0.0250,0.4376
0.5375,0.0250,0.4327
0.5500,0.0250,0.4209
0.5625,0.0250,0.4058
0.5750,0.0250,0.3930
0.5875,0.0250,0.3842
0.6000,0.0250,0.3783
0.6125,0.0250,0.3745
0.6250,0.0250,0.3719
0.6375,0.0250,0.3703
0.6500,0.0250,0.3694
0.6625,0.0250,0.3692
0.6750,0.0250,0.3698
0.6875,0.0250,0.3737
0.7000,0.0250,0.3775
0.7125,0.0250,0.3797
0.7250,0.0250,0.3795
0.7375,0.0250,0.3769
0.7500,0.0250,0.3723
0.7625,0.0250,0.3669
0.7750,0.0250,0.3618
0.7875,0.0250,0.3578
0.8000,0.0250,0.3552
0.8125,0.0250,0.3537
0.8250,0.0250,0.3531
0.8375,0.0250,0.3532
0.8500,0.0250,0.3538
0.8625,0.0250,0.3549
0.8750,0.0250,0.3564
0.8875,0.0250,0.3582
0.9000,0.0250,0.3600
0.9125,0.0250,0.3616
0.9250,0.0250,0.3629
0.9375,0.0250,0.3640
0.9500,0.0250,0.3649
0.9625,0.0250,0.3657
0.9750,0.0250,0.3665
0.9875,0.0250,0.3674
1.0000,0.0250,0.3682
0.0000,0.0375,0.3372
0.0125,0.0375,0.3407
0.0250,0.0375,0.3443
0.0375,0.0375,0.3469
0.0500,0.0375,0.3474
0.0625,0.0375,0.3455
0.0750,0.0375,0.3417
0.0875,0.0375,0.3371
0.1000,0.0375,0.3333
0.1125,0.0375,0.3316
0.1250,0.0375,0.3328
0.1375,0.0375,0.3374
0.1500,0.0375,0.3452
0.1625,0.0375,0.3550
0.1750,0.0375,0.3648
0.1875,0.0375,0.3732
0.2000,0.0375,0.3798
0.2125,0.0375,0.3845
0.2250,0.0375,0.3880
0.2375,0.0375,0.3907
0.2500,0.0375,0.3928
0.2625,0.0375,0.3946
0.2750,0.0375,0.3960
0.2875,0.0375,0.3969
0.3000,0.0375,0.3973
0.3125,0.0375,0.3975
0.3250,0.0375,0.3982
0.3375,0.0375,0.4001
0.3500,0.0375,0.4037
0.3625,0.0375,0.4087
0.3750,0.0375,0.4145
0.3875,0.0375,0.4197
0.4000,0.0375,0.4231
0.4125,0.0375,0.4243
0.4250,0.0375,0.4239
0.4375,0.0375,0.4233
0.4500,0.0375,0.4242
0.4625,0.0375,0.4280
0.4750,0.0375,0.4350
0.4875,0.0375,0.4445
0.5000,0.0375,0.4541
0.5125,0.0375,0.4606
0.5250,0.0375,0.4609
0.5375,0.0375,0.4531
0.5500,0.0375,0.4383
0.5625,0.0375,0.4204
0.5750,0.0375,0.4046
0.5875,0.0375,0.3928
0.6000,0.0375,0.3848
0.6125,0.0375,0.3797
0.6250,0.0375,0.3765
0.6375,0.0375,0.3749
0.6500,0.0375,0.3743
0.6625,0.0375,0.3747
0.6750,0.0375,0.3761
0.6875,0.0375,0.3791
0.7000,0.0375,0.3822
0.7125,0.0375,0.3834
0.7250,0.0375,0.3822
0.7375,0.0375,0.3785
0.7500,0.0375,0.3730
0.7625,0.0375,0.3667
0.7750,0.0375,0.3610
0.7875,0.0375,0.3566
0.8000,0.0375,0.3539
0.8125,0.0375,0.3525
0.8250,0.0375,0.3520
0.8375,0.0375,0.3522
0.8500,0.0375,0.3528
0.8625,0.0375,0.3541
0.8750,0.0375,0.3558
0.8875,0.0375,0.3580
0.9000,0.0375,0.3602
0.9125,0.0375,0.3621
0.9250,0.0375,0.3638
0.9375,0.0375,0.3650
0.9500,0.0375,0.3661
0.9625,0.0375,0.3670
0.9750,0.0375,0.3678
0.9875,0.0375,0.3687
1.0000,0.0375,0.3695
0.0000,0.0500,0.3378
0.0125,0.0500,0.3420
0.0250,0.0500,0.3467
0.0375,0.0500,0.3506
0.0500,0.0500,0.3525
0.0625,0.0500,0.3520
0.0750,0.0500,0.3494
0.0875,0.0500,0.3456
0.1000,0.0500,0.3421
0.1125,0.0500,0.3403
0.1250,0.0500,0.3414
0.1375,0.0500,0.3458
0.1500,0.0500,0.3531
0.1625,0.0500,0.3620
0.1750,0.0500,0.3704
0.1875,0.0500,0.3771
0.2000,0.0500,0.3822
0.2125,0.0500,0.3861
0.2250,0.0500,0.3892
0.2375,0.0500,0.3919
0.2500,0.0500,0.3946
0.2625,0.0500,0.3972
0.2750,0.0500,0.3993
0.2875,0.0500,0.4010
0.3000,0.0500,0.4023
0.3125,0.0500,0.4036
0.3250,0.0500,0.4056
0.3375,0.0500,0.4089
0.3500,0.0500,0.4141
0.3625,0.0500,0.4208
0.3750,0.0500,0.4281
0.3875,0.0500,0.4345
0.4000,0.0500,0.4391
0.4125,0.0500,0.4415
0.4250,0.0500,0.4425
0.4375,0.0500,0.4435
0.4500,0.0500,0.4461
0.4625,0.0500,0.4515
0.4750,0.0500,0.4600
0.4875,0.0500,0.4701
0.5000,0.0500,0.4791
0.5125,0.0500,0.4840
0.5250,0.0500,0.4824
0.5375,0.0500,0.4733
0.5500,0.0500,0.4566
0.5625,0.0500,0.4372
0.5750,0.0500,0.4188
0.5875,0.0500,0.4039
0.6000,0.0500,0.3933
0.6125,0.0500,0.3867
0.6250,0.0500,0.3829
0.6375,0.0500,0.3812
0.6500,0.0500,0.3811
0.6625,0.0500,0.3822
0.6750,0.0500,0.3841
0.6875,0.0500,0.3863
0.7000,0.0500,0.3879
0.7125,0.0500,0.3877
0.7250,0.0500,0.3851
0.7375,0.0500,0.3803
0.7500,0.0500,0.3739
0.7625,0.0500,0.3668
0.7750,0.0500,0.3605
0.7875,0.0500,0.3558
0.8000,0.0500,0.3531
0.8125,0.0500,0.3521
0.8250,0.0500,0.3517
0.8375,0.0500,0.3516
0.8500,0.0500,0.3523
0.8625,0.0500,0.3537
0.8750,0.0500,0.3556
0.8875,0.0500,0.3580
0.9000,0.0500,0.3605
0.9125,0.0500,0.3628
0.9250,0.0500,0.3647
0.9375,0.0500,0.3661
0.9500,0.0500,0.3672
0.9625,0.0500,0.3682
0.9750,0.0500,0.3691
0.9875,0.0500,0.3699
1.0000,0.0500,0.3707
0.0000,0.0625,0.3387
0.0125,0.0625,0.3436
0.0250,0.0625,0.3492
0.0375,0.0625,0.3540
0.0500,0.0625,0.3570
0.0625,0.0625,0.3578
0.0750,0.0625,0.3565
0.0875,0.0625,0.3540
0.1000,0.0625,0.3512
0.1125,0.0625,0.3497
0.1250,0.0625,0.3506
0.1375,0.0625,0.3544
0.1500,0.0625,0.3605
0.1625,0.0625,0.3675
0.1750,0.0625,0.3740
0.1875,0.0625,0.3792
0.2000,0.0625,0.3832
0.2125,0.0625,0.3866
0.2250,0.0625,0.3896
0.2375,0.0625,0.3925
0.2500,0.0625,0.3956
0.2625,0.0625,0.3984
0.2750,0.0625,0.4009
0.2875,0.0625,0.4029
0.3000,0.0625,0.4046
0.3125,0.0625,0.4065
0.3250,0.0625,0.4095
0.3375,0.0625,0.4145
0.3500,0.0625,0.4218
0.3625,0.0625,0.4311
0.3750,0.0625,0.4408
0.3875,0.0625,0.4492
0.4000,0.0625,0.4551
0.4125,0.0625,0.4587
0.4250,0.0625,0.4608
0.4375,0.0625,0.4627
0.4500,0.0625,0.4663
0.4625,0.0625,0.4726
0.4750,0.0625,0.4814
0.4875,0.0625,0.4909
0.5000,0.0625,0.4984
0.5125,0.0625,0.5151
0.5250,0.0625,0.4974
0.5375,0.0625,0.4875
0.5500,0.0625,0.4728
0.5625,0.0625,0.4544
0.5750,0.0625,0.4349
0.5875,0.0625,0.4176
0.6000,0.0625,0.4044
0.6125,0.0625,0.3960
0.6250,0.0625,0.3914
0.6375,0.0625,0.3898
0.6500,0.0625,0.3901
0.6625,0.0625,0.3914
0.6750,0.0625,0.3930
0.6875,0.0625,0.3940
0.7000,0.0625,0.3936
0.7125,0.0625,0.3915
0.7250,0.0625,0.3875
0.7375,0.0625,0.3817
0.7500,0.0625,0.3744
0.7625,0.0625,0.3667
0.7750,0.0625,0.3599
0.7875,0.0625,0.3551
0.8000,0.0625,0.3527
0.8125,0.0625,0.3516
0.8250,0.0625,0.3514
0.8375,0.0625,0.3515
0.8500,0.0625,0.3522
0.8625,0.0625,0.3538
0.8750,0.0625,0.3560
0.8875,0.0625,0.3586
0.9000,0.0625,0.3613
0.9125,0.0625,0.3638
0.9250,0.0625,0.3657
0.9375,0.0625,0.3672
0.9500,0.0625,0.3684
0.9625,0.0625,0.3694
0.9750,0.0625,0.3703
0.9875,0.0625,0.3711
1.0000,0.0625,0.3718
0.0000,0.0750,0.3404
0.0125,0.0750,0.3453
0.0250,0.0750,0.3514
0.0375,0.0750,0.3567
0.0500,0.0750,0.3603
0.0625,0.0750,0.3619
0.0750,0.0750,0.3618
0.0875,0.0750,0.3605
0.1000,0.0750,0.3589
0.1125,0.0750,0.3579
0.1250,0.0750,0.3586
0.1375,0.0750,0.3614
0.1500,0.0750,0.3658
0.1625,0.0750,0.3708
0.1750,0.0750,0.3755
0.1875,0.0750,0.3794
0.2000,0.0750,0.3828
0.2125,0.0750,0.3860
0.2250,0.0750,0.3892
0.2375,0.0750,0.3925
0.2500,0.0750,0.3959
0.2625,0.0750,0.3990
0.2750,0.0750,0.4015
0.2875,0.0750,0.4035
0.3000,0.0750,0.4055
0.3125,0.0750,0.4080
0.3250,0.0750,0.4118
0.3375,0.0750,0.4182
0.3500,0.0750,0.4281
0.3625,0.0750,0.4403
0.3750,0.0750,0.4528
0.3875,0.0750,0.4631
0.4000,0.0750,0.4702
0.4125,0.0750,0.4744
0.4250,0.0750,0.4767
0.4375,0.0750,0.4789
0.4500,0.0750,0.4824
0.4625,0.0750,0.4884
0.4750,0.0750,0.4965
0.4875,0.0750,0.5444
0.5000,0.0750,0.5996
0.5125,0.0750,0.5891
0.5250,0.0750,0.5502
0.5375,0.0750,0.4978
0.5500,0.0750,0.4861
0.5625,0.0750,0.4702
0.5750,0.0750,0.4515
0.5875,0.0750,0.4329
0.6000,0.0750,0.4176
0.6125,0.0750,0.4073
0.6250,0.0750,0.4019
0.6375,0.0750,0.3999
0.6500,0.0750,0.4001
0.6625,0.0750,0.4008
0.6750,0.0750,0.4011
0.6875,0.0750,0.4002
0.7000,0.0750,0.3978
0.7125,0.0750,0.3939
0.7250,0.0750,0.3886
0.7375,0.0750,0.3819
0.7500,0.0750,0.3741
0.7625,0.0750,0.3659
0.7750,0.0750,0.3589
0.7875,0.0750,0.3542
0.8000,0.0750,0.3517
0.8125,0.0750,0.3508
0.8250,0.0750,0.3509
0.8375,0.0750,0.3514
0.8500,0.0750,0.3526
0.8625,0.0750,0.3547
0.8750,0.0750,0.3572
0.8875,0.0750,0.3600
0.9000,0.0750,0.3628
0.9125,0.0750,0.3651
0.9250,0.0750,0.3670
0.9375,0.0750,0.3684
0.9500,0.0750,0.3696
0.9625,0.0750,0.3705
0.9750,0.0750,0.3714
0.9875,0.0750,0.3722
1.0000,0.0750,0.3729
0.0000,0.0875,0.3420
0.0125,0.0875,0.3472
0.0250,0.0875,0.3531
0.0375,0.0875,0.3586
0.0500,0.0875,0.3624
0.0625,0.0875,0.3645
0.0750,0.0875,0.3652
0.0875,0.0875,0.3649
0.1000,0.0875,0.3641
0.1125,0.0875,0.3637
0.1250,0.0875,0.3642
0.1375,0.0875,0.3660
0.1500,0.0875,0.3687
0.1625,0.0875,0.3718
0.1750,0.0875,0.3751
0.1875,0.0875,0.3782
0.2000,0.0875,0.3812
0.2125,0.0875,0.3845
0.2250,0.0875,0.3881
0.2375,0.0875,0.3920
0.2500,0.0875,0.3958
0.2625,0.0875,0.3990
0.2750,0.0875,0.4015
0.2875,0.0875,0.4036
0.3000,0.0875,0.4059
0.3125,0.0875,0.4090
0.3250,0.0875,0.4138
0.3375,0.0875,0.4218
0.3500,0.0875,0.4340
0.3625,0.0875,0.4491
0.3750,0.0875,0.4638
0.3875,0.0875,0.4754
0.4000,0.0875,0.4829
0.4125,0.0875,0.4869
0.4250,0.0875,0.4889
0.4375,0.0875,0.4906
0.4500,0.0875,0.4935
0.4625,0.0875,0.4986
0.4750,0.0875,0.5515
0.4875,0.0875,0.6158
0.5000,0.0875,0.6307
0.5125,0.0875,0.6233
0.5250,0.0875,0.5959
0.5375,0.0875,0.5446
0.5500,0.0875,0.4960
0.5625,0.0875,0.4831
0.5750,0.0875,0.4665
0.5875,0.0875,0.4481
0.6000,0.0875,0.4315
0.6125,0.0875,0.4195
0.6250,0.0875,0.4129
0.6375,0.0875,0.4101
0.6500,0.0875,0.4092
0.6625,0.0875,0.4087
0.6750,0.0875,0.4073
0.6875,0.0875,0.4046
0.7000,0.0875,0.4005
0.7125,0.0875,0.3952
0.7250,0.0875,0.3887
0.7375,0.0875,0.3811
0.7500,0.0875,0.3727
0.7625,0.0875,0.3643
0.7750,0.0875,0.3572
0.7875,0.0875,0.3524
0.8000,0.0875,0.3500
0.8125,0.0875,0.3496
0.8250,0.0875,0.3503
0.8375,0.0875,0.3515
0.8500,0.0875,0.3538
0.8625,0.0875,0.3565
0.8750,0.0875,0.3595
0.8875,0.0875,0.3624
0.9000,0.0875,0.3650
0.9125,0.0875,0.3671
0.9250,0.0875,0.3686
0.9375,0.0875,0.3698
0.9500,0.0875,0.3708
0.9625,0.0875,0.3716
0.9750,0.0875,0.3724
0.9875,0.0875,0.3731
1.0000,0.0875,0.3738
0.0000,0.1000,0.3433
0.0125,0.1000,0.3486
0.0250,0.1000,0.3545
0.0375,0.1000,0.3598
0.0500,0.1000,0.3637
0.0625,0.1000,0.3660
0.0750,0.1000,0.3671
0.0875,0.1000,0.3674
0.1000,0.1000,0.3673
0.1125,0.1000,0.3673
0.1250,0.1000,0.3676
0.1375,0.1000,0.3683
0.1500,0.1000,0.3696
0.1625,0.1000,0.3714
0.1750,0.1000,0.3737
0.1875,0.1000,0.3761
0.2000,0.1000,0.3789
0.2125,0.1000,0.3823
0.2250,0.1000,0.3865
0.2375,0.1000,0.3910
0.2500,0.1000,0.3952
0.2625,0.1000,0.3986
0.2750,0.1000,0.4012
0.2875,0.1000,0.4035
0.3000,0.1000,0.4060
0.3125,0.1000,0.4097
0.3250,0.1000,0.4158
0.3375,0.1000,0.4255
0.3500,0.1000,0.4399
0.3625,0.1000,0.4573
0.3750,0.1000,0.4733
0.3875,0.1000,0.4849
0.4000,0.1000,0.4919
0.4125,0.1000,0.4954
0.4250,0.1000,0.4968
0.4375,0.1000,0.4979
0.4500,0.1000,0.5003
0.4625,0.1000,0.5379
0.4750,0.1000,0.5917
0.4875,0.1000,0.6252
0.5000,0.1000,0.6413
0.5125,0.1000,0.6404
0.5250,0.1000,0.6232
0.5375,0.1000,0.5874
0.5500,0.1000,0.5268
0.5625,0.1000,0.4928
0.5750,0.1000,0.4786
0.5875,0.1000,0.4611
0.6000,0.1000,0.4438
0.6125,0.1000,0.4304
0.6250,0.1000,0.4222
0.6375,0.1000,0.4181
0.6500,0.1000,0.4158
0.6625,0.1000,0.4138
0.6750,0.1000,0.4111
0.6875,0.1000,0.4071
0.7000,0.1000,0.4019
0.7125,0.1000,0.3954
0.7250,0.1000,0.3878
0.7375,0.1000,0.3792
0.7500,0.1000,0.3702
0.7625,0.1000,0.3615
0.7750,0.1000,0.3544
0.7875,0.1000,0.3499
0.8000,0.1000,0.3479
0.8125,0.1000,0.3482
0.8250,0.1000,0.3499
0.8375,0.1000,0.3524
0.8500,0.1000,0.3560
0.8625,0.1000,0.3597
0.8750,0.1000,0.3631
0.8875,0.1000,0.3659
0.9000,0.1000,0.3681
0.9125,0.1000,0.3696
0.9250,0.1000,0.3706
0.9375,0.1000,0.3714
0.9500,0.1000,0.3720
0.9625,0.1000,0.3727
0.9750,0.1000,0.3734
0.9875,0.1000,0.3740
1.0000,0.1000,0.3746
0.0000,0.1125,0.3444
0.0125,0.1125,0.3496
0.0250,0.1125,0.3554
0.0375,0.1125,0.3607
0.0500,0.1125,0.3646
0.0625,0.1125,0.3670
0.0750,0.1125,0.3683
0.0875,0.1125,0.3689
0.1000,0.1125,0.3693
0.1125,0.1125,0.3694
0.1250,0.1125,0.3694
0.1375,0.1125,0.3694
0.1500,0.1125,0.3695
0.1625,0.1125,0.3705
0.1750,0.1125,0.3721
0.1875,0.1125,0.3741
0.2000,0.1125,0.3767
0.2125,0.1125,0.3802
0.2250,0.1125,0.3847
0.2375,0.1125,0.3897
0.2500,0.1125,0.3944
0.2625,0.1125,0.3980
0.2750,0.1125,0.4007
0.2875,0.1125,0.4031
0.3000,0.1125,0.4061
0.3125,0.1125,0.4106
0.3250,0.1125,0.4179
0.3375,0.1125,0.4295
0.3500,0.1125,0.4454
0.3625,0.1125,0.4632
0.3750,0.1125,0.4786
0.3875,0.1125,0.4889
0.4000,0.1125,0.4947
0.4125,0.1125,0.4974
0.4250,0.1125,0.4988
0.4375,0.1125,0.5001
0.4500,0.1125,0.5183
0.4625,0.1125,0.5481
0.4750,0.1125,0.5861
0.4875,0.1125,0.6205
0.5000,0.1125,0.6415
0.5125,0.1125,0.6471
0.5250,0.1125,0.6380
0.5375,0.1125,0.6134
0.5500,0.1125,0.5682
0.5625,0.1125,0.4993
0.5750,0.1125,0.4870
0.5875,0.1125,0.4705
0.6000,0.1125,0.4527
0.6125,0.1125,0.4379
0.6250,0.1125,0.4283
0.6375,0.1125,0.4228
0.6500,0.1125,0.4194
0.6625,0.1125,0.4164
0.6750,0.1125,0.4128
0.6875,0.1125,0.4081
0.7000,0.1125,0.4021
0.7125,0.1125,0.3947
0.7250,0.1125,0.3860
0.7375,0.1125,0.3764
0.7500,0.1125,0.3666
0.7625,0.1125,0.3578
0.7750,0.1125,0.3511
0.7875,0.1125,0.3471
0.8000,0.1125,0.3459
0.8125,0.1125,0.3473
0.8250,0.1125,0.3504
0.8375,0.1125,0.3546
0.8500,0.1125,0.3595
0.8625,0.1125,0.3640
0.8750,0.1125,0.3677
0.8875,0.1125,0.3703
0.9000,0.1125,0.3718
0.9125,0.1125,0.3726
0.9250,0.1125,0.3729
0.9375,0.1125,0.3731
0.9500,0.1125,0.3734
0.9625,0.1125,0.3738
0.9750,0.1125,0.3743
0.9875,0.1125,0.3748
1.0000,0.1125,0.3753
0.0000,0.1250,0.3452
0.0125,0.1250,0.3503
0.0250,0.1250,0.3561
0.0375,0.1250,0.3614
0.0500,0.1250,0.3654
0.0625,0.1250,0.3680
0.0750,0.1250,0.3695
0.0875,0.1250,0.3704
0.1000,0.1250,0.3710
0.1125,0.1250,0.3712
0.1250,0.1250,0.3709
0.1375,0.1250,0.3702
0.1500,0.1250,0.3695
0.1625,0.1250,0.3698
0.1750,0.1250,0.3709
0.1875,0.1250,0.3725
0.2000,0.1250,0.3749
0.2125,0.1250,0.3783
0.2250,0.1250,0.3831
0.2375,0.1250,0.3885
0.2500,0.1250,0.3934
0.2625,0.1250,0.3972
0.2750,0.1250,0.4001
0.2875,0.1250,0.4027
0.3000,0.1250,0.4061
0.3125,0.1250,0.4114
0.3250,0.1250,0.4201
0.3375,0.1250,0.4334
0.3500,0.1250,0.4505
0.3625,0.1250,0.4681
0.3750,0.1250,0.4822
0.3875,0.1250,0.4911
0.4000,0.1250,0.4958
0.4125,0.1250,0.4981
0.4250,0.1250,0.4992
0.4375,0.1250,0.5016
0.4500,0.1250,0.5162
0.4625,0.1250,0.5412
0.4750,0.1250,0.5755
0.4875,0.1250,0.6102
0.5000,0.1250,0.6350
0.5125,0.1250,0.6459
0.5250,0.1250,0.6431
0.5375,0.1250,0.6264
0.5500,0.1250,0.5915
0.5625,0.1250,0.5288
0.5750,0.1250,0.4920
0.5875,0.1250,0.4760
0.6000,0.1250,0.4576
0.6125,0.1250,0.4417
0.6250,0.1250,0.4311
0.6375,0.1250,0.4247
0.6500,0.1250,0.4204
0.6625,0.1250,0.4168
0.6750,0.1250,0.4127
0.6875,0.1250,0.4075
0.7000,0.1250,0.4009
0.7125,0.1250,0.3927
0.7250,0.1250,0.3830
0.7375,0.1250,0.3725
0.7500,0.1250,0.3623
0.7625,0.1250,0.3537
0.7750,0.1250,0.3476
0.7875,0.1250,0.3447
0.8000,0.1250,0.3447
0.8125,0.1250,0.3475
0.8250,0.1250,0.3523
0.8375,0.1250,0.3581
0.8500,0.1250,0.3639
0.8625,0.1250,0.3689
0.8750,0.1250,0.3726
0.8875,0.1250,0.3748
0.9000,0.1250,0.3758
0.9125,0.1250,0.3759
0.9250,0.1250,0.3755
0.9375,0.1250,0.3751
0.9500,0.1250,0.3749
0.9625,0.1250,0.3749
0.9750,0.1250,0.3751
0.9875,0.1250,0.3754
1.0000,0.1250,0.3758
0.0000,0.1375,0.3459
0.0125,0.1375,0.3510
0.0250,0.1375,0.3569
0.0375,0.1375,0.3624
0.0500,0.1375,0.3666
0.0625,0.1375,0.3694
0.0750,0.1375,0.3713
0.0875,0.1375,0.3727
0.1000,0.1375,0.3735
0.1125,0.1375,0.3736
0.1250,0.1375,0.3729
0.1375,0.1375,0.3715
0.1500,0.1375,0.3700
0.1625,0.1375,0.3695
0.1750,0.1375,0.3703
0.1875,0.1375,0.3716
0.2000,0.1375,0.3737
0.2125,0.1375,0.3771
0.2250,0.1375,0.3820
0.2375,0.1375,0.3876
0.2500,0.1375,0.3927
0.2625,0.1375,0.3965
0.2750,0.1375,0.3994
0.2875,0.1375,0.4022
0.3000,0.1375,0.4061
0.3125,0.1375,0.4122
0.3250,0.1375,0.4222
0.3375,0.1375,0.4368
0.3500,0.1375,0.4545
0.3625,0.1375,0.4716
0.3750,0.1375,0.4844
0.3875,0.1375,0.4923
0.4000,0.1375,0.4965
0.4125,0.1375,0.4985
0.4250,0.1375,0.4995
0.4375,0.1375,0.5029
0.4500,0.1375,0.5150
0.4625,0.1375,0.5355
0.4750,0.1375,0.5648
0.4875,0.1375,0.5968
0.5000,0.1375,0.6227
0.5125,0.1375,0.6372
0.5250,0.1375,0.6392
0.5375,0.1375,0.6282
0.5500,0.1375,0.6000
0.5625,0.1375,0.5446
0.5750,0.1375,0.4942
0.5875,0.1375,0.4782
0.6000,0.1375,0.4592
0.6125,0.1375,0.4425
0.6250,0.1375,0.4312
0.6375,0.1375,0.4243
0.6500,0.1375,0.4196
0.6625,0.1375,0.4155
0.6750,0.1375,0.4110
0.6875,0.1375,0.4054
0.7000,0.1375,0.3982
0.7125,0.1375,0.3890
0.7250,0.1375,0.3784
0.7375,0.1375,0.3672
0.7500,0.1375,0.3571
0.7625,0.1375,0.3493
0.7750,0.1375,0.3446
0.7875,0.1375,0.3432
0.8000,0.1375,0.3448
0.8125,0.1375,0.3492
0.8250,0.1375,0.3555
0.8375,0.1375,0.3623
0.8500,0.1375,0.3685
0.8625,0.1375,0.3734
0.8750,0.1375,0.3768
0.8875,0.1375,0.3787
0.9000,0.1375,0.3793
0.9125,0.1375,0.3790
0.9250,0.1375,0.3782
0.9375,0.1375,0.3773
0.9500,0.1375,0.3765
0.9625,0.1375,0.3760
0.9750,0.1375,0.3758
0.9875,0.1375,0.3759
1.0000,0.1375,0.3761
0.0000,0.1500,0.3470
0.0125,0.1500,0.3522
0.0250,0.1500,0.3589
0.0375,0.1500,0.3650
0.0500,0.1500,0.3698
0.0625,0.1500,0.3732
0.0750,0.1500,0.3755
0.0875,0.1500,0.3770
0.1000,0.1500,0.3778
0.1125,0.1500,0.3776
0.1250,0.1500,0.3762
0.1375,0.1500,0.3740
0.1500,0.1500,0.3718
0.1625,0.1500,0.3703
0.1750,0.1500,0.3702
0.1875,0.1500,0.3713
0.2000,0.1500,0.3734
0.2125,0.1500,0.3767
0.2250,0.1500,0.3816
0.2375,0.1500,0.3873
0.2500,0.1500,0.3924
0.2625,0.1500,0.3961
0.2750,0.1500,0.3989
0.2875,0.1500,0.4017
0.3000,0.1500,0.4058
0.3125,0.1500,0.4125
0.3250,0.1500,0.4233
0.3375,0.1500,0.4387
0.3500,0.1500,0.4566
0.3625,0.1500,0.4730
0.3750,0.1500,0.4850
0.3875,0.1500,0.4924
0.4000,0.1500,0.4965
0.4125,0.1500,0.4985
0.4250,0.1500,0.4996
0.4375,0.1500,0.5045
0.4500,0.1500,0.5154
0.4625,0.1500,0.5321
0.4750,0.1500,0.5554
0.4875,0.1500,0.5818
0.5000,0.1500,0.6049
0.5125,0.1500,0.6200
0.5250,0.1500,0.6248
0.5375,0.1500,0.6179
0.5500,0.1500,0.5945
0.5625,0.1500,0.5436
0.5750,0.1500,0.4944
0.5875,0.1500,0.4781
0.6000,0.1500,0.4585
0.6125,0.1500,0.4413
0.6250,0.1500,0.4297
0.6375,0.1500,0.4224
0.6500,0.1500,0.4173
0.6625,0.1500,0.4128
0.6750,0.1500,0.4076
0.6875,0.1500,0.4012
0.7000,0.1500,0.3929
0.7125,0.1500,0.3827
0.7250,0.1500,0.3712
0.7375,0.1500,0.3601
0.7500,0.1500,0.3510
0.7625,0.1500,0.3450
0.7750,0.1500,0.3423
0.7875,0.1500,0.3429
0.8000,0.1500,0.3464
0.8125,0.1500,0.3523
0.8250,0.1500,0.3595
0.8375,0.1500,0.3665
0.8500,0.1500,0.3724
0.8625,0.1500,0.3766
0.8750,0.1500,0.3793
0.8875,0.1500,0.3811
0.9000,0.1500,0.3822
0.9125,0.1500,0.3818
0.9250,0.1500,0.3809
0.9375,0.1500,0.3795
0.9500,0.1500,0.3782
0.9625,0.1500,0.3771
0.9750,0.1500,0.3765
0.9875,0.1500,0.3762
1.0000,0.1500,0.3762
0.0000,0.1625,0.3506
0.0125,0.1625,0.3574
0.0250,0.1625,0.3648
0.0375,0.1625,0.3717
0.0500,0.1625,0.3771
0.0625,0.1625,0.3809
0.0750,0.1625,0.3833
0.0875,0.1625,0.3847
0.1000,0.1625,0.3850
0.1125,0.1625,0.3839
0.1250,0.1625,0.3815
0.1375,0.1625,0.3783
0.1500,0.1625,0.3752
0.1625,0.1625,0.3732
0.1750,0.1625,0.3724
0.1875,0.1625,0.3731
0.2000,0.1625,0.3753
0.2125,0.1625,0.3793
0.2250,0.1625,0.3843
0.2375,0.1625,0.3894
0.2500,0.1625,0.3933
0.2625,0.1625,0.3965
0.2750,0.1625,0.3987
0.2875,0.1625,0.4011
0.3000,0.1625,0.4048
0.3125,0.1625,0.4114
0.3250,0.1625,0.4223
0.3375,0.1625,0.4377
0.3500,0.1625,0.4552
0.3625,0.1625,0.4712
0.3750,0.1625,0.4831
0.3875,0.1625,0.4909
0.4000,0.1625,0.4954
0.4125,0.1625,0.4980
0.4250,0.1625,0.4995
0.4375,0.1625,0.5060
0.4500,0.1625,0.5170
0.4625,0.1625,0.5309
0.4750,0.1625,0.5479
0.4875,0.1625,0.5661
0.5000,0.1625,0.5823
0.5125,0.1625,0.5934
0.5250,0.1625,0.5977
0.5375,0.1625,0.5926
0.5500,0.1625,0.5730
0.5625,0.1625,0.5266
0.5750,0.1625,0.4929
0.5875,0.1625,0.4766
0.6000,0.1625,0.4566
0.6125,0.1625,0.4391
0.6250,0.1625,0.4271
0.6375,0.1625,0.4194
0.6500,0.1625,0.4136
0.6625,0.1625,0.4081
0.6750,0.1625,0.4018
0.6875,0.1625,0.3938
0.7000,0.1625,0.3838
0.7125,0.1625,0.3723
0.7250,0.1625,0.3606
0.7375,0.1625,0.3506
0.7500,0.1625,0.3439
0.7625,0.1625,0.3408
0.7750,0.1625,0.3410
0.7875,0.1625,0.3439
0.8000,0.1625,0.3493
0.8125,0.1625,0.3563
0.8250,0.1625,0.3638
0.8375,0.1625,0.3704
0.8500,0.1625,0.3755
0.8625,0.1625,0.3789
0.8750,0.1625,0.3811
0.8875,0.1625,0.3825
0.9000,0.1625,0.3834
0.9125,0.1625,0.3841
0.9250,0.1625,0.3833
0.9375,0.1625,0.3818
0.9500,0.1625,0.3800
0.9625,0.1625,0.3782
0.9750,0.1625,0.3770
0.9875,0.1625,0.3762
1.0000,0.1625,0.3759
0.0000,0.1750,0.3591
0.0125,0.1750,0.3672
0.0250,0.1750,0.3760
0.0375,0.1750,0.3839
0.0500,0.1750,0.3899
0.0625,0.1750,0.3939
0.0750,0.1750,0.3960
0.0875,0.1750,0.3964
0.1000,0.1750,0.3954
0.1125,0.1750,0.3927
0.1250,0.1750,0.3887
0.1375,0.1750,0.3843
0.1500,0.1750,0.3804
0.1625,0.1750,0.3778
0.1750,0.1750,0.3769
0.1875,0.1750,0.3778
0.2000,0.1750,0.3805
0.2125,0.1750,0.3848
0.2250,0.1750,0.3900
0.2375,0.1750,0.3945
0.2500,0.1750,0.3973
0.2625,0.1750,0.3984
0.2750,0.1750,0.3994
0.2875,0.1750,0.4005
0.3000,0.1750,0.4030
0.3125,0.1750,0.4084
0.3250,0.1750,0.4180
0.3375,0.1750,0.4321
0.3500,0.1750,0.4488
0.3625,0.1750,0.4648
0.3750,0.1750,0.4777
0.3875,0.1750,0.4869
0.4000,0.1750,0.4929
0.4125,0.1750,0.4966
0.4250,0.1750,0.4990
0.4375,0.1750,0.5064
0.4500,0.1750,0.5191
0.4625,0.1750,0.5308
0.4750,0.1750,0.5416
0.4875,0.1750,0.5505
0.5000,0.1750,0.5567
0.5125,0.1750,0.5596
0.5250,0.1750,0.5587
0.5375,0.1750,0.5522
0.5500,0.1750,0.5348
0.5625,0.1750,0.4994
0.5750,0.1750,0.4901
0.5875,0.1750,0.4740
0.6000,0.1750,0.4547
0.6125,0.1750,0.4367
0.6250,0.1750,0.4239
0.6375,0.1750,0.4151
0.6500,0.1750,0.4081
0.6625,0.1750,0.4009
0.6750,0.1750,0.3924
0.6875,0.1750,0.3819
0.7000,0.1750,0.3697
0.7125,0.1750,0.3572
0.7250,0.1750,0.3463
0.7375,0.1750,0.3392
0.7500,0.1750,0.3363
0.7625,0.1750,0.3372
0.7750,0.1750,0.3408
0.7875,0.1750,0.3463
0.8000,0.1750,0.3532
0.8125,0.1750,0.3608
0.8250,0.1750,0.3679
0.8375,0.1750,0.3737
0.8500,0.1750,0.3780
0.8625,0.1750,0.3807
0.8750,0.1750,0.3826
0.8875,0.1750,0.3838
0.9000,0.1750,0.3846
0.9125,0.1750,0.3852
0.9250,0.1750,0.3855
0.9375,0.1750,0.3839
0.9500,0.1750,0.3817
0.9625,0.1750,0.3793
0.9750,0.1750,0.3773
0.9875,0.1750,0.3759
1.0000,0.1750,0.3753
0.0000,0.1875,0.3729
0.0125,0.1875,0.3827
0.0250,0.1875,0.3927
0.0375,0.1875,0.4013
0.0500,0.1875,0.4075
0.0625,0.1875,0.4109
0.0750,0.1875,0.4119
0.0875,0.1875,0.4106
0.1000,0.1875,0.4073
0.1125,0.1875,0.4023
0.1250,0.1875,0.3964
0.1375,0.1875,0.3907
0.1500,0.1875,0.3862
0.1625,0.1875,0.3836
0.1750,0.1875,0.3830
0.1875,0.1875,0.3846
0.2000,0.1875,0.3882
0.2125,0.1875,0.3932
0.2250,0.1875,0.3984
0.2375,0.1875,0.4021
0.2500,0.1875,0.4034
0.2625,0.1875,0.4025
0.2750,0.1875,0.4014
0.2875,0.1875,0.4004
0.3000,0.1875,0.4007
0.3125,0.1875,0.4038
0.3250,0.1875,0.4110
0.3375,0.1875,0.4229
0.3500,0.1875,0.4381
0.3625,0.1875,0.4541
0.3750,0.1875,0.4685
0.3875,0.1875,0.4799
0.4000,0.1875,0.4882
0.4125,0.1875,0.4939
0.4250,0.1875,0.4978
0.4375,0.1875,0.5033
0.4500,0.1875,0.5195
0.4625,0.1875,0.5297
0.4750,0.1875,0.5348
0.4875,0.1875,0.5350
0.5000,0.1875,0.5311
0.5125,0.1875,0.5245
0.5250,0.1875,0.5159
0.5375,0.1875,0.5048
0.5500,0.1875,0.4987
0.5625,0.1875,0.4951
0.5750,0.1875,0.4865
0.5875,0.1875,0.4724
0.6000,0.1875,0.4545
0.6125,0.1875,0.4364
0.6250,0.1875,0.4212
0.6375,0.1875,0.4096
0.6500,0.1875,0.4001
0.6625,0.1875,0.3900
0.6750,0.1875,0.3783
0.6875,0.1875,0.3649
0.7000,0.1875,0.3511
0.7125,0.1875,0.3390
0.7250,0.1875,0.3308
0.7375,0.1875,0.3279
0.7500,0.1875,0.3297
0.7625,0.1875,0.3349
0.7750,0.1875,0.3419
0.7875,0.1875,0.3497
0.8000,0.1875,0.3575
0.8125,0.1875,0.3650
0.8250,0.1875,0.3714
0.8375,0.1875,0.3763
0.8500,0.1875,0.3799
0.8625,0.1875,0.3823
0.8750,0.1875,0.3839
0.8875,0.1875,0.3851
0.9000,0.1875,0.3859
0.9125,0.1875,0.3865
0.9250,0.1875,0.3867
0.9375,0.1875,0.3858
0.9500,0.1875,0.3832
0.9625,0.1875,0.3801
0.9750,0.1875,0.3773
0.9875,0.1875,0.3754
1.0000,0.1875,0.3744
0.0000,0.2000,0.3911
0.0125,0.2000,0.4021
0.0250,0.2000,0.4125
0.0375,0.2000,0.4208
0.0500,0.2000,0.4260
0.0625,0.2000,0.4281
0.0750,0.2000,0.4273
0.0875,0.2000,0.4237
0.1000,0.2000,0.4177
0.1125,0.2000,0.4101
0.1250,0.2000,0.4021
0.1375,0.2000,0.3952
0.1500,0.2000,0.3905
0.1625,0.2000,0.3883
0.1750,0.2000,0.3889
0.1875,0.2000,0.3919
0.2000,0.2000,0.3970
0.2125,0.2000,0.4031
0.2250,0.2000,0.4084
0.2375,0.2000,0.4111
0.2500,0.2000,0.4105
0.2625,0.2000,0.4079
0.2750,0.2000,0.4047
0.2875,0.2000,0.4014
0.3000,0.2000,0.3994
0.3125,0.2000,0.3999
0.3250,0.2000,0.4043
0.3375,0.2000,0.4134
0.3500,0.2000,0.4266
0.3625,0.2000,0.4420
0.3750,0.2000,0.4573
0.3875,0.2000,0.4708
0.4000,0.2000,0.4816
0.4125,0.2000,0.4898
0.4250,0.2000,0.4955
0.4375,0.2000,0.4994
0.4500,0.2000,0.5157
0.4625,0.2000,0.5255
0.4750,0.2000,0.5259
0.4875,0.2000,0.5193
0.5000,0.2000,0.5081
0.5125,0.2000,0.4994
0.5250,0.2000,0.4978
0.5375,0.2000,0.4962
0.5500,0.2000,0.4943
0.5625,0.2000,0.4915
0.5750,0.2000,0.4851
0.5875,0.2000,0.4734
0.6000,0.2000,0.4573
0.6125,0.2000,0.4392
0.6250,0.2000,0.4216
0.6375,0.2000,0.4057
0.6500,0.2000,0.3906
0.6625,0.2000,0.3754
0.6750,0.2000,0.3603
0.6875,0.2000,0.3451
0.7000,0.2000,0.3316
0.7125,0.2000,0.3221
0.7250,0.2000,0.3181
0.7375,0.2000,0.3197
0.7500,0.2000,0.3258
0.7625,0.2000,0.3345
0.7750,0.2000,0.3441
0.7875,0.2000,0.3531
0.8000,0.2000,0.3612
0.8125,0.2000,0.3680
0.8250,0.2000,0.3736
0.8375,0.2000,0.3779
0.8500,0.2000,0.3811
0.8625,0.2000,0.3834
0.8750,0.2000,0.3851
0.8875,0.2000,0.3864
0.9000,0.2000,0.3874
0.9125,0.2000,0.3880
0.9250,0.2000,0.3880
0.9375,0.2000,0.3871
0.9500,0.2000,0.3844
0.9625,0.2000,0.3806
0.9750,0.2000,0.3772
0.9875,0.2000,0.3749
1.0000,0.2000,0.3736
0.0000,0.2125,0.4107
0.0125,0.2125,0.4217
0.0250,0.2125,0.4311
0.0375,0.2125,0.4376
0.0500,0.2125,0.4411
0.0625,0.2125,0.4414
0.0750,0.2125,0.4387
0.0875,0.2125,0.4330
0.1000,0.2125,0.4246
0.1125,0.2125,0.4145
0.1250,0.2125,0.4046
0.1375,0.2125,0.3965
0.1500,0.2125,0.3915
0.1625,0.2125,0.3900
0.1750,0.2125,0.3921
0.1875,0.2125,0.3973
0.2000,0.2125,0.4046
0.2125,0.2125,0.4123
0.2250,0.2125,0.4179
0.2375,0.2125,0.4196
0.2500,0.2125,0.4175
0.2625,0.2125,0.4135
0.2750,0.2125,0.4084
0.2875,0.2125,0.4035
0.3000,0.2125,0.3996
0.3125,0.2125,0.3980
0.3250,0.2125,0.4001
0.3375,0.2125,0.4068
0.3500,0.2125,0.4178
0.3625,0.2125,0.4318
0.3750,0.2125,0.4470
0.3875,0.2125,0.4615
0.4000,0.2125,0.4742
0.4125,0.2125,0.4845
0.4250,0.2125,0.4923
0.4375,0.2125,0.4976
0.4500,0.2125,0.5061
0.4625,0.2125,0.5167
0.4750,0.2125,0.5142
0.4875,0.2125,0.5035
0.5000,0.2125,0.4988
0.5125,0.2125,0.4970
0.5250,0.2125,0.4952
0.5375,0.2125,0.4935
0.5500,0.2125,0.4918
0.5625,0.2125,0.4896
0.5750,0.2125,0.4859
0.5875,0.2125,0.4769
0.6000,0.2125,0.4631
0.6125,0.2125,0.4455
0.6250,0.2125,0.4258
0.6375,0.2125,0.4056
0.6500,0.2125,0.3850
0.6625,0.2125,0.3639
0.6750,0.2125,0.3432
0.6875,0.2125,0.3281
0.7000,0.2125,0.3170
0.7125,0.2125,0.3112
0.7250,0.2125,0.3111
0.7375,0.2125,0.3162
0.7500,0.2125,0.3252
0.7625,0.2125,0.3360
0.7750,0.2125,0.3466
0.7875,0.2125,0.3558
0.8000,0.2125,0.3632
0.8125,0.2125,0.3692
0.8250,0.2125,0.3741
0.8375,0.2125,0.3782
0.8500,0.2125,0.3815
0.8625,0.2125,0.3842
0.8750,0.2125,0.3862
0.8875,0.2125,0.3878
0.9000,0.2125,0.3889
0.9125,0.2125,0.3896
0.9250,0.2125,0.3894
0.9375,0.2125,0.3881
0.9500,0.2125,0.3851
0.9625,0.2125,0.3809
0.9750,0.2125,0.3770
0.9875,0.2125,0.3743
1.0000,0.2125,0.3729
0.0000,0.2250,0.4282
0.0125,0.2250,0.4379
0.0250,0.2250,0.4451
0.0375,0.2250,0.4494
0.0500,0.2250,0.4508
0.0625,0.2250,0.4493
0.0750,0.2250,0.4452
0.0875,0.2250,0.4381
0.1000,0.2250,0.4281
0.1125,0.2250,0.4164
0.1250,0.2250,0.4049
0.1375,0.2250,0.3957
0.1500,0.2250,0.3902
0.1625,0.2250,0.3890
0.1750,0.2250,0.3923
0.1875,0.2250,0.3996
0.2000,0.2250,0.4096
0.2125,0.2250,0.4193
0.2250,0.2250,0.4255
0.2375,0.2250,0.4266
0.2500,0.2250,0.4236
0.2625,0.2250,0.4184
0.2750,0.2250,0.4122
0.2875,0.2250,0.4061
0.3000,0.2250,0.4009
0.3125,0.2250,0.3980
0.3250,0.2250,0.3985
0.3375,0.2250,0.4033
0.3500,0.2250,0.4124
0.3625,0.2250,0.4249
0.3750,0.2250,0.4392
0.3875,0.2250,0.4536
0.4000,0.2250,0.4671
0.4125,0.2250,0.4788
0.4250,0.2250,0.4882
0.4375,0.2250,0.4950
0.4500,0.2250,0.4989
0.4625,0.2250,0.5029
0.4750,0.2250,0.5000
0.4875,0.2250,0.4987
0.5000,0.2250,0.4970
0.5125,0.2250,0.4953
0.5250,0.2250,0.4937
0.5375,0.2250,0.4923
0.5500,0.2250,0.4910
0.5625,0.2250,0.4895
0.5750,0.2250,0.4873
0.5875,0.2250,0.4818
0.6000,0.2250,0.4707
0.6125,0.2250,0.4545
0.6250,0.2250,0.4341
0.6375,0.2250,0.4108
0.6500,0.2250,0.3856
0.6625,0.2250,0.3601
0.6750,0.2250,0.3362
0.6875,0.2250,0.3202
0.7000,0.2250,0.3112
0.7125,0.2250,0.3079
0.7250,0.2250,0.3102
0.7375,0.2250,0.3171
0.7500,0.2250,0.3272
0.7625,0.2250,0.3384
0.7750,0.2250,0.3487
0.7875,0.2250,0.3571
0.8000,0.2250,0.3635
0.8125,0.2250,0.3686
0.8250,0.2250,0.3729
0.8375,0.2250,0.3770
0.8500,0.2250,0.3808
0.8625,0.2250,0.3842
0.8750,0.2250,0.3869
0.8875,0.2250,0.3890
0.9000,0.2250,0.3904
0.9125,0.2250,0.3911
0.9250,0.2250,0.3908
0.9375,0.2250,0.3889
0.9500,0.2250,0.3854
0.9625,0.2250,0.3808
0.9750,0.2250,0.3767
0.9875,0.2250,0.3739
1.0000,0.2250,0.3724
0.0000,0.2375,0.4414
0.0125,0.2375,0.4491
0.0250,0.2375,0.4541
0.0375,0.2375,0.4556
0.0500,0.2375,0.4549
0.0625,0.2375,0.4525
0.0750,0.2375,0.4480
0.0875,0.2375,0.4408
0.1000,0.2375,0.4308
0.1125,0.2375,0.4189
0.1250,0.2375,0.4069
0.1375,0.2375,0.3963
0.1500,0.2375,0.3896
0.1625,0.2375,0.3880
0.1750,0.2375,0.3916
0.1875,0.2375,0.4003
0.2000,0.2375,0.4124
0.2125,0.2375,0.4241
0.2250,0.2375,0.4313
0.2375,0.2375,0.4323
0.2500,0.2375,0.4287
0.2625,0.2375,0.4228
0.2750,0.2375,0.4160
0.2875,0.2375,0.4091
0.3000,0.2375,0.4031
0.3125,0.2375,0.3993
0.3250,0.2375,0.3987
0.3375,0.2375,0.4022
0.3500,0.2375,0.4099
0.3625,0.2375,0.4209
0.3750,0.2375,0.4339
0.3875,0.2375,0.4477
0.4000,0.2375,0.4610
0.4125,0.2375,0.4732
0.4250,0.2375,0.4836
0.4375,0.2375,0.4916
0.4500,0.2375,0.4965
0.4625,0.2375,0.4983
0.4750,0.2375,0.4982
0.4875,0.2375,0.4970
0.5000,0.2375,0.4956
0.5125,0.2375,0.4943
0.5250,0.2375,0.4931
0.5375,0.2375,0.4921
0.5500,0.2375,0.4913
0.5625,0.2375,0.4904
0.5750,0.2375,0.4892
0.5875,0.2375,0.4865
0.6000,0.2375,0.4787
0.6125,0.2375,0.4648
0.6250,0.2375,0.4454
0.6375,0.2375,0.4215
0.6500,0.2375,0.3946
0.6625,0.2375,0.3667
0.6750,0.2375,0.3407
0.6875,0.2375,0.3242
0.7000,0.2375,0.3148
0.7125,0.2375,0.3116
0.7250,0.2375,0.3140
0.7375,0.2375,0.3210
0.7500,0.2375,0.3308
0.7625,0.2375,0.3412
0.7750,0.2375,0.3502
0.7875,0.2375,0.3573
0.8000,0.2375,0.3624
0.8125,0.2375,0.3665
0.8250,0.2375,0.3703
0.8375,0.2375,0.3745
0.8500,0.2375,0.3789
0.8625,0.2375,0.3833
0.8750,0.2375,0.3870
0.8875,0.2375,0.3898
0.9000,0.2375,0.3917
0.9125,0.2375,0.3924
0.9250,0.2375,0.3919
0.9375,0.2375,0.3895
0.9500,0.2375,0.3854
0.9625,0.2375,0.3805
0.9750,0.2375,0.3763
0.9875,0.2375,0.3737
1.0000,0.2375,0.3723
0.0000,0.2500,0.4504
0.0125,0.2500,0.4562
0.0250,0.2500,0.4584
0.0375,0.2500,0.4584
0.0500,0.2500,0.4574
0.0625,0.2500,0.4550
0.0750,0.2500,0.4506
0.0875,0.2500,0.4437
0.1000,0.2500,0.4343
0.1125,0.2500,0.4233
0.1250,0.2500,0.4123
0.1375,0.2500,0.4027
0.1500,0.2500,0.3953
0.1625,0.2500,0.3909
0.1750,0.2500,0.3933
0.1875,0.2500,0.4020
0.2000,0.2500,0.4150
0.2125,0.2500,0.4281
0.2250,0.2500,0.4361
0.2375,0.2500,0.4373
0.2500,0.2500,0.4334
0.2625,0.2500,0.4272
0.2750,0.2500,0.4199
0.2875,0.2500,0.4125
0.3000,0.2500,0.4059
0.3125,0.2500,0.4013
0.3250,0.2500,0.4000
0.3375,0.2500,0.4026
0.3500,0.2500,0.4091
0.3625,0.2500,0.4188
0.3750,0.2500,0.4306
0.3875,0.2500,0.4433
0.4000,0.2500,0.4559
0.4125,0.2500,0.4679
0.4250,0.2500,0.4787
0.4375,0.2500,0.4875
0.4500,0.2500,0.4933
0.4625,0.2500,0.4959
0.4750,0.2500,0.4962
0.4875,0.2500,0.4955
0.5000,0.2500,0.4946
0.5125,0.2500,0.4937
0.5250,0.2500,0.4930
0.5375,0.2500,0.4925
0.5500,0.2500,0.4922
0.5625,0.2500,0.4919
0.5750,0.2500,0.4914
0.5875,0.2500,0.4898
0.6000,0.2500,0.4854
0.6125,0.2500,0.4746
0.6250,0.2500,0.4578
0.6375,0.2500,0.4360
0.6500,0.2500,0.4103
0.6625,0.2500,0.3827
0.6750,0.2500,0.3575
0.6875,0.2500,0.3388
0.7000,0.2500,0.3266
0.7125,0.2500,0.3210
0.7250,0.2500,0.3216
0.7375,0.2500,0.3270
0.7500,0.2500,0.3351
0.7625,0.2500,0.3437
0.7750,0.2500,0.3510
0.7875,0.2500,0.3565
0.8000,0.2500,0.3605
0.8125,0.2500,0.3637
0.8250,0.2500,0.3670
0.8375,0.2500,0.3711
0.8500,0.2500,0.3760
0.8625,0.2500,0.3813
0.8750,0.2500,0.3862
0.8875,0.2500,0.3900
0.9000,0.2500,0.3924
0.9125,0.2500,0.3934
0.9250,0.2500,0.3926
0.9375,0.2500,0.3897
0.9500,0.2500,0.3849
0.9625,0.2500,0.3798
0.9750,0.2500,0.3758
0.9875,0.2500,0.3734
1.0000,0.2500,0.3722
0.0000,0.2625,0.4561
0.0125,0.2625,0.4600
0.0250,0.2625,0.4605
0.0375,0.2625,0.4605
0.0500,0.2625,0.4597
0.0625,0.2625,0.4577
0.0750,0.2625,0.4538
0.0875,0.2625,0.4476
0.1000,0.2625,0.4393
0.1125,0.2625,0.4296
0.1250,0.2625,0.4200
0.1375,0.2625,0.4116
0.1500,0.2625,0.4050
0.1625,0.2625,0.4009
0.1750,0.2625,0.4003
0.1875,0.2625,0.4072
0.2000,0.2625,0.4196
0.2125,0.2625,0.4327
0.2250,0.2625,0.4411
0.2375,0.2625,0.4423
0.2500,0.2625,0.4384
0.2625,0.2625,0.4319
0.2750,0.2625,0.4242
0.2875,0.2625,0.4164
0.3000,0.2625,0.4093
0.3125,0.2625,0.4042
0.3250,0.2625,0.4022
0.3375,0.2625,0.4039
0.3500,0.2625,0.4094
0.3625,0.2625,0.4179
0.3750,0.2625,0.4284
0.3875,0.2625,0.4398
0.4000,0.2625,0.4513
0.4125,0.2625,0.4626
0.4250,0.2625,0.4733
0.4375,0.2625,0.4826
0.4500,0.2625,0.4894
0.4625,0.2625,0.4929
0.4750,0.2625,0.4940
0.4875,0.2625,0.4940
0.5000,0.2625,0.4937
0.5125,0.2625,0.4934
0.5250,0.2625,0.4933
0.5375,0.2625,0.4932
0.5500,0.2625,0.4933
0.5625,0.2625,0.4935
0.5750,0.2625,0.4934
0.5875,0.2625,0.4925
0.6000,0.2625,0.4893
0.6125,0.2625,0.4819
0.6250,0.2625,0.4690
0.6375,0.2625,0.4508
0.6500,0.2625,0.4288
0.6625,0.2625,0.4048
0.6750,0.2625,0.3810
0.6875,0.2625,0.3600
0.7000,0.2625,0.3442
0.7125,0.2625,0.3349
0.7250,0.2625,0.3320
0.7375,0.2625,0.3342
0.7500,0.2625,0.3396
0.7625,0.2625,0.3458
0.7750,0.2625,0.3512
0.7875,0.2625,0.3553
0.8000,0.2625,0.3583
0.8125,0.2625,0.3608
0.8250,0.2625,0.3636
0.8375,0.2625,0.3674
0.8500,0.2625,0.3725
0.8625,0.2625,0.3785
0.8750,0.2625,0.3844
0.8875,0.2625,0.3893
0.9000,0.2625,0.3925
0.9125,0.2625,0.3937
0.9250,0.2625,0.3925
0.9375,0.2625,0.3890
0.9500,0.2625,0.3838
0.9625,0.2625,0.3786
0.9750,0.2625,0.3749
0.9875,0.2625,0.3728
1.0000,0.2625,0.3720
0.0000,0.2750,0.4595
0.0125,0.2750,0.4616
0.0250,0.2750,0.4622
0.0375,0.2750,0.4625
0.0500,0.2750,0.4622
0.0625,0.2750,0.4608
0.0750,0.2750,0.4578
0.0875,0.2750,0.4528
0.1000,0.2750,0.4460
0.1125,0.2750,0.4381
0.1250,0.2750,0.4303
0.1375,0.2750,0.4233
0.1500,0.2750,0.4179
0.1625,0.2750,0.4145
0.1750,0.2750,0.4139
0.1875,0.2750,0.4176
0.2000,0.2750,0.4281
0.2125,0.2750,0.4397
0.2250,0.2750,0.4473
0.2375,0.2750,0.4482
0.2500,0.2750,0.4440
0.2625,0.2750,0.4373
0.2750,0.2750,0.4294
0.2875,0.2750,0.4211
0.3000,0.2750,0.4135
0.3125,0.2750,0.4078
0.3250,0.2750,0.4051
0.3375,0.2750,0.4060
0.3500,0.2750,0.4104
0.3625,0.2750,0.4177
0.3750,0.2750,0.4267
0.3875,0.2750,0.4366
0.4000,0.2750,0.4468
0.4125,0.2750,0.4570
0.4250,0.2750,0.4670
0.4375,0.2750,0.4765
0.4500,0.2750,0.4843
0.4625,0.2750,0.4891
0.4750,0.2750,0.4914
0.4875,0.2750,0.4924
0.5000,0.2750,0.4928
0.5125,0.2750,0.4932
0.5250,0.2750,0.4935
0.5375,0.2750,0.4939
0.5500,0.2750,0.4944
0.5625,0.2750,0.4949
0.5750,0.2750,0.4953
0.5875,0.2750,0.4949
0.6000,0.2750,0.4924
0.6125,0.2750,0.4867
0.6250,0.2750,0.4767
0.6375,0.2750,0.4626
0.6500,0.2750,0.4452
0.6625,0.2750,0.4252
0.6750,0.2750,0.4037
0.6875,0.2750,0.3826
0.7000,0.2750,0.3645
0.7125,0.2750,0.3514
0.7250,0.2750,0.3443
0.7375,0.2750,0.3425
0.7500,0.2750,0.3443
0.7625,0.2750,0.3477
0.7750,0.2750,0.3512
0.7875,0.2750,0.3540
0.8000,0.2750,0.3562
0.8125,0.2750,0.3581
0.8250,0.2750,0.3605
0.8375,0.2750,0.3639
0.8500,0.2750,0.3688
0.8625,0.2750,0.3750
0.8750,0.2750,0.3818
0.8875,0.2750,0.3877
0.9000,0.2750,0.3917
0.9125,0.2750,0.3930
0.9250,0.2750,0.3913
0.9375,0.2750,0.3870
0.9500,0.2750,0.3814
0.9625,0.2750,0.3765
0.9750,0.2750,0.3733
0.9875,0.2750,0.3719
1.0000,0.2750,0.3717
0.0000,0.2875,0.4615
0.0125,0.2875,0.4628
0.0250,0.2875,0.4638
0.0375,0.2875,0.4645
0.0500,0.2875,0.4648
0.0625,0.2875,0.4643
0.0750,0.2875,0.4625
0.0875,0.2875,0.4591
0.1000,0.2875,0.4542
0.1125,0.2875,0.4484
0.1250,0.2875,0.4425
0.1375,0.2875,0.4373
0.1500,0.2875,0.4334
0.1625,0.2875,0.4310
0.1750,0.2875,0.4310
0.1875,0.2875,0.4340
0.2000,0.2875,0.4410
0.2125,0.2875,0.4499
0.2250,0.2875,0.4556
0.2375,0.2875,0.4555
0.2500,0.2875,0.4509
0.2625,0.2875,0.4440
0.2750,0.2875,0.4358
0.2875,0.2875,0.4271
0.3000,0.2875,0.4190
0.3125,0.2875,0.4125
0.3250,0.2875,0.4088
0.3375,0.2875,0.4087
0.3500,0.2875,0.4118
0.3625,0.2875,0.4175
0.3750,0.2875,0.4249
0.3875,0.2875,0.4332
0.4000,0.2875,0.4418
0.4125,0.2875,0.4506
0.4250,0.2875,0.4597
0.4375,0.2875,0.4690
0.4500,0.2875,0.4775
0.4625,0.2875,0.4839
0.4750,0.2875,0.4878
0.4875,0.2875,0.4901
0.5000,0.2875,0.4916
0.5125,0.2875,0.4926
0.5250,0.2875,0.4935
0.5375,0.2875,0.4943
0.5500,0.2875,0.4952
0.5625,0.2875,0.4961
0.5750,0.2875,0.4969
0.5875,0.2875,0.4969
0.6000,0.2875,0.4951
0.6125,0.2875,0.4906
0.6250,0.2875,0.4827
0.6375,0.2875,0.4715
0.6500,0.2875,0.4575
0.6625,0.2875,0.4410
0.6750,0.2875,0.4224
0.6875,0.2875,0.4028
0.7000,0.2875,0.3841
0.7125,0.2875,0.3685
0.7250,0.2875,0.3576
0.7375,0.2875,0.3515
0.7500,0.2875,0.3495
0.7625,0.2875,0.3500
0.7750,0.2875,0.3515
0.7875,0.2875,0.3532
0.8000,0.2875,0.3546
0.8125,0.2875,0.3562
0.8250,0.2875,0.3581
0.8375,0.2875,0.3611
0.8500,0.2875,0.3655
0.8625,0.2875,0.3716
0.8750,0.2875,0.3787
0.8875,0.2875,0.3853
0.9000,0.2875,0.3897
0.9125,0.2875,0.3907
0.9250,0.2875,0.3881
0.9375,0.2875,0.3832
0.9500,0.2875,0.3776
0.9625,0.2875,0.3733
0.9750,0.2875,0.3711
0.9875,0.2875,0.3706
1.0000,0.2875,0.3713
0.0000,0.3000,0.4625
0.0125,0.3000,0.4639
0.0250,0.3000,0.4652
0.0375,0.3000,0.4665
0.0500,0.3000,0.4676
0.0625,0.3000,0.4682
0.0750,0.3000,0.4678
0.0875,0.3000,0.4662
0.1000,0.3000,0.4632
0.1125,0.3000,0.4595
0.1250,0.3000,0.4557
0.1375,0.3000,0.4524
0.1500,0.3000,0.4500
0.1625,0.3000,0.4489
0.1750,0.3000,0.4496
0.1875,0.3000,0.4524
0.2000,0.3000,0.4573
0.2125,0.3000,0.4630
0.2250,0.3000,0.4661
0.2375,0.3000,0.4645
0.2500,0.3000,0.4593
0.2625,0.3000,0.4522
0.2750,0.3000,0.4439
0.2875,0.3000,0.4349
0.3000,0.3000,0.4261
0.3125,0.3000,0.4186
0.3250,0.3000,0.4136
0.3375,0.3000,0.4119
0.3500,0.3000,0.4133
0.3625,0.3000,0.4172
0.3750,0.3000,0.4228
0.3875,0.3000,0.4292
0.4000,0.3000,0.4361
0.4125,0.3000,0.4435
0.4250,0.3000,0.4514
0.4375,0.3000,0.4601
0.4500,0.3000,0.4691
0.4625,0.3000,0.4769
0.4750,0.3000,0.4828
0.4875,0.3000,0.4868
0.5000,0.3000,0.4895
0.5125,0.3000,0.4915
0.5250,0.3000,0.4930
0.5375,0.3000,0.4944
0.5500,0.3000,0.4957
0.5625,0.3000,0.4970
0.5750,0.3000,0.4982
0.5875,0.3000,0.4987
0.6000,0.3000,0.4976
0.6125,0.3000,0.4941
0.6250,0.3000,0.4877
0.6375,0.3000,0.4785
0.6500,0.3000,0.4669
0.6625,0.3000,0.4530
0.6750,0.3000,0.4371
0.6875,0.3000,0.4195
0.7000,0.3000,0.4015
0.7125,0.3000,0.3848
0.7250,0.3000,0.3712
0.7375,0.3000,0.3616
0.7500,0.3000,0.3560
0.7625,0.3000,0.3535
0.7750,0.3000,0.3530
0.7875,0.3000,0.3535
0.8000,0.3000,0.3544
0.8125,0.3000,0.3556
0.8250,0.3000,0.3572
0.8375,0.3000,0.3598
0.8500,0.3000,0.3636
0.8625,0.3000,0.3691
0.8750,0.3000,0.3758
0.8875,0.3000,0.3825
0.9000,0.3000,0.3867
0.9125,0.3000,0.3869
0.9250,0.3000,0.3834
0.9375,0.3000,0.3781
0.9500,0.3000,0.3729
0.9625,0.3000,0.3695
0.9750,0.3000,0.3686
0.9875,0.3000,0.3692
1.0000,0.3000,0.3709
0.0000,0.3125,0.4627
0.0125,0.3125,0.4648
0.0250,0.3125,0.4665
0.0375,0.3125,0.4685
0.0500,0.3125,0.4705
0.0625,0.3125,0.4722
0.0750,0.3125,0.4733
0.0875,0.3125,0.4732
0.1000,0.3125,0.4721
0.1125,0.3125,0.4703
0.1250,0.3125,0.4684
0.1375,0.3125,0.4667
0.1500,0.3125,0.4657
0.1625,0.3125,0.4657
0.1750,0.3125,0.4670
0.1875,0.3125,0.4695
0.2000,0.3125,0.4731
0.2125,0.3125,0.4763
0.2250,0.3125,0.4771
0.2375,0.3125,0.4743
0.2500,0.3125,0.4687
0.2625,0.3125,0.4616
0.2750,0.3125,0.4535
0.2875,0.3125,0.4445
0.3000,0.3125,0.4352
0.3125,0.3125,0.4265
0.3250,0.3125,0.4196
0.3375,0.3125,0.4157
0.3500,0.3125,0.4148
0.3625,0.3125,0.4166
0.3750,0.3125,0.4201
0.3875,0.3125,0.4248
0.4000,0.3125,0.4303
0.4125,0.3125,0.4364
0.4250,0.3125,0.4433
0.4375,0.3125,0.4513
0.4500,0.3125,0.4600
0.4625,0.3125,0.4686
0.4750,0.3125,0.4761
0.4875,0.3125,0.4820
0.5000,0.3125,0.4864
0.5125,0.3125,0.4896
0.5250,0.3125,0.4920
0.5375,0.3125,0.4940
0.5500,0.3125,0.4958
0.5625,0.3125,0.4976
0.5750,0.3125,0.4992
0.5875,0.3125,0.5024
0.6000,0.3125,0.4999
0.6125,0.3125,0.4974
0.6250,0.3125,0.4922
0.6375,0.3125,0.4845
0.6500,0.3125,0.4746
0.6625,0.3125,0.4627
0.6750,0.3125,0.4488
0.6875,0.3125,0.4332
0.7000,0.3125,0.4165
0.7125,0.3125,0.4000
0.7250,0.3125,0.3851
0.7375,0.3125,0.3731
0.7500,0.3125,0.3645
0.7625,0.3125,0.3593
0.7750,0.3125,0.3569
0.7875,0.3125,0.3563
0.8000,0.3125,0.3567
0.8125,0.3125,0.3577
0.8250,0.3125,0.3591
0.8375,0.3125,0.3612
0.8500,0.3125,0.3644
0.8625,0.3125,0.3688
0.8750,0.3125,0.3755
0.8875,0.3125,0.3818
0.9000,0.3125,0.3846
0.9125,0.3125,0.3832
0.9250,0.3125,0.3785
0.9375,0.3125,0.3729
0.9500,0.3125,0.3683
0.9625,0.3125,0.3661
0.9750,0.3125,0.3664
0.9875,0.3125,0.3680
1.0000,0.3125,0.3706
0.0000,0.3250,0.4621
0.0125,0.3250,0.4656
0.0250,0.3250,0.4678
0.0375,0.3250,0.4704
0.0500,0.3250,0.4733
0.0625,0.3250,0.4761
0.0750,0.3250,0.4784
0.0875,0.3250,0.4797
0.1000,0.3250,0.4801
0.1125,0.3250,0.4797
0.1250,0.3250,0.4792
0.1375,0.3250,0.4788
0.1500,0.3250,0.4788
0.1625,0.3250,0.4795
0.1750,0.3250,0.4810
0.1875,0.3250,0.4831
0.2000,0.3250,0.4855
0.2125,0.3250,0.4872
0.2250,0.3250,0.4866
0.2375,0.3250,0.4832
0.2500,0.3250,0.4777
0.2625,0.3250,0.4711
0.2750,0.3250,0.4635
0.2875,0.3250,0.4550
0.3000,0.3250,0.4455
0.3125,0.3250,0.4357
0.3250,0.3250,0.4268
0.3375,0.3250,0.4203
0.3500,0.3250,0.4167
0.3625,0.3250,0.4160
0.3750,0.3250,0.4176
0.3875,0.3250,0.4209
0.4000,0.3250,0.4255
0.4125,0.3250,0.4311
0.4250,0.3250,0.4376
0.4375,0.3250,0.4448
0.4500,0.3250,0.4525
0.4625,0.3250,0.4607
0.4750,0.3250,0.4687
0.4875,0.3250,0.4760
0.5000,0.3250,0.4821
0.5125,0.3250,0.4868
0.5250,0.3250,0.4904
0.5375,0.3250,0.4933
0.5500,0.3250,0.4957
0.5625,0.3250,0.4980
0.5750,0.3250,0.5014
0.5875,0.3250,0.5163
0.6000,0.3250,0.5195
0.6125,0.3250,0.5042
0.6250,0.3250,0.4964
0.6375,0.3250,0.4899
0.6500,0.3250,0.4814
0.6625,0.3250,0.4709
0.6750,0.3250,0.4588
0.6875,0.3250,0.4450
0.7000,0.3250,0.4299
0.7125,0.3250,0.4144
0.7250,0.3250,0.3996
0.7375,0.3250,0.3865
0.7500,0.3250,0.3761
0.7625,0.3250,0.3691
0.7750,0.3250,0.3653
0.7875,0.3250,0.3640
0.8000,0.3250,0.3641
0.8125,0.3250,0.3651
0.8250,0.3250,0.3664
0.8375,0.3250,0.3682
0.8500,0.3250,0.3705
0.8625,0.3250,0.3752
0.8750,0.3250,0.3810
0.8875,0.3250,0.3848
0.9000,0.3250,0.3848
0.9125,0.3250,0.3809
0.9250,0.3250,0.3748
0.9375,0.3250,0.3688
0.9500,0.3250,0.3646
0.9625,0.3250,0.3639
0.9750,0.3250,0.3651
0.9875,0.3250,0.3673
1.0000,0.3250,0.3704
0.0000,0.3375,0.4605
0.0125,0.3375,0.4654
0.0250,0.3375,0.4689
0.0375,0.3375,0.4721
0.0500,0.3375,0.4759
0.0625,0.3375,0.4796
0.0750,0.3375,0.4829
0.0875,0.3375,0.4852
0.1000,0.3375,0.4865
0.1125,0.3375,0.4871
0.1250,0.3375,0.4875
0.1375,0.3375,0.4878
0.1500,0.3375,0.4885
0.1625,0.3375,0.4895
0.1750,0.3375,0.4909
0.1875,0.3375,0.4926
0.2000,0.3375,0.4941
0.2125,0.3375,0.4947
0.2250,0.3375,0.4935
0.2375,0.3375,0.4901
0.2500,0.3375,0.4850
0.2625,0.3375,0.4791
0.2750,0.3375,0.4725
0.2875,0.3375,0.4648
0.3000,0.3375,0.4558
0.3125,0.3375,0.4456
0.3250,0.3375,0.4352
0.3375,0.3375,0.4260
0.3500,0.3375,0.4196
0.3625,0.3375,0.4165
0.3750,0.3375,0.4164
0.3875,0.3375,0.4189
0.4000,0.3375,0.4235
0.4125,0.3375,0.4293
0.4250,0.3375,0.4358
0.4375,0.3375,0.4421
0.4500,0.3375,0.4484
0.4625,0.3375,0.4550
0.4750,0.3375,0.4623
0.4875,0.3375,0.4701
0.5000,0.3375,0.4774
0.5125,0.3375,0.4836
0.5250,0.3375,0.4885
0.5375,0.3375,0.4923
0.5500,0.3375,0.4955
0.5625,0.3375,0.4984
0.5750,0.3375,0.5095
0.5875,0.3375,0.5294
0.6000,0.3375,0.5385
0.6125,0.3375,0.5305
0.6250,0.3375,0.5016
0.6375,0.3375,0.4948
0.6500,0.3375,0.4875
0.6625,0.3375,0.4784
0.6750,0.3375,0.4677
0.6875,0.3375,0.4556
0.7000,0.3375,0.4424
0.7125,0.3375,0.4286
0.7250,0.3375,0.4148
0.7375,0.3375,0.4022
0.7500,0.3375,0.3918
0.7625,0.3375,0.3845
0.7750,0.3375,0.3805
0.7875,0.3375,0.3794
0.8000,0.3375,0.3799
0.8125,0.3375,0.3812
0.8250,0.3375,0.3828
0.8375,0.3375,0.3842
0.8500,0.3375,0.3868
0.8625,0.3375,0.3902
0.8750,0.3375,0.3925
0.8875,0.3375,0.3921
0.9000,0.3375,0.3880
0.9125,0.3375,0.3810
0.9250,0.3375,0.3730
0.9375,0.3375,0.3665
0.9500,0.3375,0.3625
0.9625,0.3375,0.3628
0.9750,0.3375,0.3644
0.9875,0.3375,0.3671
1.0000,0.3375,0.3704
0.0000,0.3500,0.4575
0.0125,0.3500,0.4636
0.0250,0.3500,0.4687
0.0375,0.3500,0.4738
0.0500,0.3500,0.4782
0.0625,0.3500,0.4827
0.0750,0.3500,0.4865
0.0875,0.3500,0.4893
0.1000,0.3500,0.4911
0.1125,0.3500,0.4923
0.1250,0.3500,0.4932
0.1375,0.3500,0.4940
0.1500,0.3500,0.4949
0.1625,0.3500,0.4960
0.1750,0.3500,0.4973
0.1875,0.3500,0.4985
0.2000,0.3500,0.4995
0.2125,0.3500,0.4996
0.2250,0.3500,0.4982
0.2375,0.3500,0.4950
0.2500,0.3500,0.4904
0.2625,0.3500,0.4853
0.2750,0.3500,0.4796
0.2875,0.3500,0.4731
0.3000,0.3500,0.4651
0.3125,0.3500,0.4554
0.3250,0.3500,0.4444
0.3375,0.3500,0.4335
0.3500,0.3500,0.4248
0.3625,0.3500,0.4194
0.3750,0.3500,0.4180
0.3875,0.3500,0.4202
0.4000,0.3500,0.4251
0.4125,0.3500,0.4314
0.4250,0.3500,0.4377
0.4375,0.3500,0.4430
0.4500,0.3500,0.4477
0.4625,0.3500,0.4525
0.4750,0.3500,0.4585
0.4875,0.3500,0.4656
0.5000,0.3500,0.4734
0.5125,0.3500,0.4807
0.5250,0.3500,0.4867
0.5375,0.3500,0.4915
0.5500,0.3500,0.4954
0.5625,0.3500,0.4988
0.5750,0.3500,0.5178
0.5875,0.3500,0.5416
0.6000,0.3500,0.5552
0.6125,0.3500,0.5532
0.6250,0.3500,0.5321
0.6375,0.3500,0.4991
0.6500,0.3500,0.4929
0.6625,0.3500,0.4850
0.6750,0.3500,0.4758
0.6875,0.3500,0.4655
0.7000,0.3500,0.4543
0.7125,0.3500,0.4426
0.7250,0.3500,0.4310
0.7375,0.3500,0.4203
0.7500,0.3500,0.4117
0.7625,0.3500,0.4060
0.7750,0.3500,0.4036
0.7875,0.3500,0.4039
0.8000,0.3500,0.4056
0.8125,0.3500,0.4076
0.8250,0.3500,0.4094
0.8375,0.3500,0.4107
0.8500,0.3500,0.4118
0.8625,0.3500,0.4114
0.8750,0.3500,0.4087
0.8875,0.3500,0.4029
0.9000,0.3500,0.3941
0.9125,0.3500,0.3836
0.9250,0.3500,0.3737
0.9375,0.3500,0.3662
0.9500,0.3500,0.3620
0.9625,0.3500,0.3625
0.9750,0.3500,0.3643
0.9875,0.3500,0.3671
1.0000,0.3500,0.3706
0.0000,0.3625,0.4530
0.0125,0.3625,0.4601
0.0250,0.3625,0.4664
0.0375,0.3625,0.4727
0.0500,0.3625,0.4793
0.0625,0.3625,0.4847
0.0750,0.3625,0.4888
0.0875,0.3625,0.4917
0.1000,0.3625,0.4938
0.1125,0.3625,0.4953
0.1250,0.3625,0.4964
0.1375,0.3625,0.4975
0.1500,0.3625,0.4986
0.1625,0.3625,0.4998
0.1750,0.3625,0.5090
0.1875,0.3625,0.5192
0.2000,0.3625,0.5258
0.2125,0.3625,0.5250
0.2250,0.3625,0.5125
0.2375,0.3625,0.4986
0.2500,0.3625,0.4946
0.2625,0.3625,0.4901
0.2750,0.3625,0.4852
0.2875,0.3625,0.4796
0.3000,0.3625,0.4729
0.3125,0.3625,0.4644
0.3250,0.3625,0.4542
0.3375,0.3625,0.4430
0.3500,0.3625,0.4329
0.3625,0.3625,0.4259
0.3750,0.3625,0.4233
0.3875,0.3625,0.4252
0.4000,0.3625,0.4303
0.4125,0.3625,0.4366
0.4250,0.3625,0.4421
0.4375,0.3625,0.4462
0.4500,0.3625,0.4494
0.4625,0.3625,0.4528
0.4750,0.3625,0.4574
0.4875,0.3625,0.4636
0.5000,0.3625,0.4712
0.5125,0.3625,0.4788
0.5250,0.3625,0.4856
0.5375,0.3625,0.4912
0.5500,0.3625,0.4957
0.5625,0.3625,0.4995
0.5750,0.3625,0.5271
0.5875,0.3625,0.5528
0.6000,0.3625,0.5687
0.6125,0.3625,0.5705
0.6250,0.3625,0.5558
0.6375,0.3625,0.5240
0.6500,0.3625,0.4974
0.6625,0.3625,0.4909
0.6750,0.3625,0.4831
0.6875,0.3625,0.4745
0.7000,0.3625,0.4654
0.7125,0.3625,0.4562
0.7250,0.3625,0.4474
0.7375,0.3625,0.4398
0.7500,0.3625,0.4341
0.7625,0.3625,0.4313
0.7750,0.3625,0.4313
0.7875,0.3625,0.4331
0.8000,0.3625,0.4357
0.8125,0.3625,0.4379
0.8250,0.3625,0.4395
0.8375,0.3625,0.4402
0.8500,0.3625,0.4383
0.8625,0.3625,0.4338
0.8750,0.3625,0.4262
0.8875,0.3625,0.4153
0.9000,0.3625,0.4023
0.9125,0.3625,0.3887
0.9250,0.3625,0.3768
0.9375,0.3625,0.3681
0.9500,0.3625,0.3631
0.9625,0.3625,0.3626
0.9750,0.3625,0.3645
0.9875,0.3625,0.3673
1.0000,0.3625,0.3708
0.0000,0.3750,0.4471
0.0125,0.3750,0.4550
0.0250,0.3750,0.4623
0.0375,0.3750,0.4697
0.0500,0.3750,0.4772
0.0625,0.3750,0.4845
0.0750,0.3750,0.4891
0.0875,0.3750,0.4921
0.1000,0.3750,0.4943
0.1125,0.3750,0.4961
0.1250,0.3750,0.4975
0.1375,0.3750,0.4989
0.1500,0.3750,0.5021
0.1625,0.3750,0.5143
0.1750,0.3750,0.5261
0.1875,0.3750,0.5364
0.2000,0.3750,0.5433
0.2125,0.3750,0.5437
0.2250,0.3750,0.5342
0.2375,0.3750,0.5131
0.2500,0.3750,0.4981
0.2625,0.3750,0.4941
0.2750,0.3750,0.4898
0.2875,0.3750,0.4850
0.3000,0.3750,0.4794
0.3125,0.3750,0.4725
0.3250,0.3750,0.4640
0.3375,0.3750,0.4541
0.3500,0.3750,0.4441
0.3625,0.3750,0.4363
0.3750,0.3750,0.4326
0.3875,0.3750,0.4337
0.4000,0.3750,0.4381
0.4125,0.3750,0.4434
0.4250,0.3750,0.4477
0.4375,0.3750,0.4506
0.4500,0.3750,0.4526
0.4625,0.3750,0.4549
0.4750,0.3750,0.4585
0.4875,0.3750,0.4640
0.5000,0.3750,0.4710
0.5125,0.3750,0.4787
0.5250,0.3750,0.4858
0.5375,0.3750,0.4917
0.5500,0.3750,0.4966
0.5625,0.3750,0.5057
0.5750,0.3750,0.5376
0.5875,0.3750,0.5626
0.6000,0.3750,0.5782
0.6125,0.3750,0.5816
0.6250,0.3750,0.5714
0.6375,0.3750,0.5472
0.6500,0.3750,0.5093
0.6625,0.3750,0.4956
0.6750,0.3750,0.4893
0.6875,0.3750,0.4824
0.7000,0.3750,0.4754
0.7125,0.3750,0.4687
0.7250,0.3750,0.4628
0.7375,0.3750,0.4582
0.7500,0.3750,0.4555
0.7625,0.3750,0.4550
0.7750,0.3750,0.4563
0.7875,0.3750,0.4584
0.8000,0.3750,0.4605
0.8125,0.3750,0.4620
0.8250,0.3750,0.4628
0.8375,0.3750,0.4628
0.8500,0.3750,0.4598
0.8625,0.3750,0.4525
0.8750,0.3750,0.4416
0.8875,0.3750,0.4274
0.9000,0.3750,0.4115
0.9125,0.3750,0.3958
0.9250,0.3750,0.3823
0.9375,0.3750,0.3723
0.9500,0.3750,0.3662
0.9625,0.3750,0.3636
0.9750,0.3750,0.3649
0.9875,0.3750,0.3677
1.0000,0.3750,0.3711
0.0000,0.3875,0.4399
0.0125,0.3875,0.4483
0.0250,0.3875,0.4563
0.0375,0.3875,0.4644
0.0500,0.3875,0.4726
0.0625,0.3875,0.4804
0.0750,0.3875,0.4865
0.0875,0.3875,0.4899
0.1000,0.3875,0.4925
0.1125,0.3875,0.4947
0.1250,0.3875,0.4967
0.1375,0.3875,0.4984
0.1500,0.3875,0.5009
0.1625,0.3875,0.5159
0.1750,0.3875,0.5301
0.1875,0.3875,0.5426
0.2000,0.3875,0.5520
0.2125,0.3875,0.5556
0.2250,0.3875,0.5504
0.2375,0.3875,0.5347
0.2500,0.3875,0.5092
0.2625,0.3875,0.4975
0.2750,0.3875,0.4936
0.2875,0.3875,0.4894
0.3000,0.3875,0.4848
0.3125,0.3875,0.4794
0.3250,0.3875,0.4729
0.3375,0.3875,0.4652
0.3500,0.3875,0.4568
0.3625,0.3875,0.4493
0.3750,0.3875,0.4448
0.3875,0.3875,0.4444
0.4000,0.3875,0.4473
0.4125,0.3875,0.4509
0.4250,0.3875,0.4537
0.4375,0.3875,0.4554
0.4500,0.3875,0.4566
0.4625,0.3875,0.4583
0.4750,0.3875,0.4614
0.4875,0.3875,0.4663
0.5000,0.3875,0.4729
0.5125,0.3875,0.4802
0.5250,0.3875,0.4871
0.5375,0.3875,0.4931
0.5500,0.3875,0.4980
0.5625,0.3875,0.5190
0.5750,0.3875,0.5488
0.5875,0.3875,0.5708
0.6000,0.3875,0.5837
0.6125,0.3875,0.5867
0.6250,0.3875,0.5793
0.6375,0.3875,0.5611
0.6500,0.3875,0.5319
0.6625,0.3875,0.4992
0.6750,0.3875,0.4941
0.6875,0.3875,0.4887
0.7000,0.3875,0.4835
0.7125,0.3875,0.4790
0.7250,0.3875,0.4755
0.7375,0.3875,0.4732
0.7500,0.3875,0.4723
0.7625,0.3875,0.4726
0.7750,0.3875,0.4737
0.7875,0.3875,0.4749
0.8000,0.3875,0.4758
0.8125,0.3875,0.4762
0.8250,0.3875,0.4761
0.8375,0.3875,0.4753
0.8500,0.3875,0.4733
0.8625,0.3875,0.4650
0.8750,0.3875,0.4526
0.8875,0.3875,0.4370
0.9000,0.3875,0.4201
0.9125,0.3875,0.4038
0.9250,0.3875,0.3898
0.9375,0.3875,0.3790
0.9500,0.3875,0.3718
0.9625,0.3875,0.3681
0.9750,0.3875,0.3672
0.9875,0.3875,0.3685
1.0000,0.3875,0.3715
0.0000,0.4000,0.4316
0.0125,0.4000,0.4402
0.0250,0.4000,0.4486
0.0375,0.4000,0.4569
0.0500,0.4000,0.4655
0.0625,0.4000,0.4737
0.0750,0.4000,0.4809
0.0875,0.4000,0.4852
0.1000,0.4000,0.4887
0.1125,0.4000,0.4916
0.1250,0.4000,0.4942
0.1375,0.4000,0.4965
0.1500,0.4000,0.4986
0.1625,0.4000,0.5058
0.1750,0.4000,0.5236
0.1875,0.4000,0.5398
0.2000,0.4000,0.5531
0.2125,0.4000,0.5610
0.2250,0.4000,0.5607
0.2375,0.4000,0.5503
0.2500,0.4000,0.5300
0.2625,0.4000,0.5020
0.2750,0.4000,0.4967
0.2875,0.4000,0.4929
0.3000,0.4000,0.4889
0.3125,0.4000,0.4846
0.3250,0.4000,0.4798
0.3375,0.4000,0.4744
0.3500,0.4000,0.4683
0.3625,0.4000,0.4623
0.3750,0.4000,0.4577
0.3875,0.4000,0.4560
0.4000,0.4000,0.4568
0.4125,0.4000,0.4585
0.4250,0.4000,0.4599
0.4375,0.4000,0.4607
0.4500,0.4000,0.4615
0.4625,0.4000,0.4629
0.4750,0.4000,0.4658
0.4875,0.4000,0.4703
0.5000,0.4000,0.4764
0.5125,0.4000,0.4831
0.5250,0.4000,0.4896
0.5375,0.4000,0.4952
0.5500,0.4000,0.4999
0.5625,0.4000,0.5334
0.5750,0.4000,0.5594
0.5875,0.4000,0.5770
0.6000,0.4000,0.5863
0.6125,0.4000,0.5877
0.6250,0.4000,0.5816
0.6375,0.4000,0.5677
0.6500,0.4000,0.5455
0.6625,0.4000,0.5147
0.6750,0.4000,0.4976
0.6875,0.4000,0.4934
0.7000,0.4000,0.4896
0.7125,0.4000,0.4866
0.7250,0.4000,0.4846
0.7375,0.4000,0.4834
0.7500,0.4000,0.4831
0.7625,0.4000,0.4833
0.7750,0.4000,0.4836
0.7875,0.4000,0.4839
0.8000,0.4000,0.4838
0.8125,0.4000,0.4834
0.8250,0.4000,0.4824
0.8375,0.4000,0.4808
0.8500,0.4000,0.4779
0.8625,0.4000,0.4712
0.8750,0.4000,0.4585
0.8875,0.4000,0.4428
0.9000,0.4000,0.4263
0.9125,0.4000,0.4110
0.9250,0.4000,0.3978
0.9375,0.4000,0.3874
0.9500,0.4000,0.3798
0.9625,0.4000,0.3751
0.9750,0.4000,0.3731
0.9875,0.4000,0.3734
1.0000,0.4000,0.3754
0.0000,0.4125,0.4224
0.0125,0.4125,0.4309
0.0250,0.4125,0.4394
0.0375,0.4125,0.4478
0.0500,0.4125,0.4564
0.0625,0.4125,0.4650
0.0750,0.4125,0.4729
0.0875,0.4125,0.4787
0.1000,0.4125,0.4834
0.1125,0.4125,0.4874
0.1250,0.4125,0.4908
0.1375,0.4125,0.4937
0.1500,0.4125,0.4963
0.1625,0.4125,0.4987
0.1750,0.4125,0.5091
0.1875,0.4125,0.5288
0.2000,0.4125,0.5461
0.2125,0.4125,0.5584
0.2250,0.4125,0.5629
0.2375,0.4125,0.5576
0.2500,0.4125,0.5423
0.2625,0.4125,0.5184
0.2750,0.4125,0.4988
0.2875,0.4125,0.4953
0.3000,0.4125,0.4917
0.3125,0.4125,0.4882
0.3250,0.4125,0.4846
0.3375,0.4125,0.4808
0.3500,0.4125,0.4768
0.3625,0.4125,0.4727
0.3750,0.4125,0.4691
0.3875,0.4125,0.4668
0.4000,0.4125,0.4661
0.4125,0.4125,0.4662
0.4250,0.4125,0.4665
0.4375,0.4125,0.4668
0.4500,0.4125,0.4674
0.4625,0.4125,0.4690
0.4750,0.4125,0.4718
0.4875,0.4125,0.4761
0.5000,0.4125,0.4814
0.5125,0.4125,0.4871
0.5250,0.4125,0.4926
0.5375,0.4125,0.4976
0.5500,0.4125,0.5158
0.5625,0.4125,0.5461
0.5750,0.4125,0.5678
0.5875,0.4125,0.5811
0.6000,0.4125,0.5870
0.6125,0.4125,0.5868
0.6250,0.4125,0.5812
0.6375,0.4125,0.5701
0.6500,0.4125,0.5527
0.6625,0.4125,0.5285
0.6750,0.4125,0.4999
0.6875,0.4125,0.4965
0.7000,0.4125,0.4937
0.7125,0.4125,0.4916
0.7250,0.4125,0.4903
0.7375,0.4125,0.4896
0.7500,0.4125,0.4892
0.7625,0.4125,0.4891
0.7750,0.4125,0.4888
0.7875,0.4125,0.4884
0.8000,0.4125,0.4877
0.8125,0.4125,0.4866
0.8250,0.4125,0.4850
0.8375,0.4125,0.4825
0.8500,0.4125,0.4784
0.8625,0.4125,0.4717
0.8750,0.4125,0.4595
0.8875,0.4125,0.4442
0.9000,0.4125,0.4288
0.9125,0.4125,0.4153
0.9250,0.4125,0.4043
0.9375,0.4125,0.3955
0.9500,0.4125,0.3889
0.9625,0.4125,0.3843
0.9750,0.4125,0.3817
0.9875,0.4125,0.3809
1.0000,0.4125,0.3816
0.0000,0.4250,0.4128
0.0125,0.4250,0.4210
0.0250,0.4250,0.4292
0.0375,0.4250,0.4374
0.0500,0.4250,0.4461
0.0625,0.4250,0.4551
0.0750,0.4250,0.4639
0.0875,0.4250,0.4715
0.1000,0.4250,0.4778
0.1125,0.4250,0.4830
0.1250,0.4250,0.4873
0.1375,0.4250,0.4908
0.1500,0.4250,0.4938
0.1625,0.4250,0.4964
0.1750,0.4250,0.4989
0.1875,0.4250,0.5106
0.2000,0.4250,0.5301
0.2125,0.4250,0.5459
0.2250,0.4250,0.5548
0.2375,0.4250,0.5545
0.2500,0.4250,0.5443
0.2625,0.4250,0.5251
0.2750,0.4250,0.4999
0.2875,0.4250,0.4967
0.3000,0.4250,0.4934
0.3125,0.4250,0.4903
0.3250,0.4250,0.4874
0.3375,0.4250,0.4848
0.3500,0.4250,0.4822
0.3625,0.4250,0.4798
0.3750,0.4250,0.4777
0.3875,0.4250,0.4760
0.4000,0.4250,0.4749
0.4125,0.4250,0.4743
0.4250,0.4250,0.4740
0.4375,0.4250,0.4742
0.4500,0.4250,0.4749
0.4625,0.4250,0.4767
0.4750,0.4250,0.4794
0.4875,0.4250,0.4830
0.5000,0.4250,0.4872
0.5125,0.4250,0.4916
0.5250,0.4250,0.4958
0.5375,0.4250,0.4997
0.5500,0.4250,0.5289
0.5625,0.4250,0.5544
0.5750,0.4250,0.5723
0.5875,0.4250,0.5826
0.6000,0.4250,0.5863
0.6125,0.4250,0.5852
0.6250,0.4250,0.5800
0.6375,0.4250,0.5708
0.6500,0.4250,0.5567
0.6625,0.4250,0.5370
0.6750,0.4250,0.5123
0.6875,0.4250,0.4985
0.7000,0.4250,0.4962
0.7125,0.4250,0.4946
0.7250,0.4250,0.4936
0.7375,0.4250,0.4930
0.7500,0.4250,0.4926
0.7625,0.4250,0.4921
0.7750,0.4250,0.4914
0.7875,0.4250,0.4906
0.8000,0.4250,0.4895
0.8125,0.4250,0.4880
0.8250,0.4250,0.4857
0.8375,0.4250,0.4823
0.8500,0.4250,0.4769
0.8625,0.4250,0.4686
0.8750,0.4250,0.4568
0.8875,0.4250,0.4420
0.9000,0.4250,0.4278
0.9125,0.4250,0.4162
0.9250,0.4250,0.4076
0.9375,0.4250,0.4014
0.9500,0.4250,0.3968
0.9625,0.4250,0.3935
0.9750,0.4250,0.3913
0.9875,0.4250,0.3900
1.0000,0.4250,0.3895
0.0000,0.4375,0.4036
0.0125,0.4375,0.4112
0.0250,0.4375,0.4190
0.0375,0.4375,0.4269
0.0500,0.4375,0.4354
0.0625,0.4375,0.4449
0.0750,0.4375,0.4550
0.0875,0.4375,0.4642
0.1000,0.4375,0.4722
0.1125,0.4375,0.4788
0.1250,0.4375,0.4842
0.1375,0.4375,0.4883
0.1500,0.4375,0.4916
0.1625,0.4375,0.4942
0.1750,0.4375,0.4964
0.1875,0.4375,0.4985
0.2000,0.4375,0.5047
0.2125,0.4375,0.5219
0.2250,0.4375,0.5347
0.2375,0.4375,0.5398
0.2500,0.4375,0.5356
0.2625,0.4375,0.5220
0.2750,0.4375,0.5006
0.2875,0.4375,0.4972
0.3000,0.4375,0.4943
0.3125,0.4375,0.4915
0.3250,0.4375,0.4890
0.3375,0.4375,0.4870
0.3500,0.4375,0.4855
0.3625,0.4375,0.4843
0.3750,0.4375,0.4836
0.3875,0.4375,0.4832
0.4000,0.4375,0.4829
0.4125,0.4375,0.4827
0.4250,0.4375,0.4825
0.4375,0.4375,0.4827
0.4500,0.4375,0.4836
0.4625,0.4375,0.4852
0.4750,0.4375,0.4874
0.4875,0.4375,0.4900
0.5000,0.4375,0.4927
0.5125,0.4375,0.4956
0.5250,0.4375,0.4984
0.5375,0.4375,0.5108
0.5500,0.4375,0.5357
0.5625,0.4375,0.5570
0.5750,0.4375,0.5724
0.5875,0.4375,0.5811
0.6000,0.4375,0.5841
0.6125,0.4375,0.5830
0.6250,0.4375,0.5786
0.6375,0.4375,0.5712
0.6500,0.4375,0.5597
0.6625,0.4375,0.5432
0.6750,0.4375,0.5219
0.6875,0.4375,0.4999
0.7000,0.4375,0.4979
0.7125,0.4375,0.4965
0.7250,0.4375,0.4956
0.7375,0.4375,0.4950
0.7500,0.4375,0.4944
0.7625,0.4375,0.4937
0.7750,0.4375,0.4929
0.7875,0.4375,0.4918
0.8000,0.4375,0.4903
0.8125,0.4375,0.4884
0.8250,0.4375,0.4856
0.8375,0.4375,0.4812
0.8500,0.4375,0.4746
0.8625,0.4375,0.4650
0.8750,0.4375,0.4526
0.8875,0.4375,0.4386
0.9000,0.4375,0.4253
0.9125,0.4375,0.4151
0.9250,0.4375,0.4082
0.9375,0.4375,0.4041
0.9500,0.4375,0.4020
0.9625,0.4375,0.4008
0.9750,0.4375,0.4000
0.9875,0.4375,0.3990
1.0000,0.4375,0.3978
0.0000,0.4500,0.3958
0.0125,0.4500,0.4026
0.0250,0.4500,0.4097
0.0375,0.4500,0.4170
0.0500,0.4500,0.4252
0.0625,0.4500,0.4356
0.0750,0.4500,0.4463
0.0875,0.4500,0.4569
0.1000,0.4500,0.4667
0.1125,0.4500,0.4749
0.1250,0.4500,0.4814
0.1375,0.4500,0.4863
0.1500,0.4500,0.4897
0.1625,0.4500,0.4921
0.1750,0.4500,0.4938
0.1875,0.4500,0.4953
0.2000,0.4500,0.4968
0.2125,0.4500,0.4985
0.2250,0.4500,0.5016
0.2375,0.4500,0.5126
0.2500,0.4500,0.5157
0.2625,0.4500,0.5093
0.2750,0.4500,0.4994
0.2875,0.4500,0.4971
0.3000,0.4500,0.4945
0.3125,0.4500,0.4921
0.3250,0.4500,0.4900
0.3375,0.4500,0.4885
0.3500,0.4500,0.4875
0.3625,0.4500,0.4873
0.3750,0.4500,0.4877
0.3875,0.4500,0.4887
0.4000,0.4500,0.4898
0.4125,0.4500,0.4905
0.4250,0.4500,0.4908
0.4375,0.4500,0.4910
0.4500,0.4500,0.4916
0.4625,0.4500,0.4925
0.4750,0.4500,0.4937
0.4875,0.4500,0.4952
0.5000,0.4500,0.4967
0.5125,0.4500,0.4983
0.5250,0.4500,0.5003
0.5375,0.4500,0.5180
0.5500,0.4500,0.5367
0.5625,0.4500,0.5544
0.5750,0.4500,0.5682
0.5875,0.4500,0.5767
0.6000,0.4500,0.5803
0.6125,0.4500,0.5803
0.6250,0.4500,0.5775
0.6375,0.4500,0.5720
0.6500,0.4500,0.5629
0.6625,0.4500,0.5488
0.6750,0.4500,0.5297
0.6875,0.4500,0.5087
0.7000,0.4500,0.4990
0.7125,0.4500,0.4977
0.7250,0.4500,0.4968
0.7375,0.4500,0.4962
0.7500,0.4500,0.4955
0.7625,0.4500,0.4947
0.7750,0.4500,0.4937
0.7875,0.4500,0.4924
0.8000,0.4500,0.4907
0.8125,0.4500,0.4883
0.8250,0.4500,0.4849
0.8375,0.4500,0.4797
0.8500,0.4500,0.4721
0.8625,0.4500,0.4618
0.8750,0.4500,0.4495
0.8875,0.4500,0.4367
0.9000,0.4500,0.4247
0.9125,0.4500,0.4145
0.9250,0.4500,0.4081
0.9375,0.4500,0.4053
0.9500,0.4500,0.4049
0.9625,0.4500,0.4058
0.9750,0.4500,0.4067
0.9875,0.4500,0.4067
1.0000,0.4500,0.4054
0.0000,0.4625,0.3901
0.0125,0.4625,0.3959
0.0250,0.4625,0.4021
0.0375,0.4625,0.4092
0.0500,0.4625,0.4178
0.0625,0.4625,0.4274
0.0750,0.4625,0.4382
0.0875,0.4625,0.4498
0.1000,0.4625,0.4611
0.1125,0.4625,0.4710
0.1250,0.4625,0.4788
0.1375,0.4625,0.4843
0.1500,0.4625,0.4878
0.1625,0.4625,0.4898
0.1750,0.4625,0.4908
0.1875,0.4625,0.4914
0.2000,0.4625,0.4922
0.2125,0.4625,0.4935
0.2250,0.4625,0.4953
0.2375,0.4625,0.4971
0.2500,0.4625,0.4983
0.2625,0.4625,0.4986
0.2750,0.4625,0.4979
0.2875,0.4625,0.4963
0.3000,0.4625,0.4943
0.3125,0.4625,0.4923
0.3250,0.4625,0.4907
0.3375,0.4625,0.4896
0.3500,0.4625,0.4892
0.3625,0.4625,0.4896
0.3750,0.4625,0.4910
0.3875,0.4625,0.4930
0.4000,0.4625,0.4951
0.4125,0.4625,0.4967
0.4250,0.4625,0.4973
0.4375,0.4625,0.4973
0.4500,0.4625,0.4972
0.4625,0.4625,0.4974
0.4750,0.4625,0.4977
0.4875,0.4625,0.4983
0.5000,0.4625,0.4990
0.5125,0.4625,0.4999
0.5250,0.4625,0.5087
0.5375,0.4625,0.5208
0.5500,0.4625,0.5348
0.5625,0.4625,0.5493
0.5750,0.4625,0.5618
0.5875,0.4625,0.5706
0.6000,0.4625,0.5755
0.6125,0.4625,0.5773
0.6250,0.4625,0.5768
0.6375,0.4625,0.5735
0.6500,0.4625,0.5665
0.6625,0.4625,0.5541
0.6750,0.4625,0.5361
0.6875,0.4625,0.5157
0.7000,0.4625,0.4998
0.7125,0.4625,0.4985
0.7250,0.4625,0.4976
0.7375,0.4625,0.4969
0.7500,0.4625,0.4961
0.7625,0.4625,0.4952
0.7750,0.4625,0.4941
0.7875,0.4625,0.4926
0.8000,0.4625,0.4907
0.8125,0.4625,0.4880
0.8250,0.4625,0.4840
0.8375,0.4625,0.4782
0.8500,0.4625,0.4700
0.8625,0.4625,0.4596
0.8750,0.4625,0.4479
0.8875,0.4625,0.4363
0.9000,0.4625,0.4259
0.9125,0.4625,0.4171
0.9250,0.4625,0.4102
0.9375,0.4625,0.4069
0.9500,0.4625,0.4074
0.9625,0.4625,0.4097
0.9750,0.4625,0.4121
0.9875,0.4625,0.4133
1.0000,0.4625,0.4123
0.0000,0.4750,0.3871
0.0125,0.4750,0.3919
0.0250,0.4750,0.3977
0.0375,0.4750,0.4042
0.0500,0.4750,0.4115
0.0625,0.4750,0.4202
0.0750,0.4750,0.4306
0.0875,0.4750,0.4427
0.1000,0.4750,0.4552
0.1125,0.4750,0.4668
0.1250,0.4750,0.4759
0.1375,0.4750,0.4821
0.1500,0.4750,0.4857
0.1625,0.4750,0.4872
0.1750,0.4750,0.4874
0.1875,0.4750,0.4871
0.2000,0.4750,0.4869
0.2125,0.4750,0.4876
0.2250,0.4750,0.4892
0.2375,0.4750,0.4915
0.2500,0.4750,0.4937
0.2625,0.4750,0.4952
0.2750,0.4750,0.4956
0.2875,0.4750,0.4951
0.3000,0.4750,0.4939
0.3125,0.4750,0.4925
0.3250,0.4750,0.4913
0.3375,0.4750,0.4906
0.3500,0.4750,0.4908
0.3625,0.4750,0.4918
0.3750,0.4750,0.4938
0.3875,0.4750,0.4964
0.4000,0.4750,0.4990
0.4125,0.4750,0.5067
0.4250,0.4750,0.5121
0.4375,0.4750,0.5096
0.4500,0.4750,0.5044
0.4625,0.4750,0.5002
0.4750,0.4750,0.4998
0.4875,0.4750,0.4999
0.5000,0.4750,0.5016
0.5125,0.4750,0.5064
0.5250,0.4750,0.5132
0.5375,0.4750,0.5222
0.5500,0.4750,0.5331
0.5625,0.4750,0.5449
0.5750,0.4750,0.5559
0.5875,0.4750,0.5647
0.6000,0.4750,0.5710
0.6125,0.4750,0.5749
0.6250,0.4750,0.5766
0.6375,0.4750,0.5755
0.6500,0.4750,0.5697
0.6625,0.4750,0.5577
0.6750,0.4750,0.5394
0.6875,0.4750,0.5185
0.7000,0.4750,0.5004
0.7125,0.4750,0.4987
0.7250,0.4750,0.4978
0.7375,0.4750,0.4971
0.7500,0.4750,0.4964
0.7625,0.4750,0.4955
0.7750,0.4750,0.4943
0.7875,0.4750,0.4927
0.8000,0.4750,0.4905
0.8125,0.4750,0.4875
0.8250,0.4750,0.4831
0.8375,0.4750,0.4769
0.8500,0.4750,0.4686
0.8625,0.4750,0.4585
0.8750,0.4750,0.4478
0.8875,0.4750,0.4374
0.9000,0.4750,0.4281
0.9125,0.4750,0.4204
0.9250,0.4750,0.4146
0.9375,0.4750,0.4109
0.9500,0.4750,0.4111
0.9625,0.4750,0.4143
0.9750,0.4750,0.4177
0.9875,0.4750,0.4198
1.0000,0.4750,0.4193
0.0000,0.4875,0.3860
0.0125,0.4875,0.3899
0.0250,0.4875,0.3947
0.0375,0.4875,0.4000
0.0500,0.4875,0.4062
0.0625,0.4875,0.4139
0.0750,0.4875,0.4236
0.0875,0.4875,0.4356
0.1000,0.4875,0.4491
0.1125,0.4875,0.4621
0.1250,0.4875,0.4726
0.1375,0.4875,0.4795
0.1500,0.4875,0.4831
0.1625,0.4875,0.4842
0.1750,0.4875,0.4837
0.1875,0.4875,0.4825
0.2000,0.4875,0.4814
0.2125,0.4875,0.4813
0.2250,0.4875,0.4826
0.2375,0.4875,0.4852
0.2500,0.4875,0.4883
0.2625,0.4875,0.4911
0.2750,0.4875,0.4929
0.2875,0.4875,0.4935
0.3000,0.4875,0.4933
0.3125,0.4875,0.4926
0.3250,0.4875,0.4919
0.3375,0.4875,0.4918
0.3500,0.4875,0.4924
0.3625,0.4875,0.4939
0.3750,0.4875,0.4962
0.3875,0.4875,0.4990
0.4000,0.4875,0.5135
0.4125,0.4875,0.5283
0.4250,0.4875,0.5322
0.4375,0.4875,0.5277
0.4500,0.4875,0.5199
0.4625,0.4875,0.5128
0.4750,0.4875,0.5081
0.4875,0.4875,0.5063
0.5000,0.4875,0.5072
0.5125,0.4875,0.5105
0.5250,0.4875,0.5161
0.5375,0.4875,0.5237
0.5500,0.4875,0.5330
0.5625,0.4875,0.5431
0.5750,0.4875,0.5527
0.5875,0.4875,0.5612
0.6000,0.4875,0.5681
0.6125,0.4875,0.5736
0.6250,0.4875,0.5770
0.6375,0.4875,0.5769
0.6500,0.4875,0.5711
0.6625,0.4875,0.5577
0.6750,0.4875,0.5375
0.6875,0.4875,0.5150
0.7000,0.4875,0.4996
0.7125,0.4875,0.4982
0.7250,0.4875,0.4973
0.7375,0.4875,0.4967
0.7500,0.4875,0.4961
0.7625,0.4875,0.4953
0.7750,0.4875,0.4941
0.7875,0.4875,0.4925
0.8000,0.4875,0.4902
0.8125,0.4875,0.4870
0.8250,0.4875,0.4824
0.8375,0.4875,0.4761
0.8500,0.4875,0.4680
0.8625,0.4875,0.4586
0.8750,0.4875,0.4489
0.8875,0.4875,0.4395
0.9000,0.4875,0.4312
0.9125,0.4875,0.4244
0.9250,0.4875,0.4194
0.9375,0.4875,0.4169
0.9500,0.4875,0.4171
0.9625,0.4875,0.4202
0.9750,0.4875,0.4241
0.9875,0.4875,0.4265
1.0000,0.4875,0.4264
0.0000,0.5000,0.3850
0.0125,0.5000,0.3881
0.0250,0.5000,0.3919
0.0375,0.5000,0.3963
0.0500,0.5000,0.4016
0.0625,0.5000,0.4082
0.0750,0.5000,0.4169
0.0875,0.5000,0.4285
0.1000,0.5000,0.4424
0.1125,0.5000,0.4567
0.1250,0.5000,0.4685
0.1375,0.5000,0.4763
0.1500,0.5000,0.4802
0.1625,0.5000,0.4810
0.1750,0.5000,0.4799
0.1875,0.5000,0.4780
0.2000,0.5000,0.4762
0.2125,0.5000,0.4754
0.2250,0.5000,0.4763
0.2375,0.5000,0.4789
0.2500,0.5000,0.4827
0.2625,0.5000,0.4867
0.2750,0.5000,0.4899
0.2875,0.5000,0.4919
0.3000,0.5000,0.4926
0.3125,0.5000,0.4927
0.3250,0.5000,0.4927
0.3375,0.5000,0.4929
0.3500,0.5000,0.4939
0.3625,0.5000,0.4957
0.3750,0.5000,0.4980
0.3875,0.5000,0.5046
0.4000,0.5000,0.5247
0.4125,0.5000,0.5372
0.4250,0.5000,0.5402
0.4375,0.5000,0.5353
0.4500,0.5000,0.5267
0.4625,0.5000,0.5184
0.4750,0.5000,0.5125
0.4875,0.5000,0.5097
0.5000,0.5000,0.5099
0.5125,0.5000,0.5128
0.5250,0.5000,0.5182
0.5375,0.5000,0.5256
0.5500,0.5000,0.5345
0.5625,0.5000,0.5437
0.5750,0.5000,0.5525
0.5875,0.5000,0.5603
0.6000,0.5000,0.5674
0.6125,0.5000,0.5734
0.6250,0.5000,0.5773
0.6375,0.5000,0.5767
0.6500,0.5000,0.5689
0.6625,0.5000,0.5524
0.6750,0.5000,0.5292
0.6875,0.5000,0.5045
0.7000,0.5000,0.4983
0.7125,0.5000,0.4968
0.7250,0.5000,0.4959
0.7375,0.5000,0.4954
0.7500,0.5000,0.4950
0.7625,0.5000,0.4943
0.7750,0.5000,0.4934
0.7875,0.5000,0.4919
0.8000,0.5000,0.4897
0.8125,0.5000,0.4865
0.8250,0.5000,0.4821
0.8375,0.5000,0.4760
0.8500,0.5000,0.4685
0.8625,0.5000,0.4599
0.8750,0.5000,0.4510
0.8875,0.5000,0.4425
0.9000,0.5000,0.4349
0.9125,0.5000,0.4288
0.9250,0.5000,0.4247
0.9375,0.5000,0.4231
0.9500,0.5000,0.4242
0.9625,0.5000,0.4270
0.9750,0.5000,0.4303
0.9875,0.5000,0.4327
1.0000,0.5000,0.4329
0.0000,0.5125,0.3839
0.0125,0.5125,0.3862
0.0250,0.5125,0.3893
0.0375,0.5125,0.3929
0.0500,0.5125,0.3973
0.0625,0.5125,0.4030
0.0750,0.5125,0.4107
0.0875,0.5125,0.4214
0.1000,0.5125,0.4353
0.1125,0.5125,0.4504
0.1250,0.5125,0.4637
0.1375,0.5125,0.4725
0.1500,0.5125,0.4768
0.1625,0.5125,0.4776
0.1750,0.5125,0.4762
0.1875,0.5125,0.4739
0.2000,0.5125,0.4717
0.2125,0.5125,0.4705
0.2250,0.5125,0.4710
0.2375,0.5125,0.4736
0.2500,0.5125,0.4779
0.2625,0.5125,0.4829
0.2750,0.5125,0.4873
0.2875,0.5125,0.4904
0.3000,0.5125,0.4921
0.3125,0.5125,0.4929
0.3250,0.5125,0.4933
0.3375,0.5125,0.4939
0.3500,0.5125,0.4950
0.3625,0.5125,0.4967
0.3750,0.5125,0.4987
0.3875,0.5125,0.5073
0.4000,0.5125,0.5240
0.4125,0.5125,0.5349
0.4250,0.5125,0.5383
0.4375,0.5125,0.5348
0.4500,0.5125,0.5273
0.4625,0.5125,0.5193
0.4750,0.5125,0.5132
0.4875,0.5125,0.5101
0.5000,0.5125,0.5103
0.5125,0.5125,0.5135
0.5250,0.5125,0.5193
0.5375,0.5125,0.5273
0.5500,0.5125,0.5364
0.5625,0.5125,0.5455
0.5750,0.5125,0.5539
0.5875,0.5125,0.5612
0.6000,0.5125,0.5678
0.6125,0.5125,0.5735
0.6250,0.5125,0.5764
0.6375,0.5125,0.5737
0.6500,0.5125,0.5624
0.6625,0.5125,0.5419
0.6750,0.5125,0.5151
0.6875,0.5125,0.4987
0.7000,0.5125,0.4962
0.7125,0.5125,0.4945
0.7250,0.5125,0.4935
0.7375,0.5125,0.4929
0.7500,0.5125,0.4926
0.7625,0.5125,0.4923
0.7750,0.5125,0.4917
0.7875,0.5125,0.4907
0.8000,0.5125,0.4890
0.8125,0.5125,0.4863
0.8250,0.5125,0.4824
0.8375,0.5125,0.4769
0.8500,0.5125,0.4701
0.8625,0.5125,0.4623
0.8750,0.5125,0.4542
0.8875,0.5125,0.4462
0.9000,0.5125,0.4391
0.9125,0.5125,0.4336
0.9250,0.5125,0.4301
0.9375,0.5125,0.4292
0.9500,0.5125,0.4303
0.9625,0.5125,0.4325
0.9750,0.5125,0.4346
0.9875,0.5125,0.4360
1.0000,0.5125,0.4365
0.0000,0.5250,0.3825
0.0125,0.5250,0.3841
0.0250,0.5250,0.3865
0.0375,0.5250,0.3895
0.0500,0.5250,0.3933
0.0625,0.5250,0.3982
0.0750,0.5250,0.4049
0.0875,0.5250,0.4146
0.1000,0.5250,0.4279
0.1125,0.5250,0.4435
0.1250,0.5250,0.4581
0.1375,0.5250,0.4682
0.1500,0.5250,0.4732
0.1625,0.5250,0.4743
0.1750,0.5250,0.4731
0.1875,0.5250,0.4708
0.2000,0.5250,0.4685
0.2125,0.5250,0.4671
0.2250,0.5250,0.4675
0.2375,0.5250,0.4700
0.2500,0.5250,0.4746
0.2625,0.5250,0.4802
0.2750,0.5250,0.4855
0.2875,0.5250,0.4894
0.3000,0.5250,0.4917
0.3125,0.5250,0.4930
0.3250,0.5250,0.4936
0.3375,0.5250,0.4942
0.3500,0.5250,0.4952
0.3625,0.5250,0.4965
0.3750,0.5250,0.4980
0.3875,0.5250,0.4996
0.4000,0.5250,0.5100
0.4125,0.5250,0.5201
0.4250,0.5250,0.5253
0.4375,0.5250,0.5250
0.4500,0.5250,0.5206
0.4625,0.5250,0.5145
0.4750,0.5250,0.5095
0.4875,0.5250,0.5070
0.5000,0.5250,0.5076
0.5125,0.5250,0.5114
0.5250,0.5250,0.5181
0.5375,0.5250,0.5269
0.5500,0.5250,0.5366
0.5625,0.5250,0.5461
0.5750,0.5250,0.5544
0.5875,0.5250,0.5615
0.6000,0.5250,0.5676
0.6125,0.5250,0.5722
0.6250,0.5250,0.5732
0.6375,0.5250,0.5672
0.6500,0.5250,0.5516
0.6625,0.5250,0.5266
0.6750,0.5250,0.4996
0.6875,0.5250,0.4963
0.7000,0.5250,0.4935
0.7125,0.5250,0.4914
0.7250,0.5250,0.4900
0.7375,0.5250,0.4892
0.7500,0.5250,0.4888
0.7625,0.5250,0.4888
0.7750,0.5250,0.4889
0.7875,0.5250,0.4888
0.8000,0.5250,0.4881
0.8125,0.5250,0.4863
0.8250,0.5250,0.4833
0.8375,0.5250,0.4788
0.8500,0.5250,0.4729
0.8625,0.5250,0.4658
0.8750,0.5250,0.4581
0.8875,0.5250,0.4505
0.9000,0.5250,0.4436
0.9125,0.5250,0.4383
0.9250,0.5250,0.4352
0.9375,0.5250,0.4343
0.9500,0.5250,0.4350
0.9625,0.5250,0.4363
0.9750,0.5250,0.4372
0.9875,0.5250,0.4377
1.0000,0.5250,0.4377
0.0000,0.5375,0.3803
0.0125,0.5375,0.3812
0.0250,0.5375,0.3831
0.0375,0.5375,0.3858
0.0500,0.5375,0.3892
0.0625,0.5375,0.3935
0.0750,0.5375,0.3995
0.0875,0.5375,0.4083
0.1000,0.5375,0.4208
0.1125,0.5375,0.4365
0.1250,0.5375,0.4521
0.1375,0.5375,0.4636
0.1500,0.5375,0.4697
0.1625,0.5375,0.4716
0.1750,0.5375,0.4709
0.1875,0.5375,0.4690
0.2000,0.5375,0.4669
0.2125,0.5375,0.4656
0.2250,0.5375,0.4658
0.2375,0.5375,0.4683
0.2500,0.5375,0.4730
0.2625,0.5375,0.4789
0.2750,0.5375,0.4846
0.2875,0.5375,0.4889
0.3000,0.5375,0.4915
0.3125,0.5375,0.4928
0.3250,0.5375,0.4933
0.3375,0.5375,0.4937
0.3500,0.5375,0.4942
0.3625,0.5375,0.4950
0.3750,0.5375,0.4959
0.3875,0.5375,0.4968
0.4000,0.5375,0.4979
0.4125,0.5375,0.4988
0.4250,0.5375,0.4997
0.4375,0.5375,0.5016
0.4500,0.5375,0.5026
0.4625,0.5375,0.5010
0.4750,0.5375,0.4999
0.4875,0.5375,0.4998
0.5000,0.5375,0.5000
0.5125,0.5375,0.5046
0.5250,0.5375,0.5122
0.5375,0.5375,0.5218
0.5500,0.5375,0.5322
0.5625,0.5375,0.5422
0.5750,0.5375,0.5510
0.5875,0.5375,0.5583
0.6000,0.5375,0.5642
0.6125,0.5375,0.5679
0.6250,0.5375,0.5666
0.6375,0.5375,0.5569
0.6500,0.5375,0.5366
0.6625,0.5375,0.5073
0.6750,0.5375,0.4971
0.6875,0.5375,0.4935
0.7000,0.5375,0.4903
0.7125,0.5375,0.4876
0.7250,0.5375,0.4856
0.7375,0.5375,0.4843
0.7500,0.5375,0.4837
0.7625,0.5375,0.4840
0.7750,0.5375,0.4849
0.7875,0.5375,0.4861
0.8000,0.5375,0.4868
0.8125,0.5375,0.4864
0.8250,0.5375,0.4847
0.8375,0.5375,0.4813
0.8500,0.5375,0.4764
0.8625,0.5375,0.4700
0.8750,0.5375,0.4627
0.8875,0.5375,0.4550
0.9000,0.5375,0.4480
0.9125,0.5375,0.4426
0.9250,0.5375,0.4394
0.9375,0.5375,0.4382
0.9500,0.5375,0.4382
0.9625,0.5375,0.4384
0.9750,0.5375,0.4385
0.9875,0.5375,0.4384
1.0000,0.5375,0.4378
0.0000,0.5500,0.3765
0.0125,0.5500,0.3767
0.0250,0.5500,0.3783
0.0375,0.5500,0.3809
0.0500,0.5500,0.3843
0.0625,0.5500,0.3887
0.0750,0.5500,0.3946
0.0875,0.5500,0.4031
0.1000,0.5500,0.4152
0.1125,0.5500,0.4308
0.1250,0.5500,0.4470
0.1375,0.5500,0.4595
0.1500,0.5500,0.4668
0.1625,0.5500,0.4697
0.1750,0.5500,0.4699
0.1875,0.5500,0.4687
0.2000,0.5500,0.4671
0.2125,0.5500,0.4659
0.2250,0.5500,0.4661
0.2375,0.5500,0.4685
0.2500,0.5500,0.4731
0.2625,0.5500,0.4790
0.2750,0.5500,0.4846
0.2875,0.5500,0.4887
0.3000,0.5500,0.4911
0.3125,0.5500,0.4922
0.3250,0.5500,0.4924
0.3375,0.5500,0.4923
0.3500,0.5500,0.4922
0.3625,0.5500,0.4921
0.3750,0.5500,0.4921
0.3875,0.5500,0.4923
0.4000,0.5500,0.4926
0.4125,0.5500,0.4933
0.4250,0.5500,0.4943
0.4375,0.5500,0.4955
0.4500,0.5500,0.4965
0.4625,0.5500,0.4971
0.4750,0.5500,0.4975
0.4875,0.5500,0.4978
0.5000,0.5500,0.4983
0.5125,0.5500,0.4989
0.5250,0.5500,0.4998
0.5375,0.5500,0.5087
0.5500,0.5500,0.5196
0.5625,0.5500,0.5301
0.5750,0.5500,0.5395
0.5875,0.5500,0.5477
0.6000,0.5500,0.5543
0.6125,0.5500,0.5579
0.6250,0.5500,0.5551
0.6375,0.5500,0.5421
0.6500,0.5500,0.5177
0.6625,0.5500,0.4983
0.6750,0.5500,0.4942
0.6875,0.5500,0.4902
0.7000,0.5500,0.4864
0.7125,0.5500,0.4831
0.7250,0.5500,0.4804
0.7375,0.5500,0.4785
0.7500,0.5500,0.4778
0.7625,0.5500,0.4786
0.7750,0.5500,0.4806
0.7875,0.5500,0.4831
0.8000,0.5500,0.4853
0.8125,0.5500,0.4863
0.8250,0.5500,0.4859
0.8375,0.5500,0.4838
0.8500,0.5500,0.4800
0.8625,0.5500,0.4745
0.8750,0.5500,0.4675
0.8875,0.5500,0.4596
0.9000,0.5500,0.4521
0.9125,0.5500,0.4461
0.9250,0.5500,0.4424
0.9375,0.5500,0.4406
0.9500,0.5500,0.4398
0.9625,0.5500,0.4393
0.9750,0.5500,0.4387
0.9875,0.5500,0.4380
1.0000,0.5500,0.4370
0.0000,0.5625,0.3699
0.0125,0.5625,0.3695
0.0250,0.5625,0.3710
0.0375,0.5625,0.3740
0.0500,0.5625,0.3781
0.0625,0.5625,0.3833
0.0750,0.5625,0.3901
0.0875,0.5625,0.3994
0.1000,0.5625,0.4121
0.1125,0.5625,0.4280
0.1250,0.5625,0.4442
0.1375,0.5625,0.4570
0.1500,0.5625,0.4650
0.1625,0.5625,0.4690
0.1750,0.5625,0.4702
0.1875,0.5625,0.4700
0.2000,0.5625,0.4691
0.2125,0.5625,0.4683
0.2250,0.5625,0.4685
0.2375,0.5625,0.4705
0.2500,0.5625,0.4747
0.2625,0.5625,0.4802
0.2750,0.5625,0.4852
0.2875,0.5625,0.4888
0.3000,0.5625,0.4907
0.3125,0.5625,0.4913
0.3250,0.5625,0.4910
0.3375,0.5625,0.4902
0.3500,0.5625,0.4892
0.3625,0.5625,0.4881
0.3750,0.5625,0.4869
0.3875,0.5625,0.4859
0.4000,0.5625,0.4854
0.4125,0.5625,0.4855
0.4250,0.5625,0.4864
0.4375,0.5625,0.4881
0.4500,0.5625,0.4902
0.4625,0.5625,0.4921
0.4750,0.5625,0.4936
0.4875,0.5625,0.4946
0.5000,0.5625,0.4955
0.5125,0.5625,0.4963
0.5250,0.5625,0.4973
0.5375,0.5625,0.4984
0.5500,0.5625,0.4996
0.5625,0.5625,0.5063
0.5750,0.5625,0.5162
0.5875,0.5625,0.5257
0.6000,0.5625,0.5340
0.6125,0.5625,0.5391
0.6250,0.5625,0.5365
0.6375,0.5625,0.5218
0.6500,0.5625,0.4994
0.6625,0.5625,0.4954
0.6750,0.5625,0.4909
0.6875,0.5625,0.4863
0.7000,0.5625,0.4819
0.7125,0.5625,0.4778
0.7250,0.5625,0.4745
0.7375,0.5625,0.4724
0.7500,0.5625,0.4719
0.7625,0.5625,0.4735
0.7750,0.5625,0.4767
0.7875,0.5625,0.4806
0.8000,0.5625,0.4839
0.8125,0.5625,0.4860
0.8250,0.5625,0.4866
0.8375,0.5625,0.4855
0.8500,0.5625,0.4828
0.8625,0.5625,0.4782
0.8750,0.5625,0.4716
0.8875,0.5625,0.4636
0.9000,0.5625,0.4554
0.9125,0.5625,0.4485
0.9250,0.5625,0.4440
0.9375,0.5625,0.4415
0.9500,0.5625,0.4400
0.9625,0.5625,0.4388
0.9750,0.5625,0.4376
0.9875,0.5625,0.4363
1.0000,0.5625,0.4348
0.0000,0.5750,0.3591
0.0125,0.5750,0.3583
0.0250,0.5750,0.3603
0.0375,0.5750,0.3641
0.0500,0.5750,0.3696
0.0625,0.5750,0.3766
0.0750,0.5750,0.3857
0.0875,0.5750,0.3974
0.1000,0.5750,0.4121
0.1125,0.5750,0.4289
0.1250,0.5750,0.4446
0.1375,0.5750,0.4567
0.1500,0.5750,0.4646
0.1625,0.5750,0.4691
0.1750,0.5750,0.4714
0.1875,0.5750,0.4724
0.2000,0.5750,0.4725
0.2125,0.5750,0.4723
0.2250,0.5750,0.4726
0.2375,0.5750,0.4742
0.2500,0.5750,0.4776
0.2625,0.5750,0.4821
0.2750,0.5750,0.4862
0.2875,0.5750,0.4889
0.3000,0.5750,0.4901
0.3125,0.5750,0.4901
0.3250,0.5750,0.4892
0.3375,0.5750,0.4876
0.3500,0.5750,0.4855
0.3625,0.5750,0.4831
0.3750,0.5750,0.4806
0.3875,0.5750,0.4782
0.4000,0.5750,0.4766
0.4125,0.5750,0.4760
0.4250,0.5750,0.4767
0.4375,0.5750,0.4787
0.4500,0.5750,0.4818
0.4625,0.5750,0.4851
0.4750,0.5750,0.4880
0.4875,0.5750,0.4901
0.5000,0.5750,0.4916
0.5125,0.5750,0.4928
0.5250,0.5750,0.4938
0.5375,0.5750,0.4949
0.5500,0.5750,0.4959
0.5625,0.5750,0.4968
0.5750,0.5750,0.4978
0.5875,0.5750,0.4989
0.6000,0.5750,0.5000
0.6125,0.5750,0.5080
0.6250,0.5750,0.5082
0.6375,0.5750,0.4994
0.6500,0.5750,0.4963
0.6625,0.5750,0.4920
0.6750,0.5750,0.4870
0.6875,0.5750,0.4818
0.7000,0.5750,0.4767
0.7125,0.5750,0.4721
0.7250,0.5750,0.4685
0.7375,0.5750,0.4665
0.7500,0.5750,0.4669
0.7625,0.5750,0.4696
0.7750,0.5750,0.4740
0.7875,0.5750,0.4788
0.8000,0.5750,0.4828
0.8125,0.5750,0.4855
0.8250,0.5750,0.4866
0.8375,0.5750,0.4861
0.8500,0.5750,0.4840
0.8625,0.5750,0.4801
0.8750,0.5750,0.4741
0.8875,0.5750,0.4661
0.9000,0.5750,0.4572
0.9125,0.5750,0.4495
0.9250,0.5750,0.4442
0.9375,0.5750,0.4409
0.9500,0.5750,0.4387
0.9625,0.5750,0.4368
0.9750,0.5750,0.4348
0.9875,0.5750,0.4327
1.0000,0.5750,0.4303
0.0000,0.5875,0.3442
0.0125,0.5875,0.3433
0.0250,0.5875,0.3458
0.0375,0.5875,0.3510
0.0500,0.5875,0.3585
0.0625,0.5875,0.3685
0.0750,0.5875,0.3813
0.0875,0.5875,0.3970
0.1000,0.5875,0.4150
0.1125,0.5875,0.4327
0.1250,0.5875,0.4475
0.1375,0.5875,0.4581
0.1500,0.5875,0.4651
0.1625,0.5875,0.4697
0.1750,0.5875,0.4727
0.1875,0.5875,0.4747
0.2000,0.5875,0.4760
0.2125,0.5875,0.4767
0.2250,0.5875,0.4774
0.2375,0.5875,0.4787
0.2500,0.5875,0.4811
0.2625,0.5875,0.4843
0.2750,0.5875,0.4872
0.2875,0.5875,0.4890
0.3000,0.5875,0.4894
0.3125,0.5875,0.4887
0.3250,0.5875,0.4871
0.3375,0.5875,0.4846
0.3500,0.5875,0.4813
0.3625,0.5875,0.4774
0.3750,0.5875,0.4734
0.3875,0.5875,0.4698
0.4000,0.5875,0.4673
0.4125,0.5875,0.4661
0.4250,0.5875,0.4667
0.4375,0.5875,0.4691
0.4500,0.5875,0.4729
0.4625,0.5875,0.4775
0.4750,0.5875,0.4818
0.4875,0.5875,0.4852
0.5000,0.5875,0.4874
0.5125,0.5875,0.4889
0.5250,0.5875,0.4899
0.5375,0.5875,0.4908
0.5500,0.5875,0.4915
0.5625,0.5875,0.4922
0.5750,0.5875,0.4929
0.5875,0.5875,0.4938
0.6000,0.5875,0.4950
0.6125,0.5875,0.4961
0.6250,0.5875,0.4966
0.6375,0.5875,0.4956
0.6500,0.5875,0.4926
0.6625,0.5875,0.4880
0.6750,0.5875,0.4825
0.6875,0.5875,0.4768
0.7000,0.5875,0.4712
0.7125,0.5875,0.4664
0.7250,0.5875,0.4630
0.7375,0.5875,0.4619
0.7500,0.5875,0.4634
0.7625,0.5875,0.4672
0.7750,0.5875,0.4724
0.7875,0.5875,0.4777
0.8000,0.5875,0.4820
0.8125,0.5875,0.4848
0.8250,0.5875,0.4859
0.8375,0.5875,0.4854
0.8500,0.5875,0.4833
0.8625,0.5875,0.4795
0.8750,0.5875,0.4736
0.8875,0.5875,0.4657
0.9000,0.5875,0.4567
0.9125,0.5875,0.4486
0.9250,0.5875,0.4426
0.9375,0.5875,0.4384
0.9500,0.5875,0.4353
0.9625,0.5875,0.4324
0.9750,0.5875,0.4294
0.9875,0.5875,0.4260
1.0000,0.5875,0.4221
0.0000,0.6000,0.3277
0.0125,0.6000,0.3266
0.0250,0.6000,0.3296
0.0375,0.6000,0.3360
0.0500,0.6000,0.3457
0.0625,0.6000,0.3593
0.0750,0.6000,0.3769
0.0875,0.6000,0.3978
0.1000,0.6000,0.4193
0.1125,0.6000,0.4376
0.1250,0.6000,0.4510
0.1375,0.6000,0.4599
0.1500,0.6000,0.4659
0.1625,0.6000,0.4701
0.1750,0.6000,0.4735
0.1875,0.6000,0.4762
0.2000,0.6000,0.4784
0.2125,0.6000,0.4801
0.2250,0.6000,0.4815
0.2375,0.6000,0.4829
0.2500,0.6000,0.4846
0.2625,0.6000,0.4865
0.2750,0.6000,0.4882
0.2875,0.6000,0.4889
0.3000,0.6000,0.4885
0.3125,0.6000,0.4872
0.3250,0.6000,0.4847
0.3375,0.6000,0.4812
0.3500,0.6000,0.4766
0.3625,0.6000,0.4713
0.3750,0.6000,0.4661
0.3875,0.6000,0.4615
0.4000,0.6000,0.4585
0.4125,0.6000,0.4573
0.4250,0.6000,0.4582
0.4375,0.6000,0.4610
0.4500,0.6000,0.4654
0.4625,0.6000,0.4709
0.4750,0.6000,0.4763
0.4875,0.6000,0.4807
0.5000,0.6000,0.4836
0.5125,0.6000,0.4853
0.5250,0.6000,0.4862
0.5375,0.6000,0.4868
0.5500,0.6000,0.4872
0.5625,0.6000,0.4875
0.5750,0.6000,0.4879
0.5875,0.6000,0.4885
0.6000,0.6000,0.4893
0.6125,0.6000,0.4905
0.6250,0.6000,0.4914
0.6375,0.6000,0.4909
0.6500,0.6000,0.4882
0.6625,0.6000,0.4835
0.6750,0.6000,0.4777
0.6875,0.6000,0.4716
0.7000,0.6000,0.4660
0.7125,0.6000,0.4615
0.7250,0.6000,0.4590
0.7375,0.6000,0.4591
0.7500,0.6000,0.4617
0.7625,0.6000,0.4663
0.7750,0.6000,0.4719
0.7875,0.6000,0.4772
0.8000,0.6000,0.4814
0.8125,0.6000,0.4839
0.8250,0.6000,0.4847
0.8375,0.6000,0.4836
0.8500,0.6000,0.4808
0.8625,0.6000,0.4762
0.8750,0.6000,0.4698
0.8875,0.6000,0.4619
0.9000,0.6000,0.4532
0.9125,0.6000,0.4451
0.9250,0.6000,0.4385
0.9375,0.6000,0.4333
0.9500,0.6000,0.4288
0.9625,0.6000,0.4244
0.9750,0.6000,0.4197
0.9875,0.6000,0.4145
1.0000,0.6000,0.4087
0.0000,0.6125,0.3139
0.0125,0.6125,0.3123
0.0250,0.6125,0.3151
0.0375,0.6125,0.3219
0.0500,0.6125,0.3333
0.0625,0.6125,0.3502
0.0750,0.6125,0.3728
0.0875,0.6125,0.3988
0.1000,0.6125,0.4232
0.1125,0.6125,0.4419
0.1250,0.6125,0.4541
0.1375,0.6125,0.4616
0.1500,0.6125,0.4666
0.1625,0.6125,0.4705
0.1750,0.6125,0.4738
0.1875,0.6125,0.4769
0.2000,0.6125,0.4797
0.2125,0.6125,0.4820
0.2250,0.6125,0.4840
0.2375,0.6125,0.4856
0.2500,0.6125,0.4870
0.2625,0.6125,0.4882
0.2750,0.6125,0.4888
0.2875,0.6125,0.4886
0.3000,0.6125,0.4875
0.3125,0.6125,0.4853
0.3250,0.6125,0.4819
0.3375,0.6125,0.4773
0.3500,0.6125,0.4715
0.3625,0.6125,0.4651
0.3750,0.6125,0.4590
0.3875,0.6125,0.4540
0.4000,0.6125,0.4510
0.4125,0.6125,0.4502
0.4250,0.6125,0.4516
0.4375,0.6125,0.4550
0.4500,0.6125,0.4601
0.4625,0.6125,0.4662
0.4750,0.6125,0.4722
0.4875,0.6125,0.4772
0.5000,0.6125,0.4805
0.5125,0.6125,0.4823
0.5250,0.6125,0.4831
0.5375,0.6125,0.4835
0.5500,0.6125,0.4835
0.5625,0.6125,0.4836
0.5750,0.6125,0.4836
0.5875,0.6125,0.4838
0.6000,0.6125,0.4844
0.6125,0.6125,0.4853
0.6250,0.6125,0.4862
0.6375,0.6125,0.4861
0.6500,0.6125,0.4837
0.6625,0.6125,0.4792
0.6750,0.6125,0.4733
0.6875,0.6125,0.4674
0.7000,0.6125,0.4622
0.7125,0.6125,0.4587
0.7250,0.6125,0.4574
0.7375,0.6125,0.4585
0.7500,0.6125,0.4619
0.7625,0.6125,0.4668
0.7750,0.6125,0.4722
0.7875,0.6125,0.4772
0.8000,0.6125,0.4808
0.8125,0.6125,0.4828
0.8250,0.6125,0.4827
0.8375,0.6125,0.4807
0.8500,0.6125,0.4766
0.8625,0.6125,0.4706
0.8750,0.6125,0.4633
0.8875,0.6125,0.4551
0.9000,0.6125,0.4467
0.9125,0.6125,0.4386
0.9250,0.6125,0.4313
0.9375,0.6125,0.4245
0.9500,0.6125,0.4180
0.9625,0.6125,0.4113
0.9750,0.6125,0.4043
0.9875,0.6125,0.3969
1.0000,0.6125,0.3890
0.0000,0.6250,0.3060
0.0125,0.6250,0.3035
0.0250,0.6250,0.3052
0.0375,0.6250,0.3115
0.0500,0.6250,0.3234
0.0625,0.6250,0.3424
0.0750,0.6250,0.3688
0.0875,0.6250,0.3988
0.1000,0.6250,0.4256
0.1125,0.6250,0.4446
0.1250,0.6250,0.4562
0.1375,0.6250,0.4630
0.1500,0.6250,0.4673
0.1625,0.6250,0.4708
0.1750,0.6250,0.4741
0.1875,0.6250,0.4772
0.2000,0.6250,0.4802
0.2125,0.6250,0.4829
0.2250,0.6250,0.4851
0.2375,0.6250,0.4869
0.2500,0.6250,0.4882
0.2625,0.6250,0.4890
0.2750,0.6250,0.4888
0.2875,0.6250,0.4880
0.3000,0.6250,0.4861
0.3125,0.6250,0.4829
0.3250,0.6250,0.4785
0.3375,0.6250,0.4728
0.3500,0.6250,0.4660
0.3625,0.6250,0.4589
0.3750,0.6250,0.4524
0.3875,0.6250,0.4475
0.4000,0.6250,0.4448
0.4125,0.6250,0.4446
0.4250,0.6250,0.4468
0.4375,0.6250,0.4510
0.4500,0.6250,0.4568
0.4625,0.6250,0.4633
0.4750,0.6250,0.4698
0.4875,0.6250,0.4750
0.5000,0.6250,0.4785
0.5125,0.6250,0.4802
0.5250,0.6250,0.4809
0.5375,0.6250,0.4810
0.5500,0.6250,0.4809
0.5625,0.6250,0.4808
0.5750,0.6250,0.4807
0.5875,0.6250,0.4808
0.6000,0.6250,0.4811
0.6125,0.6250,0.4818
0.6250,0.6250,0.4825
0.6375,0.6250,0.4824
0.6500,0.6250,0.4804
0.6625,0.6250,0.4763
0.6750,0.6250,0.4709
0.6875,0.6250,0.4656
0.7000,0.6250,0.4613
0.7125,0.6250,0.4588
0.7250,0.6250,0.4584
0.7375,0.6250,0.4602
0.7500,0.6250,0.4637
0.7625,0.6250,0.4683
0.7750,0.6250,0.4731
0.7875,0.6250,0.4773
0.8000,0.6250,0.4802
0.8125,0.6250,0.4812
0.8250,0.6250,0.4800
0.8375,0.6250,0.4764
0.8500,0.6250,0.4707
0.8625,0.6250,0.4633
0.8750,0.6250,0.4550
0.8875,0.6250,0.4464
0.9000,0.6250,0.4381
0.9125,0.6250,0.4299
0.9250,0.6250,0.4214
0.9375,0.6250,0.4123
0.9500,0.6250,0.4028
0.9625,0.6250,0.3931
0.9750,0.6250,0.3834
0.9875,0.6250,0.3739
1.0000,0.6250,0.3647
0.0000,0.6375,0.3044
0.0125,0.6375,0.3005
0.0250,0.6375,0.3008
0.0375,0.6375,0.3059
0.0500,0.6375,0.3171
0.0625,0.6375,0.3365
0.0750,0.6375,0.3645
0.0875,0.6375,0.3968
0.1000,0.6375,0.4255
0.1125,0.6375,0.4455
0.1250,0.6375,0.4573
0.1375,0.6375,0.4639
0.1500,0.6375,0.4681
0.1625,0.6375,0.4714
0.1750,0.6375,0.4745
0.1875,0.6375,0.4776
0.2000,0.6375,0.4806
0.2125,0.6375,0.4833
0.2250,0.6375,0.4856
0.2375,0.6375,0.4873
0.2500,0.6375,0.4885
0.2625,0.6375,0.4890
0.2750,0.6375,0.4885
0.2875,0.6375,0.4868
0.3000,0.6375,0.4838
0.3125,0.6375,0.4796
0.3250,0.6375,0.4741
0.3375,0.6375,0.4676
0.3500,0.6375,0.4603
0.3625,0.6375,0.4529
0.3750,0.6375,0.4464
0.3875,0.6375,0.4417
0.4000,0.6375,0.4396
0.4125,0.6375,0.4402
0.4250,0.6375,0.4433
0.4375,0.6375,0.4485
0.4500,0.6375,0.4551
0.4625,0.6375,0.4621
0.4750,0.6375,0.4688
0.4875,0.6375,0.4740
0.5000,0.6375,0.4774
0.5125,0.6375,0.4791
0.5250,0.6375,0.4796
0.5375,0.6375,0.4796
0.5500,0.6375,0.4794
0.5625,0.6375,0.4792
0.5750,0.6375,0.4792
0.5875,0.6375,0.4794
0.6000,0.6375,0.4798
0.6125,0.6375,0.4804
0.6250,0.6375,0.4811
0.6375,0.6375,0.4811
0.6500,0.6375,0.4795
0.6625,0.6375,0.4761
0.6750,0.6375,0.4716
0.6875,0.6375,0.4673
0.7000,0.6375,0.4638
0.7125,0.6375,0.4619
0.7250,0.6375,0.4618
0.7375,0.6375,0.4635
0.7500,0.6375,0.4665
0.7625,0.6375,0.4703
0.7750,0.6375,0.4742
0.7875,0.6375,0.4773
0.8000,0.6375,0.4791
0.8125,0.6375,0.4788
0.8250,0.6375,0.4762
0.8375,0.6375,0.4709
0.8500,0.6375,0.4636
0.8625,0.6375,0.4548
0.8750,0.6375,0.4458
0.8875,0.6375,0.4370
0.9000,0.6375,0.4287
0.9125,0.6375,0.4202
0.9250,0.6375,0.4105
0.9375,0.6375,0.3990
0.9500,0.6375,0.3860
0.9625,0.6375,0.3729
0.9750,0.6375,0.3610
0.9875,0.6375,0.3505
1.0000,0.6375,0.3415
0.0000,0.6500,0.3076
0.0125,0.6500,0.3025
0.0250,0.6500,0.3012
0.0375,0.6500,0.3045
0.0500,0.6500,0.3141
0.0625,0.6500,0.3321
0.0750,0.6500,0.3595
0.0875,0.6500,0.3925
0.1000,0.6500,0.4228
0.1125,0.6500,0.4445
0.1250,0.6500,0.4574
0.1375,0.6500,0.4646
0.1500,0.6500,0.4689
0.1625,0.6500,0.4722
0.1750,0.6500,0.4753
0.1875,0.6500,0.4783
0.2000,0.6500,0.4811
0.2125,0.6500,0.4837
0.2250,0.6500,0.4858
0.2375,0.6500,0.4873
0.2500,0.6500,0.4883
0.2625,0.6500,0.4884
0.2750,0.6500,0.4873
0.2875,0.6500,0.4847
0.3000,0.6500,0.4804
0.3125,0.6500,0.4749
0.3250,0.6500,0.4685
0.3375,0.6500,0.4614
0.3500,0.6500,0.4540
0.3625,0.6500,0.4467
0.3750,0.6500,0.4406
0.3875,0.6500,0.4364
0.4000,0.6500,0.4349
0.4125,0.6500,0.4365
0.4250,0.6500,0.4408
0.4375,0.6500,0.4471
0.4500,0.6500,0.4546
0.4625,0.6500,0.4622
0.4750,0.6500,0.4690
0.4875,0.6500,0.4741
0.5000,0.6500,0.4774
0.5125,0.6500,0.4789
0.5250,0.6500,0.4793
0.5375,0.6500,0.4792
0.5500,0.6500,0.4790
0.5625,0.6500,0.4789
0.5750,0.6500,0.4790
0.5875,0.6500,0.4794
0.6000,0.6500,0.4801
0.6125,0.6500,0.4809
0.6250,0.6500,0.4817
0.6375,0.6500,0.4819
0.6500,0.6500,0.4806
0.6625,0.6500,0.4781
0.6750,0.6500,0.4748
0.6875,0.6500,0.4715
0.7000,0.6500,0.4687
0.7125,0.6500,0.4671
0.7250,0.6500,0.4667
0.7375,0.6500,0.4677
0.7500,0.6500,0.4697
0.7625,0.6500,0.4723
0.7750,0.6500,0.4749
0.7875,0.6500,0.4768
0.8000,0.6500,0.4772
0.8125,0.6500,0.4755
0.8250,0.6500,0.4712
0.8375,0.6500,0.4643
0.8500,0.6500,0.4555
0.8625,0.6500,0.4458
0.8750,0.6500,0.4364
0.8875,0.6500,0.4277
0.9000,0.6500,0.4194
0.9125,0.6500,0.4108
0.9250,0.6500,0.4005
0.9375,0.6500,0.3874
0.9500,0.6500,0.3722
0.9625,0.6500,0.3571
0.9750,0.6500,0.3443
0.9875,0.6500,0.3341
1.0000,0.6500,0.3265
0.0000,0.6625,0.3136
0.0125,0.6625,0.3076
0.0250,0.6625,0.3049
0.0375,0.6625,0.3063
0.0500,0.6625,0.3135
0.0625,0.6625,0.3287
0.0750,0.6625,0.3537
0.0875,0.6625,0.3858
0.1000,0.6625,0.4175
0.1125,0.6625,0.4416
0.1250,0.6625,0.4566
0.1375,0.6625,0.4650
0.1500,0.6625,0.4699
0.1625,0.6625,0.4734
0.1750,0.6625,0.4764
0.1875,0.6625,0.4793
0.2000,0.6625,0.4819
0.2125,0.6625,0.4842
0.2250,0.6625,0.4860
0.2375,0.6625,0.4872
0.2500,0.6625,0.4878
0.2625,0.6625,0.4874
0.2750,0.6625,0.4855
0.2875,0.6625,0.4815
0.3000,0.6625,0.4757
0.3125,0.6625,0.4688
0.3250,0.6625,0.4616
0.3375,0.6625,0.4542
0.3500,0.6625,0.4469
0.3625,0.6625,0.4401
0.3750,0.6625,0.4346
0.3875,0.6625,0.4311
0.4000,0.6625,0.4306
0.4125,0.6625,0.4332
0.4250,0.6625,0.4389
0.4375,0.6625,0.4466
0.4500,0.6625,0.4551
0.4625,0.6625,0.4632
0.4750,0.6625,0.4700
0.4875,0.6625,0.4750
0.5000,0.6625,0.4780
0.5125,0.6625,0.4794
0.5250,0.6625,0.4798
0.5375,0.6625,0.4796
0.5500,0.6625,0.4795
0.5625,0.6625,0.4796
0.5750,0.6625,0.4799
0.5875,0.6625,0.4805
0.6000,0.6625,0.4814
0.6125,0.6625,0.4824
0.6250,0.6625,0.4833
0.6375,0.6625,0.4833
0.6500,0.6625,0.4823
0.6625,0.6625,0.4804
0.6750,0.6625,0.4781
0.6875,0.6625,0.4758
0.7000,0.6625,0.4739
0.7125,0.6625,0.4725
0.7250,0.6625,0.4718
0.7375,0.6625,0.4719
0.7500,0.6625,0.4726
0.7625,0.6625,0.4737
0.7750,0.6625,0.4747
0.7875,0.6625,0.4751
0.8000,0.6625,0.4740
0.8125,0.6625,0.4708
0.8250,0.6625,0.4650
0.8375,0.6625,0.4569
0.8500,0.6625,0.4471
0.8625,0.6625,0.4371
0.8750,0.6625,0.4276
0.8875,0.6625,0.4190
0.9000,0.6625,0.4110
0.9125,0.6625,0.4025
0.9250,0.6625,0.3923
0.9375,0.6625,0.3795
0.9500,0.6625,0.3647
0.9625,0.6625,0.3501
0.9750,0.6625,0.3382
0.9875,0.6625,0.3293
1.0000,0.6625,0.3233
0.0000,0.6750,0.3208
0.0125,0.6750,0.3144
0.0250,0.6750,0.3105
0.0375,0.6750,0.3100
0.0500,0.6750,0.3145
0.0625,0.6750,0.3262
0.0750,0.6750,0.3474
0.0875,0.6750,0.3773
0.1000,0.6750,0.4099
0.1125,0.6750,0.4369
0.1250,0.6750,0.4548
0.1375,0.6750,0.4652
0.1500,0.6750,0.4711
0.1625,0.6750,0.4749
0.1750,0.6750,0.4779
0.1875,0.6750,0.4805
0.2000,0.6750,0.4828
0.2125,0.6750,0.4847
0.2250,0.6750,0.4861
0.2375,0.6750,0.4870
0.2500,0.6750,0.4871
0.2625,0.6750,0.4859
0.2750,0.6750,0.4829
0.2875,0.6750,0.4774
0.3000,0.6750,0.4697
0.3125,0.6750,0.4612
0.3250,0.6750,0.4531
0.3375,0.6750,0.4456
0.3500,0.6750,0.4388
0.3625,0.6750,0.4328
0.3750,0.6750,0.4281
0.3875,0.6750,0.4257
0.4000,0.6750,0.4263
0.4125,0.6750,0.4304
0.4250,0.6750,0.4376
0.4375,0.6750,0.4467
0.4500,0.6750,0.4561
0.4625,0.6750,0.4646
0.4750,0.6750,0.4713
0.4875,0.6750,0.4760
0.5000,0.6750,0.4789
0.5125,0.6750,0.4803
0.5250,0.6750,0.4807
0.5375,0.6750,0.4807
0.5500,0.6750,0.4806
0.5625,0.6750,0.4808
0.5750,0.6750,0.4813
0.5875,0.6750,0.4821
0.6000,0.6750,0.4831
0.6125,0.6750,0.4841
0.6250,0.6750,0.4847
0.6375,0.6750,0.4844
0.6500,0.6750,0.4833
0.6625,0.6750,0.4818
0.6750,0.6750,0.4802
0.6875,0.6750,0.4788
0.7000,0.6750,0.4777
0.7125,0.6750,0.4766
0.7250,0.6750,0.4757
0.7375,0.6750,0.4750
0.7500,0.6750,0.4743
0.7625,0.6750,0.4736
0.7750,0.6750,0.4728
0.7875,0.6750,0.4715
0.8000,0.6750,0.4690
0.8125,0.6750,0.4648
0.8250,0.6750,0.4583
0.8375,0.6750,0.4496
0.8500,0.6750,0.4397
0.8625,0.6750,0.4297
0.8750,0.6750,0.4204
0.8875,0.6750,0.4120
0.9000,0.6750,0.4042
0.9125,0.6750,0.3961
0.9250,0.6750,0.3868
0.9375,0.6750,0.3757
0.9500,0.6750,0.3633
0.9625,0.6750,0.3515
0.9750,0.6750,0.3419
0.9875,0.6750,0.3350
1.0000,0.6750,0.3304
0.0000,0.6875,0.3281
0.0125,0.6875,0.3217
0.0250,0.6875,0.3170
0.0375,0.6875,0.3148
0.0500,0.6875,0.3167
0.0625,0.6875,0.3247
0.0750,0.6875,0.3415
0.0875,0.6875,0.3682
0.1000,0.6875,0.4008
0.1125,0.6875,0.4310
0.1250,0.6875,0.4526
0.1375,0.6875,0.4655
0.1500,0.6875,0.4726
0.1625,0.6875,0.4768
0.1750,0.6875,0.4797
0.1875,0.6875,0.4819
0.2000,0.6875,0.4838
0.2125,0.6875,0.4852
0.2250,0.6875,0.4862
0.2375,0.6875,0.4866
0.2500,0.6875,0.4861
0.2625,0.6875,0.4841
0.2750,0.6875,0.4798
0.2875,0.6875,0.4726
0.3000,0.6875,0.4628
0.3125,0.6875,0.4524
0.3250,0.6875,0.4433
0.3375,0.6875,0.4357
0.3500,0.6875,0.4295
0.3625,0.6875,0.4246
0.3750,0.6875,0.4213
0.3875,0.6875,0.4203
0.4000,0.6875,0.4224
0.4125,0.6875,0.4281
0.4250,0.6875,0.4368
0.4375,0.6875,0.4471
0.4500,0.6875,0.4572
0.4625,0.6875,0.4657
0.4750,0.6875,0.4721
0.4875,0.6875,0.4765
0.5000,0.6875,0.4793
0.5125,0.6875,0.4807
0.5250,0.6875,0.4813
0.5375,0.6875,0.4815
0.5500,0.6875,0.4816
0.5625,0.6875,0.4819
0.5750,0.6875,0.4825
0.5875,0.6875,0.4834
0.6000,0.6875,0.4843
0.6125,0.6875,0.4849
0.6250,0.6875,0.4849
0.6375,0.6875,0.4841
0.6500,0.6875,0.4828
0.6625,0.6875,0.4816
0.6750,0.6875,0.4806
0.6875,0.6875,0.4799
0.7000,0.6875,0.4795
0.7125,0.6875,0.4789
0.7250,0.6875,0.4780
0.7375,0.6875,0.4764
0.7500,0.6875,0.4741
0.7625,0.6875,0.4715
0.7750,0.6875,0.4687
0.7875,0.6875,0.4658
0.8000,0.6875,0.4624
0.8125,0.6875,0.4580
0.8250,0.6875,0.4519
0.8375,0.6875,0.4439
0.8500,0.6875,0.4345
0.8625,0.6875,0.4249
0.8750,0.6875,0.4158
0.8875,0.6875,0.4077
0.9000,0.6875,0.4002
0.9125,0.6875,0.3928
0.9250,0.6875,0.3847
0.9375,0.6875,0.3757
0.9500,0.6875,0.3664
0.9625,0.6875,0.3580
0.9750,0.6875,0.3513
0.9875,0.6875,0.3465
1.0000,0.6875,0.3434
0.0000,0.7000,0.3347
0.0125,0.7000,0.3287
0.0250,0.7000,0.3236
0.0375,0.7000,0.3202
0.0500,0.7000,0.3199
0.0625,0.7000,0.3245
0.0750,0.7000,0.3371
0.0875,0.7000,0.3600
0.1000,0.7000,0.3919
0.1125,0.7000,0.4250
0.1250,0.7000,0.4507
0.1375,0.7000,0.4664
0.1500,0.7000,0.4748
0.1625,0.7000,0.4792
0.1750,0.7000,0.4817
0.1875,0.7000,0.4835
0.2000,0.7000,0.4847
0.2125,0.7000,0.4857
0.2250,0.7000,0.4862
0.2375,0.7000,0.4860
0.2500,0.7000,0.4848
0.2625,0.7000,0.4817
0.2750,0.7000,0.4761
0.2875,0.7000,0.4671
0.3000,0.7000,0.4555
0.3125,0.7000,0.4433
0.3250,0.7000,0.4328
0.3375,0.7000,0.4250
0.3500,0.7000,0.4195
0.3625,0.7000,0.4160
0.3750,0.7000,0.4144
0.3875,0.7000,0.4153
0.4000,0.7000,0.4192
0.4125,0.7000,0.4266
0.4250,0.7000,0.4365
0.4375,0.7000,0.4473
0.4500,0.7000,0.4574
0.4625,0.7000,0.4656
0.4750,0.7000,0.4717
0.4875,0.7000,0.4758
0.5000,0.7000,0.4785
0.5125,0.7000,0.4800
0.5250,0.7000,0.4808
0.5375,0.7000,0.4812
0.5500,0.7000,0.4815
0.5625,0.7000,0.4819
0.5750,0.7000,0.4826
0.5875,0.7000,0.4833
0.6000,0.7000,0.4837
0.6125,0.7000,0.4837
0.6250,0.7000,0.4829
0.6375,0.7000,0.4816
0.6500,0.7000,0.4802
0.6625,0.7000,0.4793
0.6750,0.7000,0.4789
0.6875,0.7000,0.4790
0.7000,0.7000,0.4792
0.7125,0.7000,0.4792
0.7250,0.7000,0.4782
0.7375,0.7000,0.4759
0.7500,0.7000,0.4721
0.7625,0.7000,0.4675
0.7750,0.7000,0.4628
0.7875,0.7000,0.4588
0.8000,0.7000,0.4553
0.8125,0.7000,0.4517
0.8250,0.7000,0.4470
0.8375,0.7000,0.4407
0.8500,0.7000,0.4327
0.8625,0.7000,0.4239
0.8750,0.7000,0.4153
0.8875,0.7000,0.4075
0.9000,0.7000,0.4005
0.9125,0.7000,0.3937
0.9250,0.7000,0.3868
0.9375,0.7000,0.3795
0.9500,0.7000,0.3726
0.9625,0.7000,0.3666
0.9750,0.7000,0.3622
0.9875,0.7000,0.3593
1.0000,0.7000,0.3576
0.0000,0.7125,0.3405
0.0125,0.7125,0.3351
0.0250,0.7125,0.3300
0.0375,0.7125,0.3258
0.0500,0.7125,0.3238
0.0625,0.7125,0.3258
0.0750,0.7125,0.3348
0.0875,0.7125,0.3544
0.1000,0.7125,0.3853
0.1125,0.7125,0.4210
0.1250,0.7125,0.4505
0.1375,0.7125,0.4687
0.1500,0.7125,0.4779
0.1625,0.7125,0.4821
0.1750,0.7125,0.4841
0.1875,0.7125,0.4852
0.2000,0.7125,0.4858
0.2125,0.7125,0.4862
0.2250,0.7125,0.4861
0.2375,0.7125,0.4852
0.2500,0.7125,0.4831
0.2625,0.7125,0.4789
0.2750,0.7125,0.4718
0.2875,0.7125,0.4612
0.3000,0.7125,0.4481
0.3125,0.7125,0.4345
0.3250,0.7125,0.4230
0.3375,0.7125,0.4149
0.3500,0.7125,0.4102
0.3625,0.7125,0.4083
0.3750,0.7125,0.4088
0.3875,0.7125,0.4118
0.4000,0.7125,0.4175
0.4125,0.7125,0.4259
0.4250,0.7125,0.4360
0.4375,0.7125,0.4463
0.4500,0.7125,0.4556
0.4625,0.7125,0.4632
0.4750,0.7125,0.4689
0.4875,0.7125,0.4729
0.5000,0.7125,0.4756
0.5125,0.7125,0.4772
0.5250,0.7125,0.4781
0.5375,0.7125,0.4786
0.5500,0.7125,0.4789
0.5625,0.7125,0.4794
0.5750,0.7125,0.4800
0.5875,0.7125,0.4804
0.6000,0.7125,0.4803
0.6125,0.7125,0.4794
0.6250,0.7125,0.4779
0.6375,0.7125,0.4762
0.6500,0.7125,0.4748
0.6625,0.7125,0.4742
0.6750,0.7125,0.4745
0.6875,0.7125,0.4755
0.7000,0.7125,0.4767
0.7125,0.7125,0.4774
0.7250,0.7125,0.4766
0.7375,0.7125,0.4737
0.7500,0.7125,0.4687
0.7625,0.7125,0.4624
0.7750,0.7125,0.4564
0.7875,0.7125,0.4519
0.8000,0.7125,0.4489
0.8125,0.7125,0.4467
0.8250,0.7125,0.4441
0.8375,0.7125,0.4401
0.8500,0.7125,0.4343
0.8625,0.7125,0.4271
0.8750,0.7125,0.4195
0.8875,0.7125,0.4124
0.9000,0.7125,0.4059
0.9125,0.7125,0.3997
0.9250,0.7125,0.3933
0.9375,0.7125,0.3867
0.9500,0.7125,0.3807
0.9625,0.7125,0.3759
0.9750,0.7125,0.3727
0.9875,0.7125,0.3709
1.0000,0.7125,0.3703
0.0000,0.7250,0.3455
0.0125,0.7250,0.3408
0.0250,0.7250,0.3359
0.0375,0.7250,0.3314
0.0500,0.7250,0.3283
0.0625,0.7250,0.3286
0.0750,0.7250,0.3352
0.0875,0.7250,0.3531
0.1000,0.7250,0.3847
0.1125,0.7250,0.4210
0.1250,0.7250,0.4530
0.1375,0.7250,0.4725
0.1500,0.7250,0.4818
0.1625,0.7250,0.4856
0.1750,0.7250,0.4869
0.1875,0.7250,0.4872
0.2000,0.7250,0.4871
0.2125,0.7250,0.4868
0.2250,0.7250,0.4859
0.2375,0.7250,0.4843
0.2500,0.7250,0.4811
0.2625,0.7250,0.4756
0.2750,0.7250,0.4670
0.2875,0.7250,0.4552
0.3000,0.7250,0.4412
0.3125,0.7250,0.4271
0.3250,0.7250,0.4153
0.3375,0.7250,0.4074
0.3500,0.7250,0.4036
0.3625,0.7250,0.4033
0.3750,0.7250,0.4059
0.3875,0.7250,0.4108
0.4000,0.7250,0.4176
0.4125,0.7250,0.4257
0.4250,0.7250,0.4344
0.4375,0.7250,0.4428
0.4500,0.7250,0.4505
0.4625,0.7250,0.4572
0.4750,0.7250,0.4627
0.4875,0.7250,0.4668
0.5000,0.7250,0.4697
0.5125,0.7250,0.4715
0.5250,0.7250,0.4723
0.5375,0.7250,0.4727
0.5500,0.7250,0.4729
0.5625,0.7250,0.4733
0.5750,0.7250,0.4738
0.5875,0.7250,0.4739
0.6000,0.7250,0.4733
0.6125,0.7250,0.4717
0.6250,0.7250,0.4695
0.6375,0.7250,0.4675
0.6500,0.7250,0.4661
0.6625,0.7250,0.4659
0.6750,0.7250,0.4670
0.6875,0.7250,0.4691
0.7000,0.7250,0.4716
0.7125,0.7250,0.4734
0.7250,0.7250,0.4732
0.7375,0.7250,0.4702
0.7500,0.7250,0.4644
0.7625,0.7250,0.4572
0.7750,0.7250,0.4506
0.7875,0.7250,0.4461
0.8000,0.7250,0.4439
0.8125,0.7250,0.4431
0.8250,0.7250,0.4426
0.8375,0.7250,0.4411
0.8500,0.7250,0.4380
0.8625,0.7250,0.4333
0.8750,0.7250,0.4278
0.8875,0.7250,0.4220
0.9000,0.7250,0.4163
0.9125,0.7250,0.4102
0.9250,0.7250,0.4036
0.9375,0.7250,0.3968
0.9500,0.7250,0.3904
0.9625,0.7250,0.3855
0.9750,0.7250,0.3823
0.9875,0.7250,0.3808
1.0000,0.7250,0.3806
0.0000,0.7375,0.3496
0.0125,0.7375,0.3457
0.0250,0.7375,0.3412
0.0375,0.7375,0.3367
0.0500,0.7375,0.3333
0.0625,0.7375,0.3326
0.0750,0.7375,0.3384
0.0875,0.7375,0.3582
0.1000,0.7375,0.3886
0.1125,0.7375,0.4241
0.1250,0.7375,0.4561
0.1375,0.7375,0.4767
0.1500,0.7375,0.4858
0.1625,0.7375,0.4892
0.1750,0.7375,0.4899
0.1875,0.7375,0.4896
0.2000,0.7375,0.4888
0.2125,0.7375,0.4876
0.2250,0.7375,0.4858
0.2375,0.7375,0.4830
0.2500,0.7375,0.4786
0.2625,0.7375,0.4718
0.2750,0.7375,0.4620
0.2875,0.7375,0.4494
0.3000,0.7375,0.4353
0.3125,0.7375,0.4217
0.3250,0.7375,0.4107
0.3375,0.7375,0.4037
0.3500,0.7375,0.4012
0.3625,0.7375,0.4025
0.3750,0.7375,0.4067
0.3875,0.7375,0.4124
0.4000,0.7375,0.4186
0.4125,0.7375,0.4248
0.4250,0.7375,0.4306
0.4375,0.7375,0.4362
0.4500,0.7375,0.4417
0.4625,0.7375,0.4472
0.4750,0.7375,0.4525
0.4875,0.7375,0.4569
0.5000,0.7375,0.4602
0.5125,0.7375,0.4622
0.5250,0.7375,0.4631
0.5375,0.7375,0.4634
0.5500,0.7375,0.4635
0.5625,0.7375,0.4638
0.5750,0.7375,0.4643
0.5875,0.7375,0.4644
0.6000,0.7375,0.4634
0.6125,0.7375,0.4612
0.6250,0.7375,0.4584
0.6375,0.7375,0.4558
0.6500,0.7375,0.4543
0.6625,0.7375,0.4543
0.6750,0.7375,0.4562
0.6875,0.7375,0.4596
0.7000,0.7375,0.4637
0.7125,0.7375,0.4671
0.7250,0.7375,0.4681
0.7375,0.7375,0.4657
0.7500,0.7375,0.4600
0.7625,0.7375,0.4525
0.7750,0.7375,0.4458
0.7875,0.7375,0.4416
0.8000,0.7375,0.4400
0.8125,0.7375,0.4404
0.8250,0.7375,0.4416
0.8375,0.7375,0.4424
0.8500,0.7375,0.4422
0.8625,0.7375,0.4407
0.8750,0.7375,0.4379
0.8875,0.7375,0.4341
0.9000,0.7375,0.4294
0.9125,0.7375,0.4235
0.9250,0.7375,0.4165
0.9375,0.7375,0.4089
0.9500,0.7375,0.4017
0.9625,0.7375,0.3958
0.9750,0.7375,0.3919
0.9875,0.7375,0.3899
1.0000,0.7375,0.3894
0.0000,0.7500,0.3528
0.0125,0.7500,0.3496
0.0250,0.7500,0.3458
0.0375,0.7500,0.3416
0.0500,0.7500,0.3381
0.0625,0.7500,0.3373
0.0750,0.7500,0.3456
0.0875,0.7500,0.3643
0.1000,0.7500,0.3928
0.1125,0.7500,0.4266
0.1250,0.7500,0.4577
0.1375,0.7500,0.4790
0.1500,0.7500,0.4885
0.1625,0.7500,0.4922
0.1750,0.7500,0.4929
0.1875,0.7500,0.4922
0.2000,0.7500,0.4906
0.2125,0.7500,0.4885
0.2250,0.7500,0.4855
0.2375,0.7500,0.4814
0.2500,0.7500,0.4756
0.2625,0.7500,0.4674
0.2750,0.7500,0.4568
0.2875,0.7500,0.4442
0.3000,0.7500,0.4309
0.3125,0.7500,0.4186
0.3250,0.7500,0.4092
0.3375,0.7500,0.4039
0.3500,0.7500,0.4030
0.3625,0.7500,0.4055
0.3750,0.7500,0.4102
0.3875,0.7500,0.4152
0.4000,0.7500,0.4194
0.4125,0.7500,0.4224
0.4250,0.7500,0.4246
0.4375,0.7500,0.4270
0.4500,0.7500,0.4301
0.4625,0.7500,0.4341
0.4750,0.7500,0.4388
0.4875,0.7500,0.4434
0.5000,0.7500,0.4471
0.5125,0.7500,0.4496
0.5250,0.7500,0.4508
0.5375,0.7500,0.4513
0.5500,0.7500,0.4517
0.5625,0.7500,0.4525
0.5750,0.7500,0.4533
0.5875,0.7500,0.4536
0.6000,0.7500,0.4525
0.6125,0.7500,0.4498
0.6250,0.7500,0.4463
0.6375,0.7500,0.4429
0.6500,0.7500,0.4408
0.6625,0.7500,0.4408
0.6750,0.7500,0.4431
0.6875,0.7500,0.4477
0.7000,0.7500,0.4536
0.7125,0.7500,0.4589
0.7250,0.7500,0.4618
0.7375,0.7500,0.4607
0.7500,0.7500,0.4557
0.7625,0.7500,0.4486
0.7750,0.7500,0.4421
0.7875,0.7500,0.4381
0.8000,0.7500,0.4369
0.8125,0.7500,0.4380
0.8250,0.7500,0.4403
0.8375,0.7500,0.4429
0.8500,0.7500,0.4453
0.8625,0.7500,0.4469
0.8750,0.7500,0.4472
0.8875,0.7500,0.4458
0.9000,0.7500,0.4425
0.9125,0.7500,0.4371
0.9250,0.7500,0.4302
0.9375,0.7500,0.4222
0.9500,0.7500,0.4144
0.9625,0.7500,0.4076
0.9750,0.7500,0.4025
0.9875,0.7500,0.3994
1.0000,0.7500,0.3979
0.0000,0.7625,0.3549
0.0125,0.7625,0.3525
0.0250,0.7625,0.3493
0.0375,0.7625,0.3456
0.0500,0.7625,0.3423
0.0625,0.7625,0.3432
0.0750,0.7625,0.3507
0.0875,0.7625,0.3671
0.1000,0.7625,0.3927
0.1125,0.7625,0.4241
0.1250,0.7625,0.4546
0.1375,0.7625,0.4771
0.1500,0.7625,0.4886
0.1625,0.7625,0.4937
0.1750,0.7625,0.4952
0.1875,0.7625,0.4945
0.2000,0.7625,0.4924
0.2125,0.7625,0.4892
0.2250,0.7625,0.4847
0.2375,0.7625,0.4789
0.2500,0.7625,0.4715
0.2625,0.7625,0.4624
0.2750,0.7625,0.4517
0.2875,0.7625,0.4400
0.3000,0.7625,0.4282
0.3125,0.7625,0.4179
0.3250,0.7625,0.4106
0.3375,0.7625,0.4072
0.3500,0.7625,0.4075
0.3625,0.7625,0.4106
0.3750,0.7625,0.4147
0.3875,0.7625,0.4178
0.4000,0.7625,0.4190
0.4125,0.7625,0.4186
0.4250,0.7625,0.4175
0.4375,0.7625,0.4168
0.4500,0.7625,0.4173
0.4625,0.7625,0.4195
0.4750,0.7625,0.4231
0.4875,0.7625,0.4275
0.5000,0.7625,0.4316
0.5125,0.7625,0.4346
0.5250,0.7625,0.4365
0.5375,0.7625,0.4378
0.5500,0.7625,0.4391
0.5625,0.7625,0.4409
0.5750,0.7625,0.4428
0.5875,0.7625,0.4439
0.6000,0.7625,0.4430
0.6125,0.7625,0.4400
0.6250,0.7625,0.4356
0.6375,0.7625,0.4313
0.6500,0.7625,0.4284
0.6625,0.7625,0.4279
0.6750,0.7625,0.4303
0.6875,0.7625,0.4357
0.7000,0.7625,0.4430
0.7125,0.7625,0.4503
0.7250,0.7625,0.4551
0.7375,0.7625,0.4558
0.7500,0.7625,0.4522
0.7625,0.7625,0.4459
0.7750,0.7625,0.4397
0.7875,0.7625,0.4355
0.8000,0.7625,0.4342
0.8125,0.7625,0.4352
0.8250,0.7625,0.4379
0.8375,0.7625,0.4417
0.8500,0.7625,0.4461
0.8625,0.7625,0.4503
0.8750,0.7625,0.4535
0.8875,0.7625,0.4546
0.9000,0.7625,0.4531
0.9125,0.7625,0.4491
0.9250,0.7625,0.4430
0.9375,0.7625,0.4356
0.9500,0.7625,0.4280
0.9625,0.7625,0.4209
0.9750,0.7625,0.4150
0.9875,0.7625,0.4107
1.0000,0.7625,0.4078
0.0000,0.7750,0.3558
0.0125,0.7750,0.3543
0.0250,0.7750,0.3517
0.0375,0.7750,0.3484
0.0500,0.7750,0.3457
0.0625,0.7750,0.3460
0.0750,0.7750,0.3514
0.0875,0.7750,0.3643
0.1000,0.7750,0.3860
0.1125,0.7750,0.4147
0.1250,0.7750,0.4451
0.1375,0.7750,0.4701
0.1500,0.7750,0.4852
0.1625,0.7750,0.4930
0.1750,0.7750,0.4960
0.1875,0.7750,0.4958
0.2000,0.7750,0.4933
0.2125,0.7750,0.4888
0.2250,0.7750,0.4825
0.2375,0.7750,0.4746
0.2500,0.7750,0.4658
0.2625,0.7750,0.4565
0.2750,0.7750,0.4467
0.2875,0.7750,0.4367
0.3000,0.7750,0.4272
0.3125,0.7750,0.4193
0.3250,0.7750,0.4140
0.3375,0.7750,0.4122
0.3500,0.7750,0.4134
0.3625,0.7750,0.4162
0.3750,0.7750,0.4187
0.3875,0.7750,0.4193
0.4000,0.7750,0.4175
0.4125,0.7750,0.4140
0.4250,0.7750,0.4100
0.4375,0.7750,0.4067
0.4500,0.7750,0.4050
0.4625,0.7750,0.4052
0.4750,0.7750,0.4074
0.4875,0.7750,0.4110
0.5000,0.7750,0.4152
0.5125,0.7750,0.4188
0.5250,0.7750,0.4216
0.5375,0.7750,0.4241
0.5500,0.7750,0.4270
0.5625,0.7750,0.4304
0.5750,0.7750,0.4339
0.5875,0.7750,0.4362
0.6000,0.7750,0.4361
0.6125,0.7750,0.4332
0.6250,0.7750,0.4285
0.6375,0.7750,0.4235
0.6500,0.7750,0.4198
0.6625,0.7750,0.4187
0.6750,0.7750,0.4209
0.6875,0.7750,0.4266
0.7000,0.7750,0.4347
0.7125,0.7750,0.4433
0.7250,0.7750,0.4497
0.7375,0.7750,0.4520
0.7500,0.7750,0.4498
0.7625,0.7750,0.4445
0.7750,0.7750,0.4384
0.7875,0.7750,0.4337
0.8000,0.7750,0.4315
0.8125,0.7750,0.4316
0.8250,0.7750,0.4339
0.8375,0.7750,0.4378
0.8500,0.7750,0.4433
0.8625,0.7750,0.4496
0.8750,0.7750,0.4554
0.8875,0.7750,0.4592
0.9000,0.7750,0.4600
0.9125,0.7750,0.4580
0.9250,0.7750,0.4537
0.9375,0.7750,0.4479
0.9500,0.7750,0.4415
0.9625,0.7750,0.4351
0.9750,0.7750,0.4292
0.9875,0.7750,0.4241
1.0000,0.7750,0.4199
0.0000,0.7875,0.3561
0.0125,0.7875,0.3555
0.0250,0.7875,0.3536
0.0375,0.7875,0.3506
0.0500,0.7875,0.3474
0.0625,0.7875,0.3461
0.0750,0.7875,0.3486
0.0875,0.7875,0.3575
0.1000,0.7875,0.3747
0.1125,0.7875,0.4001
0.1250,0.7875,0.4299
0.1375,0.7875,0.4578
0.1500,0.7875,0.4776
0.1625,0.7875,0.4894
0.1750,0.7875,0.4948
0.1875,0.7875,0.4955
0.2000,0.7875,0.4925
0.2125,0.7875,0.4862
0.2250,0.7875,0.4774
0.2375,0.7875,0.4676
0.2500,0.7875,0.4580
0.2625,0.7875,0.4494
0.2750,0.7875,0.4413
0.2875,0.7875,0.4338
0.3000,0.7875,0.4269
0.3125,0.7875,0.4214
0.3250,0.7875,0.4181
0.3375,0.7875,0.4175
0.3500,0.7875,0.4189
0.3625,0.7875,0.4210
0.3750,0.7875,0.4217
0.3875,0.7875,0.4198
0.4000,0.7875,0.4152
0.4125,0.7875,0.4091
0.4250,0.7875,0.4028
0.4375,0.7875,0.3975
0.4500,0.7875,0.3939
0.4625,0.7875,0.3924
0.4750,0.7875,0.3931
0.4875,0.7875,0.3957
0.5000,0.7875,0.3994
0.5125,0.7875,0.4034
0.5250,0.7875,0.4073
0.5375,0.7875,0.4113
0.5500,0.7875,0.4160
0.5625,0.7875,0.4215
0.5750,0.7875,0.4270
0.5875,0.7875,0.4310
0.6000,0.7875,0.4322
0.6125,0.7875,0.4300
0.6250,0.7875,0.4255
0.6375,0.7875,0.4204
0.6500,0.7875,0.4164
0.6625,0.7875,0.4149
0.6750,0.7875,0.4169
0.6875,0.7875,0.4226
0.7000,0.7875,0.4309
0.7125,0.7875,0.4398
0.7250,0.7875,0.4468
0.7375,0.7875,0.4500
0.7500,0.7875,0.4488
0.7625,0.7875,0.4442
0.7750,0.7875,0.4381
0.7875,0.7875,0.4324
0.8000,0.7875,0.4284
0.8125,0.7875,0.4267
0.8250,0.7875,0.4274
0.8375,0.7875,0.4304
0.8500,0.7875,0.4359
0.8625,0.7875,0.4435
0.8750,0.7875,0.4516
0.8875,0.7875,0.4584
0.9000,0.7875,0.4624
0.9125,0.7875,0.4633
0.9250,0.7875,0.4615
0.9375,0.7875,0.4580
0.9500,0.7875,0.4535
0.9625,0.7875,0.4486
0.9750,0.7875,0.4436
0.9875,0.7875,0.4387
1.0000,0.7875,0.4339
0.0000,0.8000,0.3569
0.0125,0.8000,0.3572
0.0250,0.8000,0.3562
0.0375,0.8000,0.3535
0.0500,0.8000,0.3500
0.0625,0.8000,0.3472
0.0750,0.8000,0.3469
0.0875,0.8000,0.3515
0.1000,0.8000,0.3633
0.1125,0.8000,0.3839
0.1250,0.8000,0.4116
0.1375,0.8000,0.4410
0.1500,0.8000,0.4658
0.1625,0.8000,0.4823
0.1750,0.8000,0.4908
0.1875,0.8000,0.4926
0.2000,0.8000,0.4886
0.2125,0.8000,0.4800
0.2250,0.8000,0.4686
0.2375,0.8000,0.4574
0.2500,0.8000,0.4482
0.2625,0.8000,0.4411
0.2750,0.8000,0.4352
0.2875,0.8000,0.4301
0.3000,0.8000,0.4257
0.3125,0.8000,0.4224
0.3250,0.8000,0.4209
0.3375,0.8000,0.4214
0.3500,0.8000,0.4231
0.3625,0.8000,0.4244
0.3750,0.8000,0.4234
0.3875,0.8000,0.4193
0.4000,0.8000,0.4124
0.4125,0.8000,0.4043
0.4250,0.8000,0.3964
0.4375,0.8000,0.3897
0.4500,0.8000,0.3847
0.4625,0.8000,0.3819
0.4750,0.8000,0.3812
0.4875,0.8000,0.3827
0.5000,0.8000,0.3858
0.5125,0.8000,0.3899
0.5250,0.8000,0.3946
0.5375,0.8000,0.4001
0.5500,0.8000,0.4068
0.5625,0.8000,0.4144
0.5750,0.8000,0.4220
0.5875,0.8000,0.4280
0.6000,0.8000,0.4308
0.6125,0.8000,0.4299
0.6250,0.8000,0.4262
0.6375,0.8000,0.4216
0.6500,0.8000,0.4178
0.6625,0.8000,0.4164
0.6750,0.8000,0.4183
0.6875,0.8000,0.4237
0.7000,0.8000,0.4317
0.7125,0.8000,0.4400
0.7250,0.8000,0.4465
0.7375,0.8000,0.4495
0.7500,0.8000,0.4485
0.7625,0.8000,0.4442
0.7750,0.8000,0.4379
0.7875,0.8000,0.4311
0.8000,0.8000,0.4250
0.8125,0.8000,0.4207
0.8250,0.8000,0.4188
0.8375,0.8000,0.4198
0.8500,0.8000,0.4243
0.8625,0.8000,0.4321
0.8750,0.8000,0.4421
0.8875,0.8000,0.4521
0.9000,0.8000,0.4598
0.9125,0.8000,0.4643
0.9250,0.8000,0.4657
0.9375,0.8000,0.4649
0.9500,0.8000,0.4626
0.9625,0.8000,0.4596
0.9750,0.8000,0.4561
0.9875,0.8000,0.4522
1.0000,0.8000,0.4478
0.0000,0.8125,0.3589
0.0125,0.8125,0.3603
0.0250,0.8125,0.3602
0.0375,0.8125,0.3581
0.0500,0.8125,0.3545
0.0625,0.8125,0.3507
0.0750,0.8125,0.3484
0.0875,0.8125,0.3496
0.1000,0.8125,0.3562
0.1125,0.8125,0.3705
0.1250,0.8125,0.3934
0.1375,0.8125,0.4217
0.1500,0.8125,0.4487
0.1625,0.8125,0.4691
0.1750,0.8125,0.4808
0.1875,0.8125,0.4837
0.2000,0.8125,0.4791
0.2125,0.8125,0.4692
0.2250,0.8125,0.4562
0.2375,0.8125,0.4452
0.2500,0.8125,0.4373
0.2625,0.8125,0.4319
0.2750,0.8125,0.4279
0.2875,0.8125,0.4247
0.3000,0.8125,0.4222
0.3125,0.8125,0.4207
0.3250,0.8125,0.4208
0.3375,0.8125,0.4225
0.3500,0.8125,0.4247
0.3625,0.8125,0.4258
0.3750,0.8125,0.4237
0.3875,0.8125,0.4180
0.4000,0.8125,0.4095
0.4125,0.8125,0.4000
0.4250,0.8125,0.3910
0.4375,0.8125,0.3835
0.4500,0.8125,0.3778
0.4625,0.8125,0.3742
0.4750,0.8125,0.3727
0.4875,0.8125,0.3732
0.5000,0.8125,0.3754
0.5125,0.8125,0.3792
0.5250,0.8125,0.3843
0.5375,0.8125,0.3910
0.5500,0.8125,0.3994
0.5625,0.8125,0.4091
0.5750,0.8125,0.4188
0.5875,0.8125,0.4267
0.6000,0.8125,0.4311
0.6125,0.8125,0.4318
0.6250,0.8125,0.4294
0.6375,0.8125,0.4259
0.6500,0.8125,0.4227
0.6625,0.8125,0.4216
0.6750,0.8125,0.4235
0.6875,0.8125,0.4285
0.7000,0.8125,0.4355
0.7125,0.8125,0.4425
0.7250,0.8125,0.4475
0.7375,0.8125,0.4492
0.7500,0.8125,0.4477
0.7625,0.8125,0.4433
0.7750,0.8125,0.4368
0.7875,0.8125,0.4290
0.8000,0.8125,0.4212
0.8125,0.8125,0.4143
0.8250,0.8125,0.4097
0.8375,0.8125,0.4083
0.8500,0.8125,0.4109
0.8625,0.8125,0.4177
0.8750,0.8125,0.4282
0.8875,0.8125,0.4405
0.9000,0.8125,0.4521
0.9125,0.8125,0.4608
0.9250,0.8125,0.4660
0.9375,0.8125,0.4681
0.9500,0.8125,0.4682
0.9625,0.8125,0.4670
0.9750,0.8125,0.4651
0.9875,0.8125,0.4624
1.0000,0.8125,0.4566
0.0000,0.8250,0.3623
0.0125,0.8250,0.3649
0.0250,0.8250,0.3657
0.0375,0.8250,0.3642
0.0500,0.8250,0.3605
0.0625,0.8250,0.3560
0.0750,0.8250,0.3521
0.0875,0.8250,0.3504
0.1000,0.8250,0.3528
0.1125,0.8250,0.3613
0.1250,0.8250,0.3784
0.1375,0.8250,0.4034
0.1500,0.8250,0.4298
0.1625,0.8250,0.4515
0.1750,0.8250,0.4648
0.1875,0.8250,0.4685
0.2000,0.8250,0.4639
0.2125,0.8250,0.4539
0.2250,0.8250,0.4421
0.2375,0.8250,0.4325
0.2500,0.8250,0.4264
0.2625,0.8250,0.4224
0.2750,0.8250,0.4195
0.2875,0.8250,0.4173
0.3000,0.8250,0.4159
0.3125,0.8250,0.4156
0.3250,0.8250,0.4169
0.3375,0.8250,0.4198
0.3500,0.8250,0.4231
0.3625,0.8250,0.4247
0.3750,0.8250,0.4225
0.3875,0.8250,0.4160
0.4000,0.8250,0.4066
0.4125,0.8250,0.3965
0.4250,0.8250,0.3871
0.4375,0.8250,0.3795
0.4500,0.8250,0.3739
0.4625,0.8250,0.3703
0.4750,0.8250,0.3685
0.4875,0.8250,0.3683
0.5000,0.8250,0.3697
0.5125,0.8250,0.3727
0.5250,0.8250,0.3776
0.5375,0.8250,0.3847
0.5500,0.8250,0.3942
0.5625,0.8250,0.4054
0.5750,0.8250,0.4168
0.5875,0.8250,0.4263
0.6000,0.8250,0.4323
0.6125,0.8250,0.4344
0.6250,0.8250,0.4336
0.6375,0.8250,0.4313
0.6500,0.8250,0.4292
0.6625,0.8250,0.4286
0.6750,0.8250,0.4305
0.6875,0.8250,0.4348
0.7000,0.8250,0.4404
0.7125,0.8250,0.4454
0.7250,0.8250,0.4482
0.7375,0.8250,0.4483
0.7500,0.8250,0.4457
0.7625,0.8250,0.4409
0.7750,0.8250,0.4342
0.7875,0.8250,0.4261
0.8000,0.8250,0.4172
0.8125,0.8250,0.4087
0.8250,0.8250,0.4021
0.8375,0.8250,0.3986
0.8500,0.8250,0.3990
0.8625,0.8250,0.4038
0.8750,0.8250,0.4130
0.8875,0.8250,0.4257
0.9000,0.8250,0.4399
0.9125,0.8250,0.4526
0.9250,0.8250,0.4620
0.9375,0.8250,0.4675
0.9500,0.8250,0.4700
0.9625,0.8250,0.4705
0.9750,0.8250,0.4697
0.9875,0.8250,0.4680
1.0000,0.8250,0.4600
0.0000,0.8375,0.3670
0.0125,0.8375,0.3706
0.0250,0.8375,0.3723
0.0375,0.8375,0.3713
0.0500,0.8375,0.3677
0.0625,0.8375,0.3627
0.0750,0.8375,0.3576
0.0875,0.8375,0.3539
0.1000,0.8375,0.3529
0.1125,0.8375,0.3566
0.1250,0.8375,0.3685
0.1375,0.8375,0.3889
0.1500,0.8375,0.4124
0.1625,0.8375,0.4332
0.1750,0.8375,0.4467
0.1875,0.8375,0.4509
0.2000,0.8375,0.4470
0.2125,0.8375,0.4381
0.2250,0.8375,0.4282
0.2375,0.8375,0.4206
0.2500,0.8375,0.4158
0.2625,0.8375,0.4126
0.2750,0.8375,0.4102
0.2875,0.8375,0.4084
0.3000,0.8375,0.4074
0.3125,0.8375,0.4075
0.3250,0.8375,0.4093
0.3375,0.8375,0.4130
0.3500,0.8375,0.4176
0.3625,0.8375,0.4207
0.3750,0.8375,0.4196
0.3875,0.8375,0.4136
0.4000,0.8375,0.4044
0.4125,0.8375,0.3945
0.4250,0.8375,0.3857
0.4375,0.8375,0.3789
0.4500,0.8375,0.3743
0.4625,0.8375,0.3715
0.4750,0.8375,0.3702
0.4875,0.8375,0.3699
0.5000,0.8375,0.3705
0.5125,0.8375,0.3722
0.5250,0.8375,0.3759
0.5375,0.8375,0.3823
0.5500,0.8375,0.3918
0.5625,0.8375,0.4036
0.5750,0.8375,0.4158
0.5875,0.8375,0.4261
0.6000,0.8375,0.4330
0.6125,0.8375,0.4364
0.6250,0.8375,0.4370
0.6375,0.8375,0.4362
0.6500,0.8375,0.4354
0.6625,0.8375,0.4356
0.6750,0.8375,0.4375
0.6875,0.8375,0.4410
0.7000,0.8375,0.4449
0.7125,0.8375,0.4476
0.7250,0.8375,0.4481
0.7375,0.8375,0.4464
0.7500,0.8375,0.4427
0.7625,0.8375,0.4374
0.7750,0.8375,0.4306
0.7875,0.8375,0.4224
0.8000,0.8375,0.4132
0.8125,0.8375,0.4040
0.8250,0.8375,0.3964
0.8375,0.8375,0.3917
0.8500,0.8375,0.3904
0.8625,0.8375,0.3929
0.8750,0.8375,0.3996
0.8875,0.8375,0.4106
0.9000,0.8375,0.4250
0.9125,0.8375,0.4404
0.9250,0.8375,0.4536
0.9375,0.8375,0.4627
0.9500,0.8375,0.4677
0.9625,0.8375,0.4698
0.9750,0.8375,0.4697
0.9875,0.8375,0.4654
1.0000,0.8375,0.4569
0.0000,0.8500,0.3725
0.0125,0.8500,0.3771
0.0250,0.8500,0.3795
0.0375,0.8500,0.3790
0.0500,0.8500,0.3757
0.0625,0.8500,0.3705
0.0750,0.8500,0.3647
0.0875,0.8500,0.3595
0.1000,0.8500,0.3562
0.1125,0.8500,0.3562
0.1250,0.8500,0.3645
0.1375,0.8500,0.3802
0.1500,0.8500,0.3995
0.1625,0.8500,0.4174
0.1750,0.8500,0.4295
0.1875,0.8500,0.4339
0.2000,0.8500,0.4310
0.2125,0.8500,0.4237
0.2250,0.8500,0.4154
0.2375,0.8500,0.4096
0.2500,0.8500,0.4058
0.2625,0.8500,0.4029
0.2750,0.8500,0.4006
0.2875,0.8500,0.3987
0.3000,0.8500,0.3975
0.3125,0.8500,0.3973
0.3250,0.8500,0.3990
0.3375,0.8500,0.4029
0.3500,0.8500,0.4085
0.3625,0.8500,0.4137
0.3750,0.8500,0.4150
0.3875,0.8500,0.4111
0.4000,0.8500,0.4034
0.4125,0.8500,0.3951
0.4250,0.8500,0.3882
0.4375,0.8500,0.3834
0.4500,0.8500,0.3807
0.4625,0.8500,0.3796
0.4750,0.8500,0.3792
0.4875,0.8500,0.3791
0.5000,0.8500,0.3789
0.5125,0.8500,0.3791
0.5250,0.8500,0.3807
0.5375,0.8500,0.3852
0.5500,0.8500,0.3931
0.5625,0.8500,0.4039
0.5750,0.8500,0.4154
0.5875,0.8500,0.4254
0.6000,0.8500,0.4323
0.6125,0.8500,0.4363
0.6250,0.8500,0.4382
0.6375,0.8500,0.4390
0.6500,0.8500,0.4397
0.6625,0.8500,0.4410
0.6750,0.8500,0.4433
0.6875,0.8500,0.4461
0.7000,0.8500,0.4483
0.7125,0.8500,0.4488
0.7250,0.8500,0.4471
0.7375,0.8500,0.4438
0.7500,0.8500,0.4391
0.7625,0.8500,0.4333
0.7750,0.8500,0.4265
0.7875,0.8500,0.4184
0.8000,0.8500,0.4094
0.8125,0.8500,0.4002
0.8250,0.8500,0.3924
0.8375,0.8500,0.3870
0.8500,0.8500,0.3846
0.8625,0.8500,0.3854
0.8750,0.8500,0.3895
0.8875,0.8500,0.3977
0.9000,0.8500,0.4101
0.9125,0.8500,0.4256
0.9250,0.8500,0.4411
0.9375,0.8500,0.4532
0.9500,0.8500,0.4607
0.9625,0.8500,0.4636
0.9750,0.8500,0.4616
0.9875,0.8500,0.4559
1.0000,0.8500,0.4472
0.0000,0.8625,0.3788
0.0125,0.8625,0.3840
0.0250,0.8625,0.3868
0.0375,0.8625,0.3867
0.0500,0.8625,0.3838
0.0625,0.8625,0.3788
0.0750,0.8625,0.3727
0.0875,0.8625,0.3668
0.1000,0.8625,0.3620
0.1125,0.8625,0.3603
0.1250,0.8625,0.3662
0.1375,0.8625,0.3776
0.1500,0.8625,0.3923
0.1625,0.8625,0.4062
0.1750,0.8625,0.4159
0.1875,0.8625,0.4196
0.2000,0.8625,0.4175
0.2125,0.8625,0.4116
0.2250,0.8625,0.4045
0.2375,0.8625,0.3995
0.2500,0.8625,0.3961
0.2625,0.8625,0.3933
0.2750,0.8625,0.3908
0.2875,0.8625,0.3886
0.3000,0.8625,0.3870
0.3125,0.8625,0.3863
0.3250,0.8625,0.3873
0.3375,0.8625,0.3907
0.3500,0.8625,0.3968
0.3625,0.8625,0.4040
0.3750,0.8625,0.4090
0.3875,0.8625,0.4090
0.4000,0.8625,0.4050
0.4125,0.8625,0.4001
0.4250,0.8625,0.3963
0.4375,0.8625,0.3945
0.4500,0.8625,0.3941
0.4625,0.8625,0.3945
0.4750,0.8625,0.3948
0.4875,0.8625,0.3945
0.5000,0.8625,0.3934
0.5125,0.8625,0.3921
0.5250,0.8625,0.3917
0.5375,0.8625,0.3936
0.5500,0.8625,0.3987
0.5625,0.8625,0.4066
0.5750,0.8625,0.4156
0.5875,0.8625,0.4236
0.6000,0.8625,0.4294
0.6125,0.8625,0.4334
0.6250,0.8625,0.4361
0.6375,0.8625,0.4384
0.6500,0.8625,0.4409
0.6625,0.8625,0.4440
0.6750,0.8625,0.4474
0.6875,0.8625,0.4501
0.7000,0.8625,0.4510
0.7125,0.8625,0.4495
0.7250,0.8625,0.4461
0.7375,0.8625,0.4412
0.7500,0.8625,0.4356
0.7625,0.8625,0.4293
0.7750,0.8625,0.4223
0.7875,0.8625,0.4144
0.8000,0.8625,0.4057
0.8125,0.8625,0.3969
0.8250,0.8625,0.3893
0.8375,0.8625,0.3839
0.8500,0.8625,0.3810
0.8625,0.8625,0.3806
0.8750,0.8625,0.3828
0.8875,0.8625,0.3881
0.9000,0.8625,0.3973
0.9125,0.8625,0.4105
0.9250,0.8625,0.4256
0.9375,0.8625,0.4383
0.9500,0.8625,0.4461
0.9625,0.8625,0.4483
0.9750,0.8625,0.4458
0.9875,0.8625,0.4399
1.0000,0.8625,0.4316
0.0000,0.8750,0.3854
0.0125,0.8750,0.3909
0.0250,0.8750,0.3939
0.0375,0.8750,0.3940
0.0500,0.8750,0.3915
0.0625,0.8750,0.3869
0.0750,0.8750,0.3811
0.0875,0.8750,0.3751
0.1000,0.8750,0.3699
0.1125,0.8750,0.3685
0.1250,0.8750,0.3722
0.1375,0.8750,0.3802
0.1500,0.8750,0.3903
0.1625,0.8750,0.3998
0.1750,0.8750,0.4066
0.1875,0.8750,0.4092
0.2000,0.8750,0.4074
0.2125,0.8750,0.4021
0.2250,0.8750,0.3954
0.2375,0.8750,0.3901
0.2500,0.8750,0.3869
0.2625,0.8750,0.3840
0.2750,0.8750,0.3813
0.2875,0.8750,0.3788
0.3000,0.8750,0.3767
0.3125,0.8750,0.3755
0.3250,0.8750,0.3757
0.3375,0.8750,0.3782
0.3500,0.8750,0.3840
0.3625,0.8750,0.3929
0.3750,0.8750,0.4027
0.3875,0.8750,0.4088
0.4000,0.8750,0.4108
0.4125,0.8750,0.4107
0.4250,0.8750,0.4107
0.4375,0.8750,0.4114
0.4500,0.8750,0.4123
0.4625,0.8750,0.4128
0.4750,0.8750,0.4124
0.4875,0.8750,0.4109
0.5000,0.8750,0.4086
0.5125,0.8750,0.4062
0.5250,0.8750,0.4046
0.5375,0.8750,0.4048
0.5500,0.8750,0.4072
0.5625,0.8750,0.4115
0.5750,0.8750,0.4165
0.5875,0.8750,0.4212
0.6000,0.8750,0.4249
0.6125,0.8750,0.4281
0.6250,0.8750,0.4312
0.6375,0.8750,0.4349
0.6500,0.8750,0.4394
0.6625,0.8750,0.4447
0.6750,0.8750,0.4499
0.6875,0.8750,0.4534
0.7000,0.8750,0.4538
0.7125,0.8750,0.4510
0.7250,0.8750,0.4460
0.7375,0.8750,0.4398
0.7500,0.8750,0.4331
0.7625,0.8750,0.4261
0.7750,0.8750,0.4187
0.7875,0.8750,0.4108
0.8000,0.8750,0.4023
0.8125,0.8750,0.3941
0.8250,0.8750,0.3870
0.8375,0.8750,0.3819
0.8500,0.8750,0.3790
0.8625,0.8750,0.3779
0.8750,0.8750,0.3787
0.8875,0.8750,0.3817
0.9000,0.8750,0.3877
0.9125,0.8750,0.3972
0.9250,0.8750,0.4095
0.9375,0.8750,0.4206
0.9500,0.8750,0.4272
0.9625,0.8750,0.4285
0.9750,0.8750,0.4255
0.9875,0.8750,0.4199
1.0000,0.8750,0.4131
0.0000,0.8875,0.3920
0.0125,0.8875,0.3974
0.0250,0.8875,0.4003
0.0375,0.8875,0.4005
0.0500,0.8875,0.3985
0.0625,0.8875,0.3945
0.0750,0.8875,0.3893
0.0875,0.8875,0.3838
0.1000,0.8875,0.3794
0.1125,0.8875,0.3782
0.1250,0.8875,0.3805
0.1375,0.8875,0.3855
0.1500,0.8875,0.3916
0.1625,0.8875,0.3973
0.1750,0.8875,0.4012
0.1875,0.8875,0.4023
0.2000,0.8875,0.4002
0.2125,0.8875,0.3952
0.2250,0.8875,0.3884
0.2375,0.8875,0.3817
0.2500,0.8875,0.3782
0.2625,0.8875,0.3751
0.2750,0.8875,0.3723
0.2875,0.8875,0.3696
0.3000,0.8875,0.3672
0.3125,0.8875,0.3656
0.3250,0.8875,0.3653
0.3375,0.8875,0.3671
0.3500,0.8875,0.3726
0.3625,0.8875,0.3850
0.3750,0.8875,0.3992
0.3875,0.8875,0.4115
0.4000,0.8875,0.4202
0.4125,0.8875,0.4260
0.4250,0.8875,0.4287
0.4375,0.8875,0.4299
0.4500,0.8875,0.4300
0.4625,0.8875,0.4289
0.4750,0.8875,0.4266
0.4875,0.8875,0.4234
0.5000,0.8875,0.4200
0.5125,0.8875,0.4171
0.5250,0.8875,0.4152
0.5375,0.8875,0.4148
0.5500,0.8875,0.4155
0.5625,0.8875,0.4168
0.5750,0.8875,0.4182
0.5875,0.8875,0.4193
0.6000,0.8875,0.4205
0.6125,0.8875,0.4225
0.6250,0.8875,0.4256
0.6375,0.8875,0.4302
0.6500,0.8875,0.4366
0.6625,0.8875,0.4444
0.6750,0.8875,0.4521
0.6875,0.8875,0.4571
0.7000,0.8875,0.4579
0.7125,0.8875,0.4545
0.7250,0.8875,0.4482
0.7375,0.8875,0.4406
0.7500,0.8875,0.4325
0.7625,0.8875,0.4243
0.7750,0.8875,0.4161
0.7875,0.8875,0.4078
0.8000,0.8875,0.3995
0.8125,0.8875,0.3918
0.8250,0.8875,0.3855
0.8375,0.8875,0.3809
0.8500,0.8875,0.3781
0.8625,0.8875,0.3767
0.8750,0.8875,0.3765
0.8875,0.8875,0.3779
0.9000,0.8875,0.3813
0.9125,0.8875,0.3873
0.9250,0.8875,0.3962
0.9375,0.8875,0.4042
0.9500,0.8875,0.4085
0.9625,0.8875,0.4085
0.9750,0.8875,0.4053
0.9875,0.8875,0.4008
1.0000,0.8875,0.3962
0.0000,0.9000,0.3963
0.0125,0.9000,0.4026
0.0250,0.9000,0.4058
0.0375,0.9000,0.4061
0.0500,0.9000,0.4044
0.0625,0.9000,0.4010
0.0750,0.9000,0.3966
0.0875,0.9000,0.3919
0.1000,0.9000,0.3884
0.1125,0.9000,0.3873
0.1250,0.9000,0.3884
0.1375,0.9000,0.3911
0.1500,0.9000,0.3943
0.1625,0.9000,0.3970
0.1750,0.9000,0.3985
0.1875,0.9000,0.3982
0.2000,0.9000,0.3956
0.2125,0.9000,0.3905
0.2250,0.9000,0.3835
0.2375,0.9000,0.3760
0.2500,0.9000,0.3702
0.2625,0.9000,0.3671
0.2750,0.9000,0.3642
0.2875,0.9000,0.3616
0.3000,0.9000,0.3593
0.3125,0.9000,0.3577
0.3250,0.9000,0.3574
0.3375,0.9000,0.3593
0.3500,0.9000,0.3681
0.3625,0.9000,0.3830
0.3750,0.9000,0.4004
0.3875,0.9000,0.4170
0.4000,0.9000,0.4305
0.4125,0.9000,0.4401
0.4250,0.9000,0.4451
0.4375,0.9000,0.4449
0.4500,0.9000,0.4429
0.4625,0.9000,0.4396
0.4750,0.9000,0.4354
0.4875,0.9000,0.4309
0.5000,0.9000,0.4269
0.5125,0.9000,0.4239
0.5250,0.9000,0.4223
0.5375,0.9000,0.4218
0.5500,0.9000,0.4217
0.5625,0.9000,0.4212
0.5750,0.9000,0.4200
0.5875,0.9000,0.4183
0.6000,0.9000,0.4174
0.6125,0.9000,0.4181
0.6250,0.9000,0.4210
0.6375,0.9000,0.4265
0.6500,0.9000,0.4347
0.6625,0.9000,0.4449
0.6750,0.9000,0.4550
0.6875,0.9000,0.4619
0.7000,0.9000,0.4636
0.7125,0.9000,0.4602
0.7250,0.9000,0.4532
0.7375,0.9000,0.4442
0.7500,0.9000,0.4344
0.7625,0.9000,0.4245
0.7750,0.9000,0.4149
0.7875,0.9000,0.4057
0.8000,0.9000,0.3974
0.8125,0.9000,0.3903
0.8250,0.9000,0.3849
0.8375,0.9000,0.3810
0.8500,0.9000,0.3784
0.8625,0.9000,0.3768
0.8750,0.9000,0.3760
0.8875,0.9000,0.3762
0.9000,0.9000,0.3776
0.9125,0.9000,0.3808
0.9250,0.9000,0.3868
0.9375,0.9000,0.3916
0.9500,0.9000,0.3935
0.9625,0.9000,0.3925
0.9750,0.9000,0.3898
0.9875,0.9000,0.3869
1.0000,0.9000,0.3844
0.0000,0.9125,0.3981
0.0125,0.9125,0.4041
0.0250,0.9125,0.4079
0.0375,0.9125,0.4092
0.0500,0.9125,0.4081
0.0625,0.9125,0.4052
0.0750,0.9125,0.4013
0.0875,0.9125,0.3975
0.1000,0.9125,0.3949
0.1125,0.9125,0.3939
0.1250,0.9125,0.3943
0.1375,0.9125,0.3955
0.1500,0.9125,0.3968
0.1625,0.9125,0.3975
0.1750,0.9125,0.3974
0.1875,0.9125,0.3960
0.2000,0.9125,0.3927
0.2125,0.9125,0.3873
0.2250,0.9125,0.3802
0.2375,0.9125,0.3725
0.2500,0.9125,0.3653
0.2625,0.9125,0.3609
0.2750,0.9125,0.3583
0.2875,0.9125,0.3559
0.3000,0.9125,0.3542
0.3125,0.9125,0.3533
0.3250,0.9125,0.3540
0.3375,0.9125,0.3592
0.3500,0.9125,0.3713
0.3625,0.9125,0.3879
0.3750,0.9125,0.4066
0.3875,0.9125,0.4245
0.4000,0.9125,0.4394
0.4125,0.9125,0.4502
0.4250,0.9125,0.4561
0.4375,0.9125,0.4543
0.4500,0.9125,0.4503
0.4625,0.9125,0.4452
0.4750,0.9125,0.4397
0.4875,0.9125,0.4346
0.5000,0.9125,0.4305
0.5125,0.9125,0.4277
0.5250,0.9125,0.4264
0.5375,0.9125,0.4258
0.5500,0.9125,0.4252
0.5625,0.9125,0.4237
0.5750,0.9125,0.4209
0.5875,0.9125,0.4176
0.6000,0.9125,0.4153
0.6125,0.9125,0.4153
0.6250,0.9125,0.4183
0.6375,0.9125,0.4247
0.6500,0.9125,0.4347
0.6625,0.9125,0.4470
0.6750,0.9125,0.4591
0.6875,0.9125,0.4674
0.7000,0.9125,0.4700
0.7125,0.9125,0.4672
0.7250,0.9125,0.4600
0.7375,0.9125,0.4500
0.7500,0.9125,0.4384
0.7625,0.9125,0.4264
0.7750,0.9125,0.4148
0.7875,0.9125,0.4045
0.8000,0.9125,0.3961
0.8125,0.9125,0.3897
0.8250,0.9125,0.3852
0.8375,0.9125,0.3820
0.8500,0.9125,0.3797
0.8625,0.9125,0.3780
0.8750,0.9125,0.3767
0.8875,0.9125,0.3760
0.9000,0.9125,0.3762
0.9125,0.9125,0.3778
0.9250,0.9125,0.3813
0.9375,0.9125,0.3836
0.9500,0.9125,0.3838
0.9625,0.9125,0.3824
0.9750,0.9125,0.3810
0.9875,0.9125,0.3800
1.0000,0.9125,0.3793
0.0000,0.9250,0.3972
0.0125,0.9250,0.4028
0.0250,0.9250,0.4065
0.0375,0.9250,0.4081
0.0500,0.9250,0.4077
0.0625,0.9250,0.4057
0.0750,0.9250,0.4029
0.0875,0.9250,0.4002
0.1000,0.9250,0.3984
0.1125,0.9250,0.3977
0.1250,0.9250,0.3978
0.1375,0.9250,0.3982
0.1500,0.9250,0.3984
0.1625,0.9250,0.3981
0.1750,0.9250,0.3970
0.1875,0.9250,0.3946
0.2000,0.9250,0.3907
0.2125,0.9250,0.3850
0.2250,0.9250,0.3780
0.2375,0.9250,0.3705
0.2500,0.9250,0.3636
0.2625,0.9250,0.3581
0.2750,0.9250,0.3559
0.2875,0.9250,0.3543
0.3000,0.9250,0.3536
0.3125,0.9250,0.3543
0.3250,0.9250,0.3574
0.3375,0.9250,0.3670
0.3500,0.9250,0.3812
0.3625,0.9250,0.3987
0.3750,0.9250,0.4168
0.3875,0.9250,0.4333
0.4000,0.9250,0.4466
0.4125,0.9250,0.4561
0.4250,0.9250,0.4610
0.4375,0.9250,0.4590
0.4500,0.9250,0.4533
0.4625,0.9250,0.4470
0.4750,0.9250,0.4409
0.4875,0.9250,0.4356
0.5000,0.9250,0.4316
0.5125,0.9250,0.4291
0.5250,0.9250,0.4278
0.5375,0.9250,0.4269
0.5500,0.9250,0.4257
0.5625,0.9250,0.4233
0.5750,0.9250,0.4198
0.5875,0.9250,0.4159
0.6000,0.9250,0.4133
0.6125,0.9250,0.4134
0.6250,0.9250,0.4171
0.6375,0.9250,0.4250
0.6500,0.9250,0.4367
0.6625,0.9250,0.4506
0.6750,0.9250,0.4636
0.6875,0.9250,0.4725
0.7000,0.9250,0.4758
0.7125,0.9250,0.4734
0.7250,0.9250,0.4663
0.7375,0.9250,0.4556
0.7500,0.9250,0.4424
0.7625,0.9250,0.4282
0.7750,0.9250,0.4146
0.7875,0.9250,0.4033
0.8000,0.9250,0.3951
0.8125,0.9250,0.3897
0.8250,0.9250,0.3861
0.8375,0.9250,0.3836
0.8500,0.9250,0.3816
0.8625,0.9250,0.3799
0.8750,0.9250,0.3784
0.8875,0.9250,0.3771
0.9000,0.9250,0.3763
0.9125,0.9250,0.3772
0.9250,0.9250,0.3789
0.9375,0.9250,0.3794
0.9500,0.9250,0.3786
0.9625,0.9250,0.3777
0.9750,0.9250,0.3776
0.9875,0.9250,0.3775
1.0000,0.9250,0.3776
0.0000,0.9375,0.3944
0.0125,0.9375,0.3990
0.0250,0.9375,0.4025
0.0375,0.9375,0.4043
0.0500,0.9375,0.4045
0.0625,0.9375,0.4034
0.0750,0.9375,0.4018
0.0875,0.9375,0.4004
0.1000,0.9375,0.3996
0.1125,0.9375,0.3994
0.1250,0.9375,0.3994
0.1375,0.9375,0.3994
0.1500,0.9375,0.3991
0.1625,0.9375,0.3982
0.1750,0.9375,0.3964
0.1875,0.9375,0.3933
0.2000,0.9375,0.3887
0.2125,0.9375,0.3828
0.2250,0.9375,0.3760
0.2375,0.9375,0.3692
0.2500,0.9375,0.3634
0.2625,0.9375,0.3590
0.2750,0.9375,0.3575
0.2875,0.9375,0.3569
0.3000,0.9375,0.3576
0.3125,0.9375,0.3604
0.3250,0.9375,0.3664
0.3375,0.9375,0.3784
0.3500,0.9375,0.3944
0.3625,0.9375,0.4122
0.3750,0.9375,0.4290
0.3875,0.9375,0.4427
0.4000,0.9375,0.4528
0.4125,0.9375,0.4594
0.4250,0.9375,0.4622
0.4375,0.9375,0.4604
0.4500,0.9375,0.4533
0.4625,0.9375,0.4460
0.4750,0.9375,0.4394
0.4875,0.9375,0.4341
0.5000,0.9375,0.4302
0.5125,0.9375,0.4278
0.5250,0.9375,0.4262
0.5375,0.9375,0.4248
0.5500,0.9375,0.4228
0.5625,0.9375,0.4197
0.5750,0.9375,0.4159
0.5875,0.9375,0.4121
0.6000,0.9375,0.4102
0.6125,0.9375,0.4114
0.6250,0.9375,0.4168
0.6375,0.9375,0.4266
0.6500,0.9375,0.4400
0.6625,0.9375,0.4548
0.6750,0.9375,0.4678
0.6875,0.9375,0.4764
0.7000,0.9375,0.4795
0.7125,0.9375,0.4771
0.7250,0.9375,0.4697
0.7375,0.9375,0.4581
0.7500,0.9375,0.4433
0.7625,0.9375,0.4272
0.7750,0.9375,0.4125
0.7875,0.9375,0.4012
0.8000,0.9375,0.3938
0.8125,0.9375,0.3895
0.8250,0.9375,0.3870
0.8375,0.9375,0.3852
0.8500,0.9375,0.3836
0.8625,0.9375,0.3820
0.8750,0.9375,0.3805
0.8875,0.9375,0.3789
0.9000,0.9375,0.3776
0.9125,0.9375,0.3782
0.9250,0.9375,0.3786
0.9375,0.9375,0.3779
0.9500,0.9375,0.3766
0.9625,0.9375,0.3763
0.9750,0.9375,0.3766
0.9875,0.9375,0.3770
1.0000,0.9375,0.3775
0.0000,0.9500,0.3909
0.0125,0.9500,0.3943
0.0250,0.9500,0.3971
0.0375,0.9500,0.3989
0.0500,0.9500,0.3996
0.0625,0.9500,0.3996
0.0750,0.9500,0.3993
0.0875,0.9500,0.3992
0.1000,0.9500,0.3993
0.1125,0.9500,0.3996
0.1250,0.9500,0.3996
0.1375,0.9500,0.3992
0.1500,0.9500,0.3986
0.1625,0.9500,0.3975
0.1750,0.9500,0.3950
0.1875,0.9500,0.3913
0.2000,0.9500,0.3862
0.2125,0.9500,0.3802
0.2250,0.9500,0.3739
0.2375,0.9500,0.3682
0.2500,0.9500,0.3636
0.2625,0.9500,0.3617
0.2750,0.9500,0.3609
0.2875,0.9500,0.3611
0.3000,0.9500,0.3631
0.3125,0.9500,0.3677
0.3250,0.9500,0.3760
0.3375,0.9500,0.3891
0.3500,0.9500,0.4065
0.3625,0.9500,0.4247
0.3750,0.9500,0.4405
0.3875,0.9500,0.4519
0.4000,0.9500,0.4588
0.4125,0.9500,0.4619
0.4250,0.9500,0.4616
0.4375,0.9500,0.4582
0.4500,0.9500,0.4505
0.4625,0.9500,0.4421
0.4750,0.9500,0.4350
0.4875,0.9500,0.4295
0.5000,0.9500,0.4256
0.5125,0.9500,0.4230
0.5250,0.9500,0.4210
0.5375,0.9500,0.4189
0.5500,0.9500,0.4162
0.5625,0.9500,0.4127
0.5750,0.9500,0.4089
0.5875,0.9500,0.4060
0.6000,0.9500,0.4055
0.6125,0.9500,0.4090
0.6250,0.9500,0.4171
0.6375,0.9500,0.4292
0.6500,0.9500,0.4439
0.6625,0.9500,0.4586
0.6750,0.9500,0.4708
0.6875,0.9500,0.4783
0.7000,0.9500,0.4804
0.7125,0.9500,0.4770
0.7250,0.9500,0.4685
0.7375,0.9500,0.4553
0.7500,0.9500,0.4389
0.7625,0.9500,0.4221
0.7750,0.9500,0.4077
0.7875,0.9500,0.3978
0.8000,0.9500,0.3920
0.8125,0.9500,0.3889
0.8250,0.9500,0.3873
0.8375,0.9500,0.3861
0.8500,0.9500,0.3851
0.8625,0.9500,0.3839
0.8750,0.9500,0.3825
0.8875,0.9500,0.3810
0.9000,0.9500,0.3797
0.9125,0.9500,0.3799
0.9250,0.9500,0.3795
0.9375,0.9500,0.3781
0.9500,0.9500,0.3764
0.9625,0.9500,0.3763
0.9750,0.9500,0.3768
0.9875,0.9500,0.3773
1.0000,0.9500,0.3779
0.0000,0.9625,0.3878
0.0125,0.9625,0.3901
0.0250,0.9625,0.3921
0.0375,0.9625,0.3935
0.0500,0.9625,0.3946
0.0625,0.9625,0.3954
0.0750,0.9625,0.3962
0.0875,0.9625,0.3972
0.1000,0.9625,0.3981
0.1125,0.9625,0.3988
0.1250,0.9625,0.3988
0.1375,0.9625,0.3980
0.1500,0.9625,0.3970
0.1625,0.9625,0.3953
0.1750,0.9625,0.3923
0.1875,0.9625,0.3880
0.2000,0.9625,0.3827
0.2125,0.9625,0.3771
0.2250,0.9625,0.3719
0.2375,0.9625,0.3677
0.2500,0.9625,0.3654
0.2625,0.9625,0.3640
0.2750,0.9625,0.3636
0.2875,0.9625,0.3645
0.3000,0.9625,0.3672
0.3125,0.9625,0.3729
0.3250,0.9625,0.3825
0.3375,0.9625,0.3966
0.3500,0.9625,0.4146
0.3625,0.9625,0.4338
0.3750,0.9625,0.4493
0.3875,0.9625,0.4596
0.4000,0.9625,0.4645
0.4125,0.9625,0.4645
0.4250,0.9625,0.4608
0.4375,0.9625,0.4542
0.4500,0.9625,0.4450
0.4625,0.9625,0.4350
0.4750,0.9625,0.4270
0.4875,0.9625,0.4212
0.5000,0.9625,0.4171
0.5125,0.9625,0.4142
0.5250,0.9625,0.4119
0.5375,0.9625,0.4093
0.5500,0.9625,0.4062
0.5625,0.9625,0.4028
0.5750,0.9625,0.3996
0.5875,0.9625,0.3982
0.6000,0.9625,0.4001
0.6125,0.9625,0.4067
0.6250,0.9625,0.4180
0.6375,0.9625,0.4324
0.6500,0.9625,0.4477
0.6625,0.9625,0.4616
0.6750,0.9625,0.4720
0.6875,0.9625,0.4778
0.7000,0.9625,0.4782
0.7125,0.9625,0.4729
0.7250,0.9625,0.4622
0.7375,0.9625,0.4470
0.7500,0.9625,0.4299
0.7625,0.9625,0.4139
0.7750,0.9625,0.4017
0.7875,0.9625,0.3940
0.8000,0.9625,0.3899
0.8125,0.9625,0.3881
0.8250,0.9625,0.3873
0.8375,0.9625,0.3867
0.8500,0.9625,0.3861
0.8625,0.9625,0.3853
0.8750,0.9625,0.3843
0.8875,0.9625,0.3830
0.9000,0.9625,0.3820
0.9125,0.9625,0.3821
0.9250,0.9625,0.3812
0.9375,0.9625,0.3794
0.9500,0.9625,0.3774
0.9625,0.9625,0.3768
0.9750,0.9625,0.3774
0.9875,0.9625,0.3780
1.0000,0.9625,0.3787
0.0000,0.9750,0.3856
0.0125,0.9750,0.3869
0.0250,0.9750,0.3881
0.0375,0.9750,0.3892
0.0500,0.9750,0.3903
0.0625,0.9750,0.3915
0.0750,0.9750,0.3930
0.0875,0.9750,0.3947
0.1000,0.9750,0.3961
0.1125,0.9750,0.3969
0.1250,0.9750,0.3969
0.1375,0.9750,0.3958
0.1500,0.9750,0.3940
0.1625,0.9750,0.3914
0.1750,0.9750,0.3876
0.1875,0.9750,0.3830
0.2000,0.9750,0.3782
0.2125,0.9750,0.3737
0.2250,0.9750,0.3703
0.2375,0.9750,0.3680
0.2500,0.9750,0.3664
0.2625,0.9750,0.3654
0.2750,0.9750,0.3653
0.2875,0.9750,0.3664
0.3000,0.9750,0.3696
0.3125,0.9750,0.3757
0.3250,0.9750,0.3859
0.3375,0.9750,0.4005
0.3500,0.9750,0.4183
0.3625,0.9750,0.4368
0.3750,0.9750,0.4529
0.3875,0.9750,0.4647
0.4000,0.9750,0.4689
0.4125,0.9750,0.4671
0.4250,0.9750,0.4604
0.4375,0.9750,0.4502
0.4500,0.9750,0.4379
0.4625,0.9750,0.4260
0.4750,0.9750,0.4169
0.4875,0.9750,0.4104
0.5000,0.9750,0.4058
0.5125,0.9750,0.4026
0.5250,0.9750,0.3999
0.5375,0.9750,0.3972
0.5500,0.9750,0.3943
0.5625,0.9750,0.3914
0.5750,0.9750,0.3895
0.5875,0.9750,0.3902
0.6000,0.9750,0.3952
0.6125,0.9750,0.4054
0.6250,0.9750,0.4199
0.6375,0.9750,0.4361
0.6500,0.9750,0.4512
0.6625,0.9750,0.4633
0.6750,0.9750,0.4716
0.6875,0.9750,0.4752
0.7000,0.9750,0.4734
0.7125,0.9750,0.4655
0.7250,0.9750,0.4523
0.7375,0.9750,0.4358
0.7500,0.9750,0.4194
0.7625,0.9750,0.4058
0.7750,0.9750,0.3964
0.7875,0.9750,0.3910
0.8000,0.9750,0.3884
0.8125,0.9750,0.3876
0.8250,0.9750,0.3874
0.8375,0.9750,0.3874
0.8500,0.9750,0.3872
0.8625,0.9750,0.3868
0.8750,0.9750,0.3861
0.8875,0.9750,0.3851
0.9000,0.9750,0.3844
0.9125,0.9750,0.3845
0.9250,0.9750,0.3835
0.9375,0.9750,0.3815
0.9500,0.9750,0.3792
0.9625,0.9750,0.3777
0.9750,0.9750,0.3783
0.9875,0.9750,0.3789
1.0000,0.9750,0.3795
0.0000,0.9875,0.3843
0.0125,0.9875,0.3849
0.0250,0.9875,0.3854
0.0375,0.9875,0.3860
0.0500,0.9875,0.3868
0.0625,0.9875,0.3880
0.0750,0.9875,0.3897
0.0875,0.9875,0.3915
0.1000,0.9875,0.3930
0.1125,0.9875,0.3936
0.1250,0.9875,0.3932
0.1375,0.9875,0.3916
0.1500,0.9875,0.3888
0.1625,0.9875,0.3851
0.1750,0.9875,0.3807
0.1875,0.9875,0.3763
0.2000,0.9875,0.3728
0.2125,0.9875,0.3704
0.2250,0.9875,0.3689
0.2375,0.9875,0.3678
0.2500,0.9875,0.3669
0.2625,0.9875,0.3662
0.2750,0.9875,0.3662
0.2875,0.9875,0.3674
0.3000,0.9875,0.3708
0.3125,0.9875,0.3771
0.3250,0.9875,0.3875
0.3375,0.9875,0.4022
0.3500,0.9875,0.4199
0.3625,0.9875,0.4379
0.3750,0.9875,0.4535
0.3875,0.9875,0.4647
0.4000,0.9875,0.4703
0.4125,0.9875,0.4689
0.4250,0.9875,0.4602
0.4375,0.9875,0.4471
0.4500,0.9875,0.4316
0.4625,0.9875,0.4182
0.4750,0.9875,0.4079
0.4875,0.9875,0.4004
0.5000,0.9875,0.3949
0.5125,0.9875,0.3909
0.5250,0.9875,0.3877
0.5375,0.9875,0.3849
0.5500,0.9875,0.3823
0.5625,0.9875,0.3804
0.5750,0.9875,0.3802
0.5875,0.9875,0.3835
0.6000,0.9875,0.3920
0.6125,0.9875,0.4060
0.6250,0.9875,0.4232
0.6375,0.9875,0.4402
0.6500,0.9875,0.4542
0.6625,0.9875,0.4643
0.6750,0.9875,0.4703
0.6875,0.9875,0.4716
0.7000,0.9875,0.4672
0.7125,0.9875,0.4568
0.7250,0.9875,0.4419
0.7375,0.9875,0.4257
0.7500,0.9875,0.4112
0.7625,0.9875,0.4003
0.7750,0.9875,0.3934
0.7875,0.9875,0.3897
0.8000,0.9875,0.3883
0.8125,0.9875,0.3881
0.8250,0.9875,0.3885
0.8375,0.9875,0.3889
0.8500,0.9875,0.3892
0.8625,0.9875,0.3891
0.8750,0.9875,0.3887
0.8875,0.9875,0.3880
0.9000,0.9875,0.3876
0.9125,0.9875,0.3876
0.9250,0.9875,0.3865
0.9375,0.9875,0.3843
0.9500,0.9875,0.3817
0.9625,0.9875,0.3798
0.9750,0.9875,0.3793
0.9875,0.9875,0.3799
1.0000,0.9875,0.3804
0.0000,1.0000,0.3835
0.0125,1.0000,0.3835
0.0250,1.0000,0.3835
0.0375,1.0000,0.3836
0.0500,1.0000,0.3840
0.0625,1.0000,0.3848
0.0750,1.0000,0.3860
0.0875,1.0000,0.3874
0.1000,1.0000,0.3885
0.1125,1.0000,0.3885
0.1250,1.0000,0.3872
0.1375,1.0000,0.3845
0.1500,1.0000,0.3806
0.1625,1.0000,0.3761
0.1750,1.0000,0.3718
0.1875,1.0000,0.3686
0.2000,1.0000,0.3671
0.2125,1.0000,0.3669
0.2250,1.0000,0.3671
0.2375,1.0000,0.3672
0.2500,1.0000,0.3669
0.2625,1.0000,0.3666
0.2750,1.0000,0.3667
0.2875,1.0000,0.3680
0.3000,1.0000,0.3713
0.3125,1.0000,0.3778
0.3250,1.0000,0.3882
0.3375,1.0000,0.4029
0.3500,1.0000,0.4204
0.3625,1.0000,0.4382
0.3750,1.0000,0.4535
0.3875,1.0000,0.4643
0.4000,1.0000,0.4695
0.4125,1.0000,0.4678
0.4250,1.0000,0.4585
0.4375,1.0000,0.4436
0.4500,1.0000,0.4276
0.4625,1.0000,0.4138
0.4750,1.0000,0.4027
0.4875,1.0000,0.3941
0.5000,1.0000,0.3874
0.5125,1.0000,0.3822
0.5250,1.0000,0.3781
0.5375,1.0000,0.3747
0.5500,1.0000,0.3723
0.5625,1.0000,0.3712
0.5750,1.0000,0.3729
0.5875,1.0000,0.3790
0.6000,1.0000,0.3911
0.6125,1.0000,0.4083
0.6250,1.0000,0.4273
0.6375,1.0000,0.4442
0.6500,1.0000,0.4569
0.6625,1.0000,0.4650
0.6750,1.0000,0.4690
0.6875,1.0000,0.4682
0.7000,1.0000,0.4618
0.7125,1.0000,0.4499
0.7250,1.0000,0.4347
0.7375,1.0000,0.4197
0.7500,1.0000,0.4074
0.7625,1.0000,0.3986
0.7750,1.0000,0.3933
0.7875,1.0000,0.3906
0.8000,1.0000,0.3898
0.8125,1.0000,0.3902
0.8250,1.0000,0.3912
0.8375,1.0000,0.3921
0.8500,1.0000,0.3928
0.8625,1.0000,0.3932
0.8750,1.0000,0.3932
0.8875,1.0000,0.3927
0.9000,1.0000,0.3924
0.9125,1.0000,0.3920
0.9250,1.0000,0.3905
0.9375,1.0000,0.3879
0.9500,1.0000,0.3849
0.9625,1.0000,0.3825
0.9750,1.0000,0.3812
0.9875,1.0000,0.3809
1.0000,1.0000,0.3813


==> figures/umap_grid/mbpp_cooldown.csv <==
x,y,z
0.0000,0.0000,0.2591
0.0125,0.0000,0.2528
0.0250,0.0000,0.2450
0.0375,0.0000,0.2353
0.0500,0.0000,0.2240
0.0625,0.0000,0.2118
0.0750,0.0000,0.2001
0.0875,0.0000,0.1907
0.1000,0.0000,0.1846
0.1125,0.0000,0.1818
0.1250,0.0000,0.1838
0.1375,0.0000,0.1874
0.1500,0.0000,0.1931
0.1625,0.0000,0.2016
0.1750,0.0000,0.2139
0.1875,0.0000,0.2279
0.2000,0.0000,0.2411
0.2125,0.0000,0.2519
0.2250,0.0000,0.2597
0.2375,0.0000,0.2649
0.2500,0.0000,0.2680
0.2625,0.0000,0.2693
0.2750,0.0000,0.2690
0.2875,0.0000,0.2673
0.3000,0.0000,0.2650
0.3125,0.0000,0.2628
0.3250,0.0000,0.2614
0.3375,0.0000,0.2613
0.3500,0.0000,0.2625
0.3625,0.0000,0.2644
0.3750,0.0000,0.2655
0.3875,0.0000,0.2637
0.4000,0.0000,0.2572
0.4125,0.0000,0.2465
0.4250,0.0000,0.2347
0.4375,0.0000,0.2249
0.4500,0.0000,0.2188
0.4625,0.0000,0.2171
0.4750,0.0000,0.2195
0.4875,0.0000,0.2261
0.5000,0.0000,0.2363
0.5125,0.0000,0.2485
0.5250,0.0000,0.2589
0.5375,0.0000,0.2633
0.5500,0.0000,0.2594
0.5625,0.0000,0.2492
0.5750,0.0000,0.2375
0.5875,0.0000,0.2280
0.6000,0.0000,0.2257
0.6125,0.0000,0.2245
0.6250,0.0000,0.2239
0.6375,0.0000,0.2238
0.6500,0.0000,0.2239
0.6625,0.0000,0.2249
0.6750,0.0000,0.2310
0.6875,0.0000,0.2388
0.7000,0.0000,0.2468
0.7125,0.0000,0.2530
0.7250,0.0000,0.2562
0.7375,0.0000,0.2564
0.7500,0.0000,0.2540
0.7625,0.0000,0.2501
0.7750,0.0000,0.2456
0.7875,0.0000,0.2412
0.8000,0.0000,0.2378
0.8125,0.0000,0.2354
0.8250,0.0000,0.2343
0.8375,0.0000,0.2341
0.8500,0.0000,0.2349
0.8625,0.0000,0.2364
0.8750,0.0000,0.2382
0.8875,0.0000,0.2401
0.9000,0.0000,0.2416
0.9125,0.0000,0.2428
0.9250,0.0000,0.2437
0.9375,0.0000,0.2445
0.9500,0.0000,0.2452
0.9625,0.0000,0.2460
0.9750,0.0000,0.2470
0.9875,0.0000,0.2483
1.0000,0.0000,0.2497
0.0000,0.0125,0.2640
0.0125,0.0125,0.2575
0.0250,0.0125,0.2493
0.0375,0.0125,0.2392
0.0500,0.0125,0.2277
0.0625,0.0125,0.2153
0.0750,0.0125,0.2034
0.0875,0.0125,0.1938
0.1000,0.0125,0.1875
0.1125,0.0125,0.1847
0.1250,0.0125,0.1871
0.1375,0.0125,0.1919
0.1500,0.0125,0.1993
0.1625,0.0125,0.2097
0.1750,0.0125,0.2223
0.1875,0.0125,0.2357
0.2000,0.0125,0.2478
0.2125,0.0125,0.2571
0.2250,0.0125,0.2639
0.2375,0.0125,0.2687
0.2500,0.0125,0.2723
0.2625,0.0125,0.2748
0.2750,0.0125,0.2762
0.2875,0.0125,0.2763
0.3000,0.0125,0.2754
0.3125,0.0125,0.2743
0.3250,0.0125,0.2737
0.3375,0.0125,0.2743
0.3500,0.0125,0.2763
0.3625,0.0125,0.2791
0.3750,0.0125,0.2814
0.3875,0.0125,0.2808
0.4000,0.0125,0.2756
0.4125,0.0125,0.2661
0.4250,0.0125,0.2548
0.4375,0.0125,0.2449
0.4500,0.0125,0.2387
0.4625,0.0125,0.2374
0.4750,0.0125,0.2414
0.4875,0.0125,0.2502
0.5000,0.0125,0.2624
0.5125,0.0125,0.2749
0.5250,0.0125,0.2828
0.5375,0.0125,0.2817
0.5500,0.0125,0.2711
0.5625,0.0125,0.2551
0.5750,0.0125,0.2397
0.5875,0.0125,0.2327
0.6000,0.0125,0.2290
0.6125,0.0125,0.2270
0.6250,0.0125,0.2262
0.6375,0.0125,0.2260
0.6500,0.0125,0.2263
0.6625,0.0125,0.2271
0.6750,0.0125,0.2308
0.6875,0.0125,0.2387
0.7000,0.0125,0.2468
0.7125,0.0125,0.2531
0.7250,0.0125,0.2561
0.7375,0.0125,0.2557
0.7500,0.0125,0.2527
0.7625,0.0125,0.2479
0.7750,0.0125,0.2425
0.7875,0.0125,0.2377
0.8000,0.0125,0.2340
0.8125,0.0125,0.2317
0.8250,0.0125,0.2307
0.8375,0.0125,0.2308
0.8500,0.0125,0.2320
0.8625,0.0125,0.2340
0.8750,0.0125,0.2366
0.8875,0.0125,0.2394
0.9000,0.0125,0.2418
0.9125,0.0125,0.2437
0.9250,0.0125,0.2451
0.9375,0.0125,0.2462
0.9500,0.0125,0.2471
0.9625,0.0125,0.2481
0.9750,0.0125,0.2492
0.9875,0.0125,0.2505
1.0000,0.0125,0.2521
0.0000,0.0250,0.2679
0.0125,0.0250,0.2614
0.0250,0.0250,0.2530
0.0375,0.0250,0.2430
0.0500,0.0250,0.2319
0.0625,0.0250,0.2202
0.0750,0.0250,0.2091
0.0875,0.0250,0.1997
0.1000,0.0250,0.1933
0.1125,0.0250,0.1905
0.1250,0.0250,0.1919
0.1375,0.0250,0.1982
0.1500,0.0250,0.2075
0.1625,0.0250,0.2194
0.1750,0.0250,0.2325
0.1875,0.0250,0.2447
0.2000,0.0250,0.2547
0.2125,0.0250,0.2622
0.2250,0.0250,0.2677
0.2375,0.0250,0.2721
0.2500,0.0250,0.2759
0.2625,0.0250,0.2795
0.2750,0.0250,0.2824
0.2875,0.0250,0.2844
0.3000,0.0250,0.2854
0.3125,0.0250,0.2860
0.3250,0.0250,0.2869
0.3375,0.0250,0.2890
0.3500,0.0250,0.2923
0.3625,0.0250,0.2966
0.3750,0.0250,0.3005
0.3875,0.0250,0.3017
0.4000,0.0250,0.2988
0.4125,0.0250,0.2916
0.4250,0.0250,0.2822
0.4375,0.0250,0.2734
0.4500,0.0250,0.2682
0.4625,0.0250,0.2681
0.4750,0.0250,0.2738
0.4875,0.0250,0.2845
0.5000,0.0250,0.2975
0.5125,0.0250,0.3084
0.5250,0.0250,0.3120
0.5375,0.0250,0.3048
0.5500,0.0250,0.2877
0.5625,0.0250,0.2663
0.5750,0.0250,0.2500
0.5875,0.0250,0.2400
0.6000,0.0250,0.2341
0.6125,0.0250,0.2310
0.6250,0.0250,0.2298
0.6375,0.0250,0.2298
0.6500,0.0250,0.2306
0.6625,0.0250,0.2322
0.6750,0.0250,0.2343
0.6875,0.0250,0.2419
0.7000,0.0250,0.2491
0.7125,0.0250,0.2540
0.7250,0.0250,0.2558
0.7375,0.0250,0.2545
0.7500,0.0250,0.2506
0.7625,0.0250,0.2453
0.7750,0.0250,0.2395
0.7875,0.0250,0.2345
0.8000,0.0250,0.2308
0.8125,0.0250,0.2287
0.8250,0.0250,0.2278
0.8375,0.0250,0.2281
0.8500,0.0250,0.2294
0.8625,0.0250,0.2318
0.8750,0.0250,0.2350
0.8875,0.0250,0.2386
0.9000,0.0250,0.2419
0.9125,0.0250,0.2445
0.9250,0.0250,0.2464
0.9375,0.0250,0.2478
0.9500,0.0250,0.2490
0.9625,0.0250,0.2501
0.9750,0.0250,0.2513
0.9875,0.0250,0.2527
1.0000,0.0250,0.2544
0.0000,0.0375,0.2702
0.0125,0.0375,0.2637
0.0250,0.0375,0.2552
0.0375,0.0375,0.2456
0.0500,0.0375,0.2355
0.0625,0.0375,0.2255
0.0750,0.0375,0.2160
0.0875,0.0375,0.2078
0.1000,0.0375,0.2020
0.1125,0.0375,0.1996
0.1250,0.0375,0.2014
0.1375,0.0375,0.2075
0.1500,0.0375,0.2179
0.1625,0.0375,0.2306
0.1750,0.0375,0.2430
0.1875,0.0375,0.2534
0.2000,0.0375,0.2613
0.2125,0.0375,0.2670
0.2250,0.0375,0.2713
0.2375,0.0375,0.2750
0.2500,0.0375,0.2790
0.2625,0.0375,0.2831
0.2750,0.0375,0.2870
0.2875,0.0375,0.2902
0.3000,0.0375,0.2927
0.3125,0.0375,0.2949
0.3250,0.0375,0.2977
0.3375,0.0375,0.3019
0.3500,0.0375,0.3076
0.3625,0.0375,0.3145
0.3750,0.0375,0.3209
0.3875,0.0375,0.3250
0.4000,0.0375,0.3252
0.4125,0.0375,0.3213
0.4250,0.0375,0.3149
0.4375,0.0375,0.3086
0.4500,0.0375,0.3051
0.4625,0.0375,0.3066
0.4750,0.0375,0.3136
0.4875,0.0375,0.3247
0.5000,0.0375,0.3365
0.5125,0.0375,0.3441
0.5250,0.0375,0.3431
0.5375,0.0375,0.3310
0.5500,0.0375,0.3094
0.5625,0.0375,0.2850
0.5750,0.0375,0.2649
0.5875,0.0375,0.2507
0.6000,0.0375,0.2420
0.6125,0.0375,0.2375
0.6250,0.0375,0.2360
0.6375,0.0375,0.2364
0.6500,0.0375,0.2382
0.6625,0.0375,0.2409
0.6750,0.0375,0.2442
0.6875,0.0375,0.2492
0.7000,0.0375,0.2542
0.7125,0.0375,0.2565
0.7250,0.0375,0.2560
0.7375,0.0375,0.2532
0.7500,0.0375,0.2487
0.7625,0.0375,0.2431
0.7750,0.0375,0.2373
0.7875,0.0375,0.2324
0.8000,0.0375,0.2289
0.8125,0.0375,0.2269
0.8250,0.0375,0.2262
0.8375,0.0375,0.2265
0.8500,0.0375,0.2278
0.8625,0.0375,0.2303
0.8750,0.0375,0.2339
0.8875,0.0375,0.2380
0.9000,0.0375,0.2421
0.9125,0.0375,0.2454
0.9250,0.0375,0.2477
0.9375,0.0375,0.2494
0.9500,0.0375,0.2508
0.9625,0.0375,0.2520
0.9750,0.0375,0.2533
0.9875,0.0375,0.2549
1.0000,0.0375,0.2567
0.0000,0.0500,0.2709
0.0125,0.0500,0.2641
0.0250,0.0500,0.2555
0.0375,0.0500,0.2463
0.0500,0.0500,0.2374
0.0625,0.0500,0.2295
0.0750,0.0500,0.2225
0.0875,0.0500,0.2166
0.1000,0.0500,0.2125
0.1125,0.0500,0.2114
0.1250,0.0500,0.2143
0.1375,0.0500,0.2212
0.1500,0.0500,0.2312
0.1625,0.0500,0.2428
0.1750,0.0500,0.2534
0.1875,0.0500,0.2615
0.2000,0.0500,0.2672
0.2125,0.0500,0.2714
0.2250,0.0500,0.2748
0.2375,0.0500,0.2782
0.2500,0.0500,0.2819
0.2625,0.0500,0.2859
0.2750,0.0500,0.2899
0.2875,0.0500,0.2933
0.3000,0.0500,0.2964
0.3125,0.0500,0.2997
0.3250,0.0500,0.3043
0.3375,0.0500,0.3110
0.3500,0.0500,0.3202
0.3625,0.0500,0.3310
0.3750,0.0500,0.3416
0.3875,0.0500,0.3495
0.4000,0.0500,0.3535
0.4125,0.0500,0.3532
0.4250,0.0500,0.3501
0.4375,0.0500,0.3463
0.4500,0.0500,0.3445
0.4625,0.0500,0.3467
0.4750,0.0500,0.3535
0.4875,0.0500,0.3631
0.5000,0.0500,0.3718
0.5125,0.0500,0.3756
0.5250,0.0500,0.3712
0.5375,0.0500,0.3570
0.5500,0.0500,0.3342
0.5625,0.0500,0.3082
0.5750,0.0500,0.2842
0.5875,0.0500,0.2658
0.6000,0.0500,0.2540
0.6125,0.0500,0.2480
0.6250,0.0500,0.2463
0.6375,0.0500,0.2476
0.6500,0.0500,0.2508
0.6625,0.0500,0.2550
0.6750,0.0500,0.2589
0.6875,0.0500,0.2612
0.7000,0.0500,0.2622
0.7125,0.0500,0.2606
0.7250,0.0500,0.2571
0.7375,0.0500,0.2526
0.7500,0.0500,0.2474
0.7625,0.0500,0.2419
0.7750,0.0500,0.2364
0.7875,0.0500,0.2318
0.8000,0.0500,0.2286
0.8125,0.0500,0.2274
0.8250,0.0500,0.2267
0.8375,0.0500,0.2262
0.8500,0.0500,0.2275
0.8625,0.0500,0.2300
0.8750,0.0500,0.2338
0.8875,0.0500,0.2383
0.9000,0.0500,0.2428
0.9125,0.0500,0.2465
0.9250,0.0500,0.2492
0.9375,0.0500,0.2511
0.9500,0.0500,0.2526
0.9625,0.0500,0.2539
0.9750,0.0500,0.2553
0.9875,0.0500,0.2570
1.0000,0.0500,0.2589
0.0000,0.0625,0.2703
0.0125,0.0625,0.2631
0.0250,0.0625,0.2542
0.0375,0.0625,0.2452
0.0500,0.0625,0.2374
0.0625,0.0625,0.2314
0.0750,0.0625,0.2270
0.0875,0.0625,0.2241
0.1000,0.0625,0.2228
0.1125,0.0625,0.2242
0.1250,0.0625,0.2288
0.1375,0.0625,0.2365
0.1500,0.0625,0.2460
0.1625,0.0625,0.2554
0.1750,0.0625,0.2634
0.1875,0.0625,0.2690
0.2000,0.0625,0.2729
0.2125,0.0625,0.2758
0.2250,0.0625,0.2784
0.2375,0.0625,0.2814
0.2500,0.0625,0.2848
0.2625,0.0625,0.2885
0.2750,0.0625,0.2920
0.2875,0.0625,0.2951
0.3000,0.0625,0.2980
0.3125,0.0625,0.3015
0.3250,0.0625,0.3075
0.3375,0.0625,0.3170
0.3500,0.0625,0.3303
0.3625,0.0625,0.3462
0.3750,0.0625,0.3621
0.3875,0.0625,0.3746
0.4000,0.0625,0.3823
0.4125,0.0625,0.3851
0.4250,0.0625,0.3844
0.4375,0.0625,0.3822
0.4500,0.0625,0.3808
0.4625,0.0625,0.3822
0.4750,0.0625,0.3869
0.4875,0.0625,0.3932
0.5000,0.0625,0.3982
0.5125,0.0625,0.3988
0.5250,0.0625,0.3917
0.5375,0.0625,0.3777
0.5500,0.0625,0.3575
0.5625,0.0625,0.3327
0.5750,0.0625,0.3073
0.5875,0.0625,0.2859
0.6000,0.0625,0.2712
0.6125,0.0625,0.2638
0.6250,0.0625,0.2624
0.6375,0.0625,0.2649
0.6500,0.0625,0.2697
0.6625,0.0625,0.2746
0.6750,0.0625,0.2776
0.6875,0.0625,0.2771
0.7000,0.0625,0.2730
0.7125,0.0625,0.2664
0.7250,0.0625,0.2596
0.7375,0.0625,0.2532
0.7500,0.0625,0.2474
0.7625,0.0625,0.2419
0.7750,0.0625,0.2369
0.7875,0.0625,0.2328
0.8000,0.0625,0.2307
0.8125,0.0625,0.2292
0.8250,0.0625,0.2283
0.8375,0.0625,0.2279
0.8500,0.0625,0.2287
0.8625,0.0625,0.2313
0.8750,0.0625,0.2352
0.8875,0.0625,0.2399
0.9000,0.0625,0.2445
0.9125,0.0625,0.2482
0.9250,0.0625,0.2510
0.9375,0.0625,0.2529
0.9500,0.0625,0.2544
0.9625,0.0625,0.2557
0.9750,0.0625,0.2572
0.9875,0.0625,0.2590
1.0000,0.0625,0.2609
0.0000,0.0750,0.2691
0.0125,0.0750,0.2613
0.0250,0.0750,0.2521
0.0375,0.0750,0.2433
0.0500,0.0750,0.2363
0.0625,0.0750,0.2317
0.0750,0.0750,0.2293
0.0875,0.0750,0.2290
0.1000,0.0750,0.2309
0.1125,0.0750,0.2354
0.1250,0.0750,0.2425
0.1375,0.0750,0.2513
0.1500,0.0750,0.2601
0.1625,0.0750,0.2675
0.1750,0.0750,0.2729
0.1875,0.0750,0.2763
0.2000,0.0750,0.2785
0.2125,0.0750,0.2802
0.2250,0.0750,0.2821
0.2375,0.0750,0.2845
0.2500,0.0750,0.2874
0.2625,0.0750,0.2905
0.2750,0.0750,0.2935
0.2875,0.0750,0.2963
0.3000,0.0750,0.2994
0.3125,0.0750,0.3035
0.3250,0.0750,0.3100
0.3375,0.0750,0.3217
0.3500,0.0750,0.3394
0.3625,0.0750,0.3610
0.3750,0.0750,0.3823
0.3875,0.0750,0.3992
0.4000,0.0750,0.4097
0.4125,0.0750,0.4144
0.4250,0.0750,0.4147
0.4375,0.0750,0.4127
0.4500,0.0750,0.4104
0.4625,0.0750,0.4096
0.4750,0.0750,0.4109
0.4875,0.0750,0.4134
0.5000,0.0750,0.4149
0.5125,0.0750,0.4110
0.5250,0.0750,0.4041
0.5375,0.0750,0.3931
0.5500,0.0750,0.3770
0.5625,0.0750,0.3559
0.5750,0.0750,0.3320
0.5875,0.0750,0.3098
0.6000,0.0750,0.2937
0.6125,0.0750,0.2856
0.6250,0.0750,0.2847
0.6375,0.0750,0.2883
0.6500,0.0750,0.2935
0.6625,0.0750,0.2973
0.6750,0.0750,0.2974
0.6875,0.0750,0.2928
0.7000,0.0750,0.2845
0.7125,0.0750,0.2744
0.7250,0.0750,0.2646
0.7375,0.0750,0.2561
0.7500,0.0750,0.2492
0.7625,0.0750,0.2437
0.7750,0.0750,0.2393
0.7875,0.0750,0.2360
0.8000,0.0750,0.2337
0.8125,0.0750,0.2321
0.8250,0.0750,0.2312
0.8375,0.0750,0.2308
0.8500,0.0750,0.2319
0.8625,0.0750,0.2348
0.8750,0.0750,0.2388
0.8875,0.0750,0.2433
0.9000,0.0750,0.2475
0.9125,0.0750,0.2508
0.9250,0.0750,0.2531
0.9375,0.0750,0.2548
0.9500,0.0750,0.2562
0.9625,0.0750,0.2575
0.9750,0.0750,0.2591
0.9875,0.0750,0.2609
1.0000,0.0750,0.2629
0.0000,0.0875,0.2682
0.0125,0.0875,0.2602
0.0250,0.0875,0.2507
0.0375,0.0875,0.2419
0.0500,0.0875,0.2353
0.0625,0.0875,0.2313
0.0750,0.0875,0.2303
0.0875,0.0875,0.2318
0.1000,0.0875,0.2363
0.1125,0.0875,0.2437
0.1250,0.0875,0.2535
0.1375,0.0875,0.2635
0.1500,0.0875,0.2720
0.1625,0.0875,0.2778
0.1750,0.0875,0.2813
0.1875,0.0875,0.2831
0.2000,0.0875,0.2841
0.2125,0.0875,0.2848
0.2250,0.0875,0.2858
0.2375,0.0875,0.2874
0.2500,0.0875,0.2895
0.2625,0.0875,0.2919
0.2750,0.0875,0.2943
0.2875,0.0875,0.2969
0.3000,0.0875,0.3002
0.3125,0.0875,0.3052
0.3250,0.0875,0.3135
0.3375,0.0875,0.3274
0.3500,0.0875,0.3490
0.3625,0.0875,0.3757
0.3750,0.0875,0.4013
0.3875,0.0875,0.4209
0.4000,0.0875,0.4327
0.4125,0.0875,0.4378
0.4250,0.0875,0.4382
0.4375,0.0875,0.4357
0.4500,0.0875,0.4320
0.4625,0.0875,0.4287
0.4750,0.0875,0.4266
0.4875,0.0875,0.4256
0.5000,0.0875,0.4221
0.5125,0.0875,0.4180
0.5250,0.0875,0.4125
0.5375,0.0875,0.4043
0.5500,0.0875,0.3923
0.5625,0.0875,0.3758
0.5750,0.0875,0.3556
0.5875,0.0875,0.3351
0.6000,0.0875,0.3193
0.6125,0.0875,0.3114
0.6250,0.0875,0.3109
0.6375,0.0875,0.3144
0.6500,0.0875,0.3181
0.6625,0.0875,0.3189
0.6750,0.0875,0.3151
0.6875,0.0875,0.3066
0.7000,0.0875,0.2948
0.7125,0.0875,0.2819
0.7250,0.0875,0.2700
0.7375,0.0875,0.2602
0.7500,0.0875,0.2526
0.7625,0.0875,0.2471
0.7750,0.0875,0.2430
0.7875,0.0875,0.2400
0.8000,0.0875,0.2379
0.8125,0.0875,0.2365
0.8250,0.0875,0.2359
0.8375,0.0875,0.2360
0.8500,0.0875,0.2380
0.8625,0.0875,0.2412
0.8750,0.0875,0.2450
0.8875,0.0875,0.2488
0.9000,0.0875,0.2520
0.9125,0.0875,0.2543
0.9250,0.0875,0.2557
0.9375,0.0875,0.2569
0.9500,0.0875,0.2580
0.9625,0.0875,0.2592
0.9750,0.0875,0.2608
0.9875,0.0875,0.2627
1.0000,0.0875,0.2648
0.0000,0.1000,0.2679
0.0125,0.1000,0.2599
0.0250,0.1000,0.2508
0.0375,0.1000,0.2425
0.0500,0.1000,0.2365
0.0625,0.1000,0.2329
0.0750,0.1000,0.2316
0.0875,0.1000,0.2337
0.1000,0.1000,0.2400
0.1125,0.1000,0.2498
0.1250,0.1000,0.2616
0.1375,0.1000,0.2727
0.1500,0.1000,0.2809
0.1625,0.1000,0.2858
0.1750,0.1000,0.2882
0.1875,0.1000,0.2891
0.2000,0.1000,0.2893
0.2125,0.1000,0.2892
0.2250,0.1000,0.2894
0.2375,0.1000,0.2900
0.2500,0.1000,0.2911
0.2625,0.1000,0.2927
0.2750,0.1000,0.2946
0.2875,0.1000,0.2972
0.3000,0.1000,0.3009
0.3125,0.1000,0.3070
0.3250,0.1000,0.3173
0.3375,0.1000,0.3343
0.3500,0.1000,0.3593
0.3625,0.1000,0.3899
0.3750,0.1000,0.4177
0.3875,0.1000,0.4377
0.4000,0.1000,0.4491
0.4125,0.1000,0.4537
0.4250,0.1000,0.4537
0.4375,0.1000,0.4509
0.4500,0.1000,0.4463
0.4625,0.1000,0.4412
0.4750,0.1000,0.4367
0.4875,0.1000,0.4312
0.5000,0.1000,0.4267
0.5125,0.1000,0.4227
0.5250,0.1000,0.4183
0.5375,0.1000,0.4123
0.5500,0.1000,0.4036
0.5625,0.1000,0.3913
0.5750,0.1000,0.3755
0.5875,0.1000,0.3584
0.6000,0.1000,0.3444
0.6125,0.1000,0.3371
0.6250,0.1000,0.3361
0.6375,0.1000,0.3379
0.6500,0.1000,0.3387
0.6625,0.1000,0.3362
0.6750,0.1000,0.3291
0.6875,0.1000,0.3179
0.7000,0.1000,0.3038
0.7125,0.1000,0.2889
0.7250,0.1000,0.2752
0.7375,0.1000,0.2641
0.7500,0.1000,0.2559
0.7625,0.1000,0.2504
0.7750,0.1000,0.2468
0.7875,0.1000,0.2444
0.8000,0.1000,0.2430
0.8125,0.1000,0.2425
0.8250,0.1000,0.2428
0.8375,0.1000,0.2441
0.8500,0.1000,0.2470
0.8625,0.1000,0.2503
0.8750,0.1000,0.2536
0.8875,0.1000,0.2561
0.9000,0.1000,0.2577
0.9125,0.1000,0.2583
0.9250,0.1000,0.2586
0.9375,0.1000,0.2589
0.9500,0.1000,0.2597
0.9625,0.1000,0.2609
0.9750,0.1000,0.2625
0.9875,0.1000,0.2644
1.0000,0.1000,0.2667
0.0000,0.1125,0.2683
0.0125,0.1125,0.2605
0.0250,0.1125,0.2517
0.0375,0.1125,0.2438
0.0500,0.1125,0.2381
0.0625,0.1125,0.2348
0.0750,0.1125,0.2338
0.0875,0.1125,0.2360
0.1000,0.1125,0.2435
0.1125,0.1125,0.2548
0.1250,0.1125,0.2678
0.1375,0.1125,0.2793
0.1500,0.1125,0.2872
0.1625,0.1125,0.2916
0.1750,0.1125,0.2935
0.1875,0.1125,0.2940
0.2000,0.1125,0.2937
0.2125,0.1125,0.2932
0.2250,0.1125,0.2925
0.2375,0.1125,0.2921
0.2500,0.1125,0.2922
0.2625,0.1125,0.2931
0.2750,0.1125,0.2947
0.2875,0.1125,0.2973
0.3000,0.1125,0.3016
0.3125,0.1125,0.3090
0.3250,0.1125,0.3216
0.3375,0.1125,0.3417
0.3500,0.1125,0.3695
0.3625,0.1125,0.4006
0.3750,0.1125,0.4273
0.3875,0.1125,0.4450
0.4000,0.1125,0.4543
0.4125,0.1125,0.4579
0.4250,0.1125,0.4583
0.4375,0.1125,0.4566
0.4500,0.1125,0.4531
0.4625,0.1125,0.4478
0.4750,0.1125,0.4415
0.4875,0.1125,0.4354
0.5000,0.1125,0.4305
0.5125,0.1125,0.4265
0.5250,0.1125,0.4227
0.5375,0.1125,0.4181
0.5500,0.1125,0.4118
0.5625,0.1125,0.4028
0.5750,0.1125,0.3908
0.5875,0.1125,0.3771
0.6000,0.1125,0.3651
0.6125,0.1125,0.3581
0.6250,0.1125,0.3557
0.6375,0.1125,0.3551
0.6500,0.1125,0.3531
0.6625,0.1125,0.3480
0.6750,0.1125,0.3392
0.6875,0.1125,0.3267
0.7000,0.1125,0.3114
0.7125,0.1125,0.2952
0.7250,0.1125,0.2801
0.7375,0.1125,0.2678
0.7500,0.1125,0.2589
0.7625,0.1125,0.2534
0.7750,0.1125,0.2503
0.7875,0.1125,0.2489
0.8000,0.1125,0.2486
0.8125,0.1125,0.2495
0.8250,0.1125,0.2514
0.8375,0.1125,0.2542
0.8500,0.1125,0.2577
0.8625,0.1125,0.2608
0.8750,0.1125,0.2630
0.8875,0.1125,0.2637
0.9000,0.1125,0.2632
0.9125,0.1125,0.2620
0.9250,0.1125,0.2609
0.9375,0.1125,0.2605
0.9500,0.1125,0.2610
0.9625,0.1125,0.2623
0.9750,0.1125,0.2641
0.9875,0.1125,0.2662
1.0000,0.1125,0.2686
0.0000,0.1250,0.2695
0.0125,0.1250,0.2621
0.0250,0.1250,0.2537
0.0375,0.1250,0.2460
0.0500,0.1250,0.2404
0.0625,0.1250,0.2372
0.0750,0.1250,0.2364
0.0875,0.1250,0.2399
0.1000,0.1250,0.2483
0.1125,0.1250,0.2604
0.1250,0.1250,0.2736
0.1375,0.1250,0.2847
0.1500,0.1250,0.2919
0.1625,0.1250,0.2957
0.1750,0.1250,0.2974
0.1875,0.1250,0.2977
0.2000,0.1250,0.2974
0.2125,0.1250,0.2964
0.2250,0.1250,0.2951
0.2375,0.1250,0.2938
0.2500,0.1250,0.2931
0.2625,0.1250,0.2934
0.2750,0.1250,0.2948
0.2875,0.1250,0.2975
0.3000,0.1250,0.3025
0.3125,0.1250,0.3113
0.3250,0.1250,0.3263
0.3375,0.1250,0.3493
0.3500,0.1250,0.3791
0.3625,0.1250,0.4097
0.3750,0.1250,0.4339
0.3875,0.1250,0.4490
0.4000,0.1250,0.4566
0.4125,0.1250,0.4596
0.4250,0.1250,0.4599
0.4375,0.1250,0.4585
0.4500,0.1250,0.4558
0.4625,0.1250,0.4515
0.4750,0.1250,0.4458
0.4875,0.1250,0.4397
0.5000,0.1250,0.4344
0.5125,0.1250,0.4302
0.5250,0.1250,0.4265
0.5375,0.1250,0.4227
0.5500,0.1250,0.4178
0.5625,0.1250,0.4110
0.5750,0.1250,0.4017
0.5875,0.1250,0.3904
0.6000,0.1250,0.3797
0.6125,0.1250,0.3724
0.6250,0.1250,0.3684
0.6375,0.1250,0.3655
0.6500,0.1250,0.3616
0.6625,0.1250,0.3553
0.6750,0.1250,0.3459
0.6875,0.1250,0.3331
0.7000,0.1250,0.3176
0.7125,0.1250,0.3007
0.7250,0.1250,0.2845
0.7375,0.1250,0.2711
0.7500,0.1250,0.2617
0.7625,0.1250,0.2561
0.7750,0.1250,0.2534
0.7875,0.1250,0.2529
0.8000,0.1250,0.2540
0.8125,0.1250,0.2564
0.8250,0.1250,0.2599
0.8375,0.1250,0.2638
0.8500,0.1250,0.2674
0.8625,0.1250,0.2698
0.8750,0.1250,0.2703
0.8875,0.1250,0.2691
0.9000,0.1250,0.2668
0.9125,0.1250,0.2641
0.9250,0.1250,0.2620
0.9375,0.1250,0.2612
0.9500,0.1250,0.2618
0.9625,0.1250,0.2634
0.9750,0.1250,0.2657
0.9875,0.1250,0.2682
1.0000,0.1250,0.2707
0.0000,0.1375,0.2716
0.0125,0.1375,0.2648
0.0250,0.1375,0.2570
0.0375,0.1375,0.2496
0.0500,0.1375,0.2442
0.0625,0.1375,0.2412
0.0750,0.1375,0.2422
0.0875,0.1375,0.2471
0.1000,0.1375,0.2560
0.1125,0.1375,0.2679
0.1250,0.1375,0.2801
0.1375,0.1375,0.2898
0.1500,0.1375,0.2958
0.1625,0.1375,0.2989
0.1750,0.1375,0.3003
0.1875,0.1375,0.3006
0.2000,0.1375,0.3002
0.2125,0.1375,0.2991
0.2250,0.1375,0.2974
0.2375,0.1375,0.2955
0.2500,0.1375,0.2943
0.2625,0.1375,0.2941
0.2750,0.1375,0.2953
0.2875,0.1375,0.2983
0.3000,0.1375,0.3040
0.3125,0.1375,0.3142
0.3250,0.1375,0.3313
0.3375,0.1375,0.3565
0.3500,0.1375,0.3872
0.3625,0.1375,0.4165
0.3750,0.1375,0.4384
0.3875,0.1375,0.4515
0.4000,0.1375,0.4580
0.4125,0.1375,0.4605
0.4250,0.1375,0.4609
0.4375,0.1375,0.4600
0.4500,0.1375,0.4581
0.4625,0.1375,0.4549
0.4750,0.1375,0.4502
0.4875,0.1375,0.4446
0.5000,0.1375,0.4392
0.5125,0.1375,0.4346
0.5250,0.1375,0.4307
0.5375,0.1375,0.4270
0.5500,0.1375,0.4228
0.5625,0.1375,0.4171
0.5750,0.1375,0.4092
0.5875,0.1375,0.3991
0.6000,0.1375,0.3888
0.6125,0.1375,0.3806
0.6250,0.1375,0.3751
0.6375,0.1375,0.3707
0.6500,0.1375,0.3657
0.6625,0.1375,0.3590
0.6750,0.1375,0.3497
0.6875,0.1375,0.3373
0.7000,0.1375,0.3221
0.7125,0.1375,0.3050
0.7250,0.1375,0.2881
0.7375,0.1375,0.2740
0.7500,0.1375,0.2641
0.7625,0.1375,0.2585
0.7750,0.1375,0.2563
0.7875,0.1375,0.2566
0.8000,0.1375,0.2587
0.8125,0.1375,0.2623
0.8250,0.1375,0.2666
0.8375,0.1375,0.2706
0.8500,0.1375,0.2733
0.8625,0.1375,0.2742
0.8750,0.1375,0.2734
0.8875,0.1375,0.2706
0.9000,0.1375,0.2670
0.9125,0.1375,0.2634
0.9250,0.1375,0.2610
0.9375,0.1375,0.2604
0.9500,0.1375,0.2616
0.9625,0.1375,0.2642
0.9750,0.1375,0.2674
0.9875,0.1375,0.2706
1.0000,0.1375,0.2735
0.0000,0.1500,0.2747
0.0125,0.1500,0.2691
0.0250,0.1500,0.2635
0.0375,0.1500,0.2581
0.0500,0.1500,0.2543
0.0625,0.1500,0.2531
0.0750,0.1500,0.2549
0.0875,0.1500,0.2602
0.1000,0.1500,0.2686
0.1125,0.1500,0.2789
0.1250,0.1500,0.2887
0.1375,0.1500,0.2959
0.1500,0.1500,0.3000
0.1625,0.1500,0.3019
0.1750,0.1500,0.3027
0.1875,0.1500,0.3030
0.2000,0.1500,0.3027
0.2125,0.1500,0.3017
0.2250,0.1500,0.3001
0.2375,0.1500,0.2981
0.2500,0.1500,0.2966
0.2625,0.1500,0.2962
0.2750,0.1500,0.2972
0.2875,0.1500,0.3002
0.3000,0.1500,0.3064
0.3125,0.1500,0.3175
0.3250,0.1500,0.3360
0.3375,0.1500,0.3622
0.3500,0.1500,0.3926
0.3625,0.1500,0.4202
0.3750,0.1500,0.4401
0.3875,0.1500,0.4521
0.4000,0.1500,0.4582
0.4125,0.1500,0.4608
0.4250,0.1500,0.4616
0.4375,0.1500,0.4613
0.4500,0.1500,0.4603
0.4625,0.1500,0.4582
0.4750,0.1500,0.4549
0.4875,0.1500,0.4504
0.5000,0.1500,0.4453
0.5125,0.1500,0.4405
0.5250,0.1500,0.4362
0.5375,0.1500,0.4322
0.5500,0.1500,0.4280
0.5625,0.1500,0.4226
0.5750,0.1500,0.4150
0.5875,0.1500,0.4049
0.6000,0.1500,0.3938
0.6125,0.1500,0.3845
0.6250,0.1500,0.3778
0.6375,0.1500,0.3724
0.6500,0.1500,0.3668
0.6625,0.1500,0.3599
0.6750,0.1500,0.3509
0.6875,0.1500,0.3391
0.7000,0.1500,0.3244
0.7125,0.1500,0.3075
0.7250,0.1500,0.2905
0.7375,0.1500,0.2762
0.7500,0.1500,0.2663
0.7625,0.1500,0.2609
0.7750,0.1500,0.2590
0.7875,0.1500,0.2599
0.8000,0.1500,0.2627
0.8125,0.1500,0.2667
0.8250,0.1500,0.2708
0.8375,0.1500,0.2738
0.8500,0.1500,0.2749
0.8625,0.1500,0.2740
0.8750,0.1500,0.2715
0.8875,0.1500,0.2680
0.9000,0.1500,0.2639
0.9125,0.1500,0.2600
0.9250,0.1500,0.2577
0.9375,0.1500,0.2579
0.9500,0.1500,0.2606
0.9625,0.1500,0.2649
0.9750,0.1500,0.2697
0.9875,0.1500,0.2739
1.0000,0.1500,0.2773
0.0000,0.1625,0.2816
0.0125,0.1625,0.2799
0.0250,0.1625,0.2778
0.0375,0.1625,0.2756
0.0500,0.1625,0.2744
0.0625,0.1625,0.2747
0.0750,0.1625,0.2771
0.0875,0.1625,0.2817
0.1000,0.1625,0.2880
0.1125,0.1625,0.2948
0.1250,0.1625,0.3005
0.1375,0.1625,0.3040
0.1500,0.1625,0.3056
0.1625,0.1625,0.3060
0.1750,0.1625,0.3061
0.1875,0.1625,0.3063
0.2000,0.1625,0.3066
0.2125,0.1625,0.3067
0.2250,0.1625,0.3063
0.2375,0.1625,0.3046
0.2500,0.1625,0.3021
0.2625,0.1625,0.3015
0.2750,0.1625,0.3021
0.2875,0.1625,0.3046
0.3000,0.1625,0.3103
0.3125,0.1625,0.3212
0.3250,0.1625,0.3392
0.3375,0.1625,0.3645
0.3500,0.1625,0.3931
0.3625,0.1625,0.4189
0.3750,0.1625,0.4379
0.3875,0.1625,0.4499
0.4000,0.1625,0.4566
0.4125,0.1625,0.4601
0.4250,0.1625,0.4617
0.4375,0.1625,0.4623
0.4500,0.1625,0.4623
0.4625,0.1625,0.4616
0.4750,0.1625,0.4598
0.4875,0.1625,0.4568
0.5000,0.1625,0.4527
0.5125,0.1625,0.4482
0.5250,0.1625,0.4438
0.5375,0.1625,0.4395
0.5500,0.1625,0.4349
0.5625,0.1625,0.4292
0.5750,0.1625,0.4210
0.5875,0.1625,0.4098
0.6000,0.1625,0.3970
0.6125,0.1625,0.3860
0.6250,0.1625,0.3779
0.6375,0.1625,0.3716
0.6500,0.1625,0.3656
0.6625,0.1625,0.3586
0.6750,0.1625,0.3497
0.6875,0.1625,0.3381
0.7000,0.1625,0.3238
0.7125,0.1625,0.3075
0.7250,0.1625,0.2913
0.7375,0.1625,0.2777
0.7500,0.1625,0.2683
0.7625,0.1625,0.2633
0.7750,0.1625,0.2618
0.7875,0.1625,0.2629
0.8000,0.1625,0.2658
0.8125,0.1625,0.2695
0.8250,0.1625,0.2726
0.8375,0.1625,0.2741
0.8500,0.1625,0.2735
0.8625,0.1625,0.2712
0.8750,0.1625,0.2676
0.8875,0.1625,0.2633
0.9000,0.1625,0.2590
0.9125,0.1625,0.2549
0.9250,0.1625,0.2531
0.9375,0.1625,0.2546
0.9500,0.1625,0.2593
0.9625,0.1625,0.2660
0.9750,0.1625,0.2728
0.9875,0.1625,0.2784
1.0000,0.1625,0.2825
0.0000,0.1750,0.2949
0.0125,0.1750,0.2978
0.0250,0.1750,0.3008
0.0375,0.1750,0.3034
0.0500,0.1750,0.3056
0.0625,0.1750,0.3076
0.0750,0.1750,0.3098
0.0875,0.1750,0.3121
0.1000,0.1750,0.3142
0.1125,0.1750,0.3155
0.1250,0.1750,0.3155
0.1375,0.1750,0.3144
0.1500,0.1750,0.3130
0.1625,0.1750,0.3118
0.1750,0.1750,0.3114
0.1875,0.1750,0.3120
0.2000,0.1750,0.3134
0.2125,0.1750,0.3152
0.2250,0.1750,0.3166
0.2375,0.1750,0.3165
0.2500,0.1750,0.3147
0.2625,0.1750,0.3124
0.2750,0.1750,0.3119
0.2875,0.1750,0.3126
0.3000,0.1750,0.3162
0.3125,0.1750,0.3245
0.3250,0.1750,0.3395
0.3375,0.1750,0.3612
0.3500,0.1750,0.3867
0.3625,0.1750,0.4109
0.3750,0.1750,0.4303
0.3875,0.1750,0.4438
0.4000,0.1750,0.4525
0.4125,0.1750,0.4578
0.4250,0.1750,0.4610
0.4375,0.1750,0.4630
0.4500,0.1750,0.4642
0.4625,0.1750,0.4648
0.4750,0.1750,0.4645
0.4875,0.1750,0.4630
0.5000,0.1750,0.4604
0.5125,0.1750,0.4570
0.5250,0.1750,0.4531
0.5375,0.1750,0.4490
0.5500,0.1750,0.4443
0.5625,0.1750,0.4382
0.5750,0.1750,0.4289
0.5875,0.1750,0.4151
0.6000,0.1750,0.4001
0.6125,0.1750,0.3868
0.6250,0.1750,0.3768
0.6375,0.1750,0.3693
0.6500,0.1750,0.3625
0.6625,0.1750,0.3548
0.6750,0.1750,0.3454
0.6875,0.1750,0.3338
0.7000,0.1750,0.3198
0.7125,0.1750,0.3046
0.7250,0.1750,0.2901
0.7375,0.1750,0.2783
0.7500,0.1750,0.2702
0.7625,0.1750,0.2659
0.7750,0.1750,0.2646
0.7875,0.1750,0.2656
0.8000,0.1750,0.2680
0.8125,0.1750,0.2707
0.8250,0.1750,0.2724
0.8375,0.1750,0.2723
0.8500,0.1750,0.2703
0.8625,0.1750,0.2669
0.8750,0.1750,0.2627
0.8875,0.1750,0.2583
0.9000,0.1750,0.2540
0.9125,0.1750,0.2505
0.9250,0.1750,0.2484
0.9375,0.1750,0.2513
0.9500,0.1750,0.2583
0.9625,0.1750,0.2677
0.9750,0.1750,0.2770
0.9875,0.1750,0.2842
1.0000,0.1750,0.2888
0.0000,0.1875,0.3154
0.0125,0.1875,0.3239
0.0250,0.1875,0.3326
0.0375,0.1875,0.3400
0.0500,0.1875,0.3454
0.0625,0.1875,0.3483
0.0750,0.1875,0.3489
0.0875,0.1875,0.3473
0.1000,0.1875,0.3435
0.1125,0.1875,0.3380
0.1250,0.1875,0.3316
0.1375,0.1875,0.3257
0.1500,0.1875,0.3212
0.1625,0.1875,0.3188
0.1750,0.1875,0.3184
0.1875,0.1875,0.3199
0.2000,0.1875,0.3232
0.2125,0.1875,0.3275
0.2250,0.1875,0.3314
0.2375,0.1875,0.3332
0.2500,0.1875,0.3322
0.2625,0.1875,0.3289
0.2750,0.1875,0.3261
0.2875,0.1875,0.3237
0.3000,0.1875,0.3233
0.3125,0.1875,0.3268
0.3250,0.1875,0.3363
0.3375,0.1875,0.3525
0.3500,0.1875,0.3738
0.3625,0.1875,0.3965
0.3750,0.1875,0.4170
0.3875,0.1875,0.4332
0.4000,0.1875,0.4452
0.4125,0.1875,0.4534
0.4250,0.1875,0.4590
0.4375,0.1875,0.4629
0.4500,0.1875,0.4657
0.4625,0.1875,0.4675
0.4750,0.1875,0.4683
0.4875,0.1875,0.4681
0.5000,0.1875,0.4669
0.5125,0.1875,0.4649
0.5250,0.1875,0.4622
0.5375,0.1875,0.4590
0.5500,0.1875,0.4550
0.5625,0.1875,0.4494
0.5750,0.1875,0.4388
0.5875,0.1875,0.4233
0.6000,0.1875,0.4055
0.6125,0.1875,0.3888
0.6250,0.1875,0.3757
0.6375,0.1875,0.3657
0.6500,0.1875,0.3573
0.6625,0.1875,0.3483
0.6750,0.1875,0.3379
0.6875,0.1875,0.3257
0.7000,0.1875,0.3124
0.7125,0.1875,0.2991
0.7250,0.1875,0.2873
0.7375,0.1875,0.2781
0.7500,0.1875,0.2719
0.7625,0.1875,0.2684
0.7750,0.1875,0.2671
0.7875,0.1875,0.2676
0.8000,0.1875,0.2690
0.8125,0.1875,0.2703
0.8250,0.1875,0.2706
0.8375,0.1875,0.2692
0.8500,0.1875,0.2662
0.8625,0.1875,0.2622
0.8750,0.1875,0.2578
0.8875,0.1875,0.2534
0.9000,0.1875,0.2496
0.9125,0.1875,0.2468
0.9250,0.1875,0.2460
0.9375,0.1875,0.2492
0.9500,0.1875,0.2585
0.9625,0.1875,0.2705
0.9750,0.1875,0.2820
0.9875,0.1875,0.2905
1.0000,0.1875,0.2957
0.0000,0.2000,0.3421
0.0125,0.2000,0.3555
0.0250,0.2000,0.3685
0.0375,0.2000,0.3788
0.0500,0.2000,0.3853
0.0625,0.2000,0.3875
0.0750,0.2000,0.3854
0.0875,0.2000,0.3792
0.1000,0.2000,0.3694
0.1125,0.2000,0.3572
0.1250,0.2000,0.3449
0.1375,0.2000,0.3347
0.1500,0.2000,0.3278
0.1625,0.2000,0.3246
0.1750,0.2000,0.3251
0.1875,0.2000,0.3287
0.2000,0.2000,0.3349
0.2125,0.2000,0.3423
0.2250,0.2000,0.3488
0.2375,0.2000,0.3520
0.2500,0.2000,0.3509
0.2625,0.2000,0.3464
0.2750,0.2000,0.3405
0.2875,0.2000,0.3344
0.3000,0.2000,0.3296
0.3125,0.2000,0.3280
0.3250,0.2000,0.3318
0.3375,0.2000,0.3423
0.3500,0.2000,0.3590
0.3625,0.2000,0.3796
0.3750,0.2000,0.4006
0.3875,0.2000,0.4195
0.4000,0.2000,0.4350
0.4125,0.2000,0.4469
0.4250,0.2000,0.4556
0.4375,0.2000,0.4619
0.4500,0.2000,0.4663
0.4625,0.2000,0.4693
0.4750,0.2000,0.4709
0.4875,0.2000,0.4715
0.5000,0.2000,0.4712
0.5125,0.2000,0.4702
0.5250,0.2000,0.4687
0.5375,0.2000,0.4667
0.5500,0.2000,0.4640
0.5625,0.2000,0.4598
0.5750,0.2000,0.4505
0.5875,0.2000,0.4345
0.6000,0.2000,0.4146
0.6125,0.2000,0.3942
0.6250,0.2000,0.3766
0.6375,0.2000,0.3625
0.6500,0.2000,0.3504
0.6625,0.2000,0.3390
0.6750,0.2000,0.3274
0.6875,0.2000,0.3153
0.7000,0.2000,0.3035
0.7125,0.2000,0.2929
0.7250,0.2000,0.2843
0.7375,0.2000,0.2777
0.7500,0.2000,0.2732
0.7625,0.2000,0.2704
0.7750,0.2000,0.2690
0.7875,0.2000,0.2687
0.8000,0.2000,0.2689
0.8125,0.2000,0.2688
0.8250,0.2000,0.2678
0.8375,0.2000,0.2654
0.8500,0.2000,0.2618
0.8625,0.2000,0.2576
0.8750,0.2000,0.2532
0.8875,0.2000,0.2492
0.9000,0.2000,0.2460
0.9125,0.2000,0.2442
0.9250,0.2000,0.2448
0.9375,0.2000,0.2494
0.9500,0.2000,0.2600
0.9625,0.2000,0.2741
0.9750,0.2000,0.2871
0.9875,0.2000,0.2964
1.0000,0.2000,0.3018
0.0000,0.2125,0.3708
0.0125,0.2125,0.3869
0.0250,0.2125,0.4010
0.0375,0.2125,0.4111
0.0500,0.2125,0.4164
0.0625,0.2125,0.4165
0.0750,0.2125,0.4115
0.0875,0.2125,0.4013
0.1000,0.2125,0.3866
0.1125,0.2125,0.3693
0.1250,0.2125,0.3524
0.1375,0.2125,0.3387
0.1500,0.2125,0.3301
0.1625,0.2125,0.3269
0.1750,0.2125,0.3290
0.1875,0.2125,0.3356
0.2000,0.2125,0.3455
0.2125,0.2125,0.3565
0.2250,0.2125,0.3653
0.2375,0.2125,0.3690
0.2500,0.2125,0.3667
0.2625,0.2125,0.3601
0.2750,0.2125,0.3515
0.2875,0.2125,0.3424
0.3000,0.2125,0.3342
0.3125,0.2125,0.3288
0.3250,0.2125,0.3283
0.3375,0.2125,0.3344
0.3500,0.2125,0.3472
0.3625,0.2125,0.3652
0.3750,0.2125,0.3857
0.3875,0.2125,0.4059
0.4000,0.2125,0.4239
0.4125,0.2125,0.4389
0.4250,0.2125,0.4508
0.4375,0.2125,0.4597
0.4500,0.2125,0.4660
0.4625,0.2125,0.4699
0.4750,0.2125,0.4721
0.4875,0.2125,0.4731
0.5000,0.2125,0.4732
0.5125,0.2125,0.4728
0.5250,0.2125,0.4720
0.5375,0.2125,0.4709
0.5500,0.2125,0.4692
0.5625,0.2125,0.4664
0.5750,0.2125,0.4609
0.5875,0.2125,0.4462
0.6000,0.2125,0.4259
0.6125,0.2125,0.4029
0.6250,0.2125,0.3809
0.6375,0.2125,0.3618
0.6500,0.2125,0.3453
0.6625,0.2125,0.3304
0.6750,0.2125,0.3165
0.6875,0.2125,0.3055
0.7000,0.2125,0.2960
0.7125,0.2125,0.2883
0.7250,0.2125,0.2822
0.7375,0.2125,0.2775
0.7500,0.2125,0.2741
0.7625,0.2125,0.2716
0.7750,0.2125,0.2699
0.7875,0.2125,0.2688
0.8000,0.2125,0.2680
0.8125,0.2125,0.2669
0.8250,0.2125,0.2649
0.8375,0.2125,0.2619
0.8500,0.2125,0.2580
0.8625,0.2125,0.2537
0.8750,0.2125,0.2495
0.8875,0.2125,0.2460
0.9000,0.2125,0.2436
0.9125,0.2125,0.2428
0.9250,0.2125,0.2447
0.9375,0.2125,0.2511
0.9500,0.2125,0.2628
0.9625,0.2125,0.2780
0.9750,0.2125,0.2917
0.9875,0.2125,0.3011
1.0000,0.2125,0.3064
0.0000,0.2250,0.3963
0.0125,0.2250,0.4123
0.0250,0.2250,0.4248
0.0375,0.2250,0.4325
0.0500,0.2250,0.4353
0.0625,0.2250,0.4326
0.0750,0.2250,0.4251
0.0875,0.2250,0.4128
0.1000,0.2250,0.3951
0.1125,0.2250,0.3746
0.1250,0.2250,0.3548
0.1375,0.2250,0.3389
0.1500,0.2250,0.3290
0.1625,0.2250,0.3258
0.1750,0.2250,0.3293
0.1875,0.2250,0.3389
0.2000,0.2250,0.3529
0.2125,0.2250,0.3675
0.2250,0.2250,0.3783
0.2375,0.2250,0.3819
0.2500,0.2250,0.3776
0.2625,0.2250,0.3693
0.2750,0.2250,0.3591
0.2875,0.2250,0.3480
0.3000,0.2250,0.3377
0.3125,0.2250,0.3298
0.3250,0.2250,0.3267
0.3375,0.2250,0.3299
0.3500,0.2250,0.3399
0.3625,0.2250,0.3555
0.3750,0.2250,0.3746
0.3875,0.2250,0.3947
0.4000,0.2250,0.4139
0.4125,0.2250,0.4309
0.4250,0.2250,0.4452
0.4375,0.2250,0.4565
0.4500,0.2250,0.4645
0.4625,0.2250,0.4694
0.4750,0.2250,0.4721
0.4875,0.2250,0.4732
0.5000,0.2250,0.4735
0.5125,0.2250,0.4733
0.5250,0.2250,0.4729
0.5375,0.2250,0.4722
0.5500,0.2250,0.4711
0.5625,0.2250,0.4692
0.5750,0.2250,0.4655
0.5875,0.2250,0.4555
0.6000,0.2250,0.4365
0.6125,0.2250,0.4126
0.6250,0.2250,0.3875
0.6375,0.2250,0.3641
0.6500,0.2250,0.3435
0.6625,0.2250,0.3256
0.6750,0.2250,0.3103
0.6875,0.2250,0.2997
0.7000,0.2250,0.2921
0.7125,0.2250,0.2862
0.7250,0.2250,0.2816
0.7375,0.2250,0.2778
0.7500,0.2250,0.2748
0.7625,0.2250,0.2723
0.7750,0.2250,0.2702
0.7875,0.2250,0.2685
0.8000,0.2250,0.2669
0.8125,0.2250,0.2651
0.8250,0.2250,0.2627
0.8375,0.2250,0.2593
0.8500,0.2250,0.2553
0.8625,0.2250,0.2510
0.8750,0.2250,0.2471
0.8875,0.2250,0.2441
0.9000,0.2250,0.2423
0.9125,0.2250,0.2425
0.9250,0.2250,0.2457
0.9375,0.2250,0.2534
0.9500,0.2250,0.2663
0.9625,0.2250,0.2817
0.9750,0.2250,0.2951
0.9875,0.2250,0.3043
1.0000,0.2250,0.3094
0.0000,0.2375,0.4153
0.0125,0.2375,0.4292
0.0250,0.2375,0.4388
0.0375,0.2375,0.4420
0.0500,0.2375,0.4406
0.0625,0.2375,0.4363
0.0750,0.2375,0.4280
0.0875,0.2375,0.4151
0.1000,0.2375,0.3975
0.1125,0.2375,0.3771
0.1250,0.2375,0.3569
0.1375,0.2375,0.3395
0.1500,0.2375,0.3281
0.1625,0.2375,0.3245
0.1750,0.2375,0.3285
0.1875,0.2375,0.3401
0.2000,0.2375,0.3572
0.2125,0.2375,0.3751
0.2250,0.2375,0.3875
0.2375,0.2375,0.3906
0.2500,0.2375,0.3852
0.2625,0.2375,0.3760
0.2750,0.2375,0.3647
0.2875,0.2375,0.3525
0.3000,0.2375,0.3407
0.3125,0.2375,0.3315
0.3250,0.2375,0.3267
0.3375,0.2375,0.3281
0.3500,0.2375,0.3362
0.3625,0.2375,0.3499
0.3750,0.2375,0.3674
0.3875,0.2375,0.3866
0.4000,0.2375,0.4057
0.4125,0.2375,0.4235
0.4250,0.2375,0.4393
0.4375,0.2375,0.4524
0.4500,0.2375,0.4620
0.4625,0.2375,0.4679
0.4750,0.2375,0.4709
0.4875,0.2375,0.4721
0.5000,0.2375,0.4726
0.5125,0.2375,0.4726
0.5250,0.2375,0.4723
0.5375,0.2375,0.4719
0.5500,0.2375,0.4711
0.5625,0.2375,0.4695
0.5750,0.2375,0.4664
0.5875,0.2375,0.4599
0.6000,0.2375,0.4439
0.6125,0.2375,0.4207
0.6250,0.2375,0.3945
0.6375,0.2375,0.3689
0.6500,0.2375,0.3458
0.6625,0.2375,0.3260
0.6750,0.2375,0.3098
0.6875,0.2375,0.2996
0.7000,0.2375,0.2925
0.7125,0.2375,0.2869
0.7250,0.2375,0.2825
0.7375,0.2375,0.2788
0.7500,0.2375,0.2756
0.7625,0.2375,0.2727
0.7750,0.2375,0.2703
0.7875,0.2375,0.2681
0.8000,0.2375,0.2661
0.8125,0.2375,0.2640
0.8250,0.2375,0.2613
0.8375,0.2375,0.2580
0.8500,0.2375,0.2540
0.8625,0.2375,0.2498
0.8750,0.2375,0.2461
0.8875,0.2375,0.2435
0.9000,0.2375,0.2422
0.9125,0.2375,0.2432
0.9250,0.2375,0.2474
0.9375,0.2375,0.2563
0.9500,0.2375,0.2697
0.9625,0.2375,0.2847
0.9750,0.2375,0.2972
0.9875,0.2375,0.3054
1.0000,0.2375,0.3103
0.0000,0.2500,0.4274
0.0125,0.2500,0.4386
0.0250,0.2500,0.4433
0.0375,0.2500,0.4436
0.0500,0.2500,0.4418
0.0625,0.2500,0.4373
0.0750,0.2500,0.4290
0.0875,0.2500,0.4162
0.1000,0.2500,0.3995
0.1125,0.2500,0.3805
0.1250,0.2500,0.3620
0.1375,0.2500,0.3463
0.1500,0.2500,0.3346
0.1625,0.2500,0.3277
0.1750,0.2500,0.3303
0.1875,0.2500,0.3422
0.2000,0.2500,0.3608
0.2125,0.2500,0.3806
0.2250,0.2500,0.3943
0.2375,0.2500,0.3971
0.2500,0.2500,0.3915
0.2625,0.2500,0.3817
0.2750,0.2500,0.3697
0.2875,0.2500,0.3567
0.3000,0.2500,0.3440
0.3125,0.2500,0.3338
0.3250,0.2500,0.3280
0.3375,0.2500,0.3282
0.3500,0.2500,0.3349
0.3625,0.2500,0.3471
0.3750,0.2500,0.3630
0.3875,0.2500,0.3809
0.4000,0.2500,0.3991
0.4125,0.2500,0.4166
0.4250,0.2500,0.4330
0.4375,0.2500,0.4473
0.4500,0.2500,0.4582
0.4625,0.2500,0.4651
0.4750,0.2500,0.4686
0.4875,0.2500,0.4702
0.5000,0.2500,0.4708
0.5125,0.2500,0.4710
0.5250,0.2500,0.4710
0.5375,0.2500,0.4707
0.5500,0.2500,0.4700
0.5625,0.2500,0.4685
0.5750,0.2500,0.4655
0.5875,0.2500,0.4592
0.6000,0.2500,0.4472
0.6125,0.2500,0.4261
0.6250,0.2500,0.4006
0.6375,0.2500,0.3749
0.6500,0.2500,0.3515
0.6625,0.2500,0.3314
0.6750,0.2500,0.3159
0.6875,0.2500,0.3051
0.7000,0.2500,0.2969
0.7125,0.2500,0.2904
0.7250,0.2500,0.2852
0.7375,0.2500,0.2808
0.7500,0.2500,0.2768
0.7625,0.2500,0.2734
0.7750,0.2500,0.2705
0.7875,0.2500,0.2679
0.8000,0.2500,0.2657
0.8125,0.2500,0.2635
0.8250,0.2500,0.2609
0.8375,0.2500,0.2577
0.8500,0.2500,0.2540
0.8625,0.2500,0.2500
0.8750,0.2500,0.2465
0.8875,0.2500,0.2440
0.9000,0.2500,0.2431
0.9125,0.2500,0.2447
0.9250,0.2500,0.2497
0.9375,0.2500,0.2593
0.9500,0.2500,0.2729
0.9625,0.2500,0.2872
0.9750,0.2500,0.2987
0.9875,0.2500,0.3062
1.0000,0.2500,0.3107
0.0000,0.2625,0.4341
0.0125,0.2625,0.4420
0.0250,0.2625,0.4433
0.0375,0.2625,0.4435
0.0500,0.2625,0.4418
0.0625,0.2625,0.4375
0.0750,0.2625,0.4297
0.0875,0.2625,0.4179
0.1000,0.2625,0.4027
0.1125,0.2625,0.3860
0.1250,0.2625,0.3699
0.1375,0.2625,0.3563
0.1500,0.2625,0.3461
0.1625,0.2625,0.3400
0.1750,0.2625,0.3389
0.1875,0.2625,0.3486
0.2000,0.2625,0.3665
0.2125,0.2625,0.3864
0.2250,0.2625,0.4005
0.2375,0.2625,0.4033
0.2500,0.2625,0.3977
0.2625,0.2625,0.3877
0.2750,0.2625,0.3751
0.2875,0.2625,0.3614
0.3000,0.2625,0.3480
0.3125,0.2625,0.3370
0.3250,0.2625,0.3304
0.3375,0.2625,0.3297
0.3500,0.2625,0.3352
0.3625,0.2625,0.3459
0.3750,0.2625,0.3603
0.3875,0.2625,0.3765
0.4000,0.2625,0.3933
0.4125,0.2625,0.4098
0.4250,0.2625,0.4259
0.4375,0.2625,0.4407
0.4500,0.2625,0.4528
0.4625,0.2625,0.4608
0.4750,0.2625,0.4652
0.4875,0.2625,0.4673
0.5000,0.2625,0.4684
0.5125,0.2625,0.4690
0.5250,0.2625,0.4692
0.5375,0.2625,0.4691
0.5500,0.2625,0.4685
0.5625,0.2625,0.4670
0.5750,0.2625,0.4639
0.5875,0.2625,0.4577
0.6000,0.2625,0.4462
0.6125,0.2625,0.4284
0.6250,0.2625,0.4057
0.6375,0.2625,0.3818
0.6500,0.2625,0.3602
0.6625,0.2625,0.3421
0.6750,0.2625,0.3272
0.6875,0.2625,0.3149
0.7000,0.2625,0.3049
0.7125,0.2625,0.2968
0.7250,0.2625,0.2899
0.7375,0.2625,0.2841
0.7500,0.2625,0.2790
0.7625,0.2625,0.2747
0.7750,0.2625,0.2711
0.7875,0.2625,0.2682
0.8000,0.2625,0.2658
0.8125,0.2625,0.2636
0.8250,0.2625,0.2612
0.8375,0.2625,0.2584
0.8500,0.2625,0.2550
0.8625,0.2625,0.2513
0.8750,0.2625,0.2479
0.8875,0.2625,0.2455
0.9000,0.2625,0.2449
0.9125,0.2625,0.2468
0.9250,0.2625,0.2524
0.9375,0.2625,0.2624
0.9500,0.2625,0.2757
0.9625,0.2625,0.2890
0.9750,0.2625,0.2993
0.9875,0.2625,0.3063
1.0000,0.2625,0.3108
0.0000,0.2750,0.4370
0.0125,0.2750,0.4412
0.0250,0.2750,0.4425
0.0375,0.2750,0.4428
0.0500,0.2750,0.4415
0.0625,0.2750,0.4378
0.0750,0.2750,0.4310
0.0875,0.2750,0.4208
0.1000,0.2750,0.4080
0.1125,0.2750,0.3941
0.1250,0.2750,0.3810
0.1375,0.2750,0.3699
0.1500,0.2750,0.3617
0.1625,0.2750,0.3568
0.1750,0.2750,0.3560
0.1875,0.2750,0.3615
0.2000,0.2750,0.3768
0.2125,0.2750,0.3947
0.2250,0.2750,0.4079
0.2375,0.2750,0.4106
0.2500,0.2750,0.4049
0.2625,0.2750,0.3947
0.2750,0.2750,0.3818
0.2875,0.2750,0.3675
0.3000,0.2750,0.3533
0.3125,0.2750,0.3414
0.3250,0.2750,0.3339
0.3375,0.2750,0.3321
0.3500,0.2750,0.3364
0.3625,0.2750,0.3455
0.3750,0.2750,0.3580
0.3875,0.2750,0.3723
0.4000,0.2750,0.3872
0.4125,0.2750,0.4021
0.4250,0.2750,0.4170
0.4375,0.2750,0.4317
0.4500,0.2750,0.4447
0.4625,0.2750,0.4542
0.4750,0.2750,0.4600
0.4875,0.2750,0.4633
0.5000,0.2750,0.4653
0.5125,0.2750,0.4665
0.5250,0.2750,0.4671
0.5375,0.2750,0.4673
0.5500,0.2750,0.4669
0.5625,0.2750,0.4655
0.5750,0.2750,0.4623
0.5875,0.2750,0.4562
0.6000,0.2750,0.4455
0.6125,0.2750,0.4297
0.6250,0.2750,0.4101
0.6375,0.2750,0.3898
0.6500,0.2750,0.3710
0.6625,0.2750,0.3545
0.6750,0.2750,0.3401
0.6875,0.2750,0.3273
0.7000,0.2750,0.3159
0.7125,0.2750,0.3059
0.7250,0.2750,0.2970
0.7375,0.2750,0.2892
0.7500,0.2750,0.2826
0.7625,0.2750,0.2770
0.7750,0.2750,0.2726
0.7875,0.2750,0.2692
0.8000,0.2750,0.2666
0.8125,0.2750,0.2643
0.8250,0.2750,0.2621
0.8375,0.2750,0.2597
0.8500,0.2750,0.2567
0.8625,0.2750,0.2534
0.8750,0.2750,0.2502
0.8875,0.2750,0.2478
0.9000,0.2750,0.2473
0.9125,0.2750,0.2495
0.9250,0.2750,0.2555
0.9375,0.2750,0.2655
0.9500,0.2750,0.2779
0.9625,0.2750,0.2897
0.9750,0.2750,0.2989
0.9875,0.2750,0.3055
1.0000,0.2750,0.3104
0.0000,0.2875,0.4376
0.0125,0.2875,0.4401
0.0250,0.2875,0.4415
0.0375,0.2875,0.4421
0.0500,0.2875,0.4413
0.0625,0.2875,0.4385
0.0750,0.2875,0.4331
0.0875,0.2875,0.4251
0.1000,0.2875,0.4151
0.1125,0.2875,0.4046
0.1250,0.2875,0.3948
0.1375,0.2875,0.3867
0.1500,0.2875,0.3808
0.1625,0.2875,0.3775
0.1750,0.2875,0.3774
0.1875,0.2875,0.3820
0.2000,0.2875,0.3926
0.2125,0.2875,0.4069
0.2250,0.2875,0.4178
0.2375,0.2875,0.4198
0.2500,0.2875,0.4141
0.2625,0.2875,0.4038
0.2750,0.2875,0.3907
0.2875,0.2875,0.3758
0.3000,0.2875,0.3608
0.3125,0.2875,0.3477
0.3250,0.2875,0.3388
0.3375,0.2875,0.3355
0.3500,0.2875,0.3380
0.3625,0.2875,0.3451
0.3750,0.2875,0.3554
0.3875,0.2875,0.3673
0.4000,0.2875,0.3798
0.4125,0.2875,0.3924
0.4250,0.2875,0.4053
0.4375,0.2875,0.4188
0.4500,0.2875,0.4323
0.4625,0.2875,0.4437
0.4750,0.2875,0.4520
0.4875,0.2875,0.4574
0.5000,0.2875,0.4610
0.5125,0.2875,0.4633
0.5250,0.2875,0.4647
0.5375,0.2875,0.4653
0.5500,0.2875,0.4652
0.5625,0.2875,0.4640
0.5750,0.2875,0.4611
0.5875,0.2875,0.4553
0.6000,0.2875,0.4455
0.6125,0.2875,0.4315
0.6250,0.2875,0.4147
0.6375,0.2875,0.3972
0.6500,0.2875,0.3809
0.6625,0.2875,0.3662
0.6750,0.2875,0.3530
0.6875,0.2875,0.3406
0.7000,0.2875,0.3287
0.7125,0.2875,0.3173
0.7250,0.2875,0.3065
0.7375,0.2875,0.2967
0.7500,0.2875,0.2881
0.7625,0.2875,0.2810
0.7750,0.2875,0.2755
0.7875,0.2875,0.2714
0.8000,0.2875,0.2683
0.8125,0.2875,0.2660
0.8250,0.2875,0.2639
0.8375,0.2875,0.2618
0.8500,0.2875,0.2592
0.8625,0.2875,0.2563
0.8750,0.2875,0.2532
0.8875,0.2875,0.2509
0.9000,0.2875,0.2504
0.9125,0.2875,0.2533
0.9250,0.2875,0.2602
0.9375,0.2875,0.2694
0.9500,0.2875,0.2795
0.9625,0.2875,0.2891
0.9750,0.2875,0.2971
0.9875,0.2875,0.3037
1.0000,0.2875,0.3094
0.0000,0.3000,0.4368
0.0125,0.3000,0.4389
0.0250,0.3000,0.4405
0.0375,0.3000,0.4415
0.0500,0.3000,0.4414
0.0625,0.3000,0.4397
0.0750,0.3000,0.4360
0.0875,0.3000,0.4304
0.1000,0.3000,0.4237
0.1125,0.3000,0.4166
0.1250,0.3000,0.4102
0.1375,0.3000,0.4051
0.1500,0.3000,0.4016
0.1625,0.3000,0.4001
0.1750,0.3000,0.4009
0.1875,0.3000,0.4049
0.2000,0.3000,0.4126
0.2125,0.3000,0.4226
0.2250,0.3000,0.4303
0.2375,0.3000,0.4312
0.2500,0.3000,0.4256
0.2625,0.3000,0.4156
0.2750,0.3000,0.4026
0.2875,0.3000,0.3874
0.3000,0.3000,0.3714
0.3125,0.3000,0.3567
0.3250,0.3000,0.3456
0.3375,0.3000,0.3399
0.3500,0.3000,0.3397
0.3625,0.3000,0.3442
0.3750,0.3000,0.3517
0.3875,0.3000,0.3608
0.4000,0.3000,0.3705
0.4125,0.3000,0.3803
0.4250,0.3000,0.3904
0.4375,0.3000,0.4018
0.4500,0.3000,0.4149
0.4625,0.3000,0.4283
0.4750,0.3000,0.4399
0.4875,0.3000,0.4486
0.5000,0.3000,0.4548
0.5125,0.3000,0.4590
0.5250,0.3000,0.4616
0.5375,0.3000,0.4631
0.5500,0.3000,0.4636
0.5625,0.3000,0.4628
0.5750,0.3000,0.4602
0.5875,0.3000,0.4549
0.6000,0.3000,0.4462
0.6125,0.3000,0.4341
0.6250,0.3000,0.4195
0.6375,0.3000,0.4044
0.6500,0.3000,0.3902
0.6625,0.3000,0.3773
0.6750,0.3000,0.3655
0.6875,0.3000,0.3540
0.7000,0.3000,0.3424
0.7125,0.3000,0.3304
0.7250,0.3000,0.3183
0.7375,0.3000,0.3066
0.7500,0.3000,0.2961
0.7625,0.3000,0.2872
0.7750,0.3000,0.2803
0.7875,0.3000,0.2754
0.8000,0.3000,0.2719
0.8125,0.3000,0.2694
0.8250,0.3000,0.2673
0.8375,0.3000,0.2654
0.8500,0.3000,0.2631
0.8625,0.3000,0.2604
0.8750,0.3000,0.2575
0.8875,0.3000,0.2561
0.9000,0.3000,0.2579
0.9125,0.3000,0.2615
0.9250,0.3000,0.2668
0.9375,0.3000,0.2733
0.9500,0.3000,0.2804
0.9625,0.3000,0.2875
0.9750,0.3000,0.2946
0.9875,0.3000,0.3014
1.0000,0.3000,0.3082
0.0000,0.3125,0.4350
0.0125,0.3125,0.4379
0.0250,0.3125,0.4397
0.0375,0.3125,0.4411
0.0500,0.3125,0.4417
0.0625,0.3125,0.4413
0.0750,0.3125,0.4395
0.0875,0.3125,0.4364
0.1000,0.3125,0.4326
0.1125,0.3125,0.4288
0.1250,0.3125,0.4254
0.1375,0.3125,0.4229
0.1500,0.3125,0.4215
0.1625,0.3125,0.4214
0.1750,0.3125,0.4229
0.1875,0.3125,0.4263
0.2000,0.3125,0.4317
0.2125,0.3125,0.4382
0.2250,0.3125,0.4431
0.2375,0.3125,0.4434
0.2500,0.3125,0.4385
0.2625,0.3125,0.4295
0.2750,0.3125,0.4173
0.2875,0.3125,0.4023
0.3000,0.3125,0.3855
0.3125,0.3125,0.3688
0.3250,0.3125,0.3547
0.3375,0.3125,0.3454
0.3500,0.3125,0.3416
0.3625,0.3125,0.3425
0.3750,0.3125,0.3467
0.3875,0.3125,0.3529
0.4000,0.3125,0.3598
0.4125,0.3125,0.3668
0.4250,0.3125,0.3741
0.4375,0.3125,0.3827
0.4500,0.3125,0.3943
0.4625,0.3125,0.4086
0.4750,0.3125,0.4233
0.4875,0.3125,0.4361
0.5000,0.3125,0.4460
0.5125,0.3125,0.4530
0.5250,0.3125,0.4577
0.5375,0.3125,0.4605
0.5500,0.3125,0.4618
0.5625,0.3125,0.4616
0.5750,0.3125,0.4596
0.5875,0.3125,0.4551
0.6000,0.3125,0.4476
0.6125,0.3125,0.4371
0.6250,0.3125,0.4247
0.6375,0.3125,0.4117
0.6500,0.3125,0.3993
0.6625,0.3125,0.3881
0.6750,0.3125,0.3777
0.6875,0.3125,0.3674
0.7000,0.3125,0.3565
0.7125,0.3125,0.3447
0.7250,0.3125,0.3320
0.7375,0.3125,0.3192
0.7500,0.3125,0.3071
0.7625,0.3125,0.2967
0.7750,0.3125,0.2886
0.7875,0.3125,0.2828
0.8000,0.3125,0.2789
0.8125,0.3125,0.2762
0.8250,0.3125,0.2742
0.8375,0.3125,0.2724
0.8500,0.3125,0.2703
0.8625,0.3125,0.2676
0.8750,0.3125,0.2670
0.8875,0.3125,0.2681
0.9000,0.3125,0.2695
0.9125,0.3125,0.2711
0.9250,0.3125,0.2734
0.9375,0.3125,0.2764
0.9500,0.3125,0.2804
0.9625,0.3125,0.2857
0.9750,0.3125,0.2922
0.9875,0.3125,0.2993
1.0000,0.3125,0.3071
0.0000,0.3250,0.4318
0.0125,0.3250,0.4370
0.0250,0.3250,0.4390
0.0375,0.3250,0.4409
0.0500,0.3250,0.4424
0.0625,0.3250,0.4432
0.0750,0.3250,0.4432
0.0875,0.3250,0.4424
0.1000,0.3250,0.4411
0.1125,0.3250,0.4397
0.1250,0.3250,0.4386
0.1375,0.3250,0.4380
0.1500,0.3250,0.4381
0.1625,0.3250,0.4389
0.1750,0.3250,0.4405
0.1875,0.3250,0.4432
0.2000,0.3250,0.4467
0.2125,0.3250,0.4507
0.2250,0.3250,0.4537
0.2375,0.3250,0.4538
0.2500,0.3250,0.4503
0.2625,0.3250,0.4433
0.2750,0.3250,0.4328
0.2875,0.3250,0.4190
0.3000,0.3250,0.4022
0.3125,0.3250,0.3837
0.3250,0.3250,0.3662
0.3375,0.3250,0.3524
0.3500,0.3250,0.3440
0.3625,0.3250,0.3407
0.3750,0.3250,0.3416
0.3875,0.3250,0.3450
0.4000,0.3250,0.3498
0.4125,0.3250,0.3550
0.4250,0.3250,0.3603
0.4375,0.3250,0.3665
0.4500,0.3250,0.3756
0.4625,0.3250,0.3887
0.4750,0.3250,0.4045
0.4875,0.3250,0.4206
0.5000,0.3250,0.4345
0.5125,0.3250,0.4452
0.5250,0.3250,0.4526
0.5375,0.3250,0.4574
0.5500,0.3250,0.4599
0.5625,0.3250,0.4606
0.5750,0.3250,0.4593
0.5875,0.3250,0.4556
0.6000,0.3250,0.4494
0.6125,0.3250,0.4406
0.6250,0.3250,0.4302
0.6375,0.3250,0.4191
0.6500,0.3250,0.4086
0.6625,0.3250,0.3989
0.6750,0.3250,0.3899
0.6875,0.3250,0.3808
0.7000,0.3250,0.3710
0.7125,0.3250,0.3598
0.7250,0.3250,0.3475
0.7375,0.3250,0.3346
0.7500,0.3250,0.3220
0.7625,0.3250,0.3110
0.7750,0.3250,0.3023
0.7875,0.3250,0.2962
0.8000,0.3250,0.2923
0.8125,0.3250,0.2898
0.8250,0.3250,0.2881
0.8375,0.3250,0.2864
0.8500,0.3250,0.2843
0.8625,0.3250,0.2840
0.8750,0.3250,0.2848
0.8875,0.3250,0.2847
0.9000,0.3250,0.2833
0.9125,0.3250,0.2812
0.9250,0.3250,0.2793
0.9375,0.3250,0.2787
0.9500,0.3250,0.2801
0.9625,0.3250,0.2845
0.9750,0.3250,0.2906
0.9875,0.3250,0.2980
1.0000,0.3250,0.3064
0.0000,0.3375,0.4268
0.0125,0.3375,0.4345
0.0250,0.3375,0.4385
0.0375,0.3375,0.4409
0.0500,0.3375,0.4432
0.0625,0.3375,0.4452
0.0750,0.3375,0.4467
0.0875,0.3375,0.4477
0.1000,0.3375,0.4483
0.1125,0.3375,0.4487
0.1250,0.3375,0.4491
0.1375,0.3375,0.4496
0.1500,0.3375,0.4504
0.1625,0.3375,0.4515
0.1750,0.3375,0.4530
0.1875,0.3375,0.4547
0.2000,0.3375,0.4568
0.2125,0.3375,0.4590
0.2250,0.3375,0.4607
0.2375,0.3375,0.4610
0.2500,0.3375,0.4590
0.2625,0.3375,0.4541
0.2750,0.3375,0.4460
0.2875,0.3375,0.4344
0.3000,0.3375,0.4188
0.3125,0.3375,0.3999
0.3250,0.3375,0.3798
0.3375,0.3375,0.3617
0.3500,0.3375,0.3483
0.3625,0.3375,0.3407
0.3750,0.3375,0.3384
0.3875,0.3375,0.3399
0.4000,0.3375,0.3438
0.4125,0.3375,0.3485
0.4250,0.3375,0.3530
0.4375,0.3375,0.3576
0.4500,0.3375,0.3638
0.4625,0.3375,0.3737
0.4750,0.3375,0.3879
0.4875,0.3375,0.4049
0.5000,0.3375,0.4217
0.5125,0.3375,0.4360
0.5250,0.3375,0.4467
0.5375,0.3375,0.4537
0.5500,0.3375,0.4579
0.5625,0.3375,0.4596
0.5750,0.3375,0.4592
0.5875,0.3375,0.4565
0.6000,0.3375,0.4515
0.6125,0.3375,0.4445
0.6250,0.3375,0.4359
0.6375,0.3375,0.4268
0.6500,0.3375,0.4179
0.6625,0.3375,0.4097
0.6750,0.3375,0.4020
0.6875,0.3375,0.3942
0.7000,0.3375,0.3857
0.7125,0.3375,0.3758
0.7250,0.3375,0.3646
0.7375,0.3375,0.3528
0.7500,0.3375,0.3413
0.7625,0.3375,0.3313
0.7750,0.3375,0.3238
0.7875,0.3375,0.3190
0.8000,0.3375,0.3163
0.8125,0.3375,0.3149
0.8250,0.3375,0.3139
0.8375,0.3375,0.3126
0.8500,0.3375,0.3119
0.8625,0.3375,0.3114
0.8750,0.3375,0.3093
0.8875,0.3375,0.3049
0.9000,0.3375,0.2984
0.9125,0.3375,0.2910
0.9250,0.3375,0.2846
0.9375,0.3375,0.2807
0.9500,0.3375,0.2800
0.9625,0.3375,0.2841
0.9750,0.3375,0.2900
0.9875,0.3375,0.2974
1.0000,0.3375,0.3062
0.0000,0.3500,0.4191
0.0125,0.3500,0.4286
0.0250,0.3500,0.4354
0.0375,0.3500,0.4408
0.0500,0.3500,0.4439
0.0625,0.3500,0.4469
0.0750,0.3500,0.4497
0.0875,0.3500,0.4519
0.1000,0.3500,0.4537
0.1125,0.3500,0.4551
0.1250,0.3500,0.4564
0.1375,0.3500,0.4576
0.1500,0.3500,0.4587
0.1625,0.3500,0.4598
0.1750,0.3500,0.4608
0.1875,0.3500,0.4618
0.2000,0.3500,0.4628
0.2125,0.3500,0.4639
0.2250,0.3500,0.4648
0.2375,0.3500,0.4651
0.2500,0.3500,0.4641
0.2625,0.3500,0.4610
0.2750,0.3500,0.4552
0.2875,0.3500,0.4461
0.3000,0.3500,0.4328
0.3125,0.3500,0.4153
0.3250,0.3500,0.3946
0.3375,0.3500,0.3738
0.3500,0.3500,0.3564
0.3625,0.3500,0.3449
0.3750,0.3500,0.3398
0.3875,0.3500,0.3402
0.4000,0.3500,0.3441
0.4125,0.3500,0.3490
0.4250,0.3500,0.3533
0.4375,0.3500,0.3564
0.4500,0.3500,0.3600
0.4625,0.3500,0.3664
0.4750,0.3500,0.3773
0.4875,0.3500,0.3928
0.5000,0.3500,0.4104
0.5125,0.3500,0.4271
0.5250,0.3500,0.4406
0.5375,0.3500,0.4500
0.5500,0.3500,0.4558
0.5625,0.3500,0.4588
0.5750,0.3500,0.4593
0.5875,0.3500,0.4577
0.6000,0.3500,0.4540
0.6125,0.3500,0.4485
0.6250,0.3500,0.4418
0.6375,0.3500,0.4345
0.6500,0.3500,0.4273
0.6625,0.3500,0.4204
0.6750,0.3500,0.4140
0.6875,0.3500,0.4074
0.7000,0.3500,0.4003
0.7125,0.3500,0.3920
0.7250,0.3500,0.3829
0.7375,0.3500,0.3735
0.7500,0.3500,0.3648
0.7625,0.3500,0.3580
0.7750,0.3500,0.3540
0.7875,0.3500,0.3523
0.8000,0.3500,0.3522
0.8125,0.3500,0.3526
0.8250,0.3500,0.3528
0.8375,0.3500,0.3523
0.8500,0.3500,0.3504
0.8625,0.3500,0.3458
0.8750,0.3500,0.3380
0.8875,0.3500,0.3271
0.9000,0.3500,0.3140
0.9125,0.3500,0.3008
0.9250,0.3500,0.2900
0.9375,0.3500,0.2831
0.9500,0.3500,0.2807
0.9625,0.3500,0.2843
0.9750,0.3500,0.2899
0.9875,0.3500,0.2974
1.0000,0.3500,0.3063
0.0000,0.3625,0.4082
0.0125,0.3625,0.4195
0.0250,0.3625,0.4283
0.0375,0.3625,0.4358
0.0500,0.3625,0.4428
0.0625,0.3625,0.4477
0.0750,0.3625,0.4513
0.0875,0.3625,0.4544
0.1000,0.3625,0.4569
0.1125,0.3625,0.4590
0.1250,0.3625,0.4608
0.1375,0.3625,0.4623
0.1500,0.3625,0.4636
0.1625,0.3625,0.4646
0.1750,0.3625,0.4653
0.1875,0.3625,0.4658
0.2000,0.3625,0.4662
0.2125,0.3625,0.4666
0.2250,0.3625,0.4670
0.2375,0.3625,0.4672
0.2500,0.3625,0.4667
0.2625,0.3625,0.4647
0.2750,0.3625,0.4606
0.2875,0.3625,0.4538
0.3000,0.3625,0.4433
0.3125,0.3625,0.4286
0.3250,0.3625,0.4099
0.3375,0.3625,0.3891
0.3500,0.3625,0.3696
0.3625,0.3625,0.3552
0.3750,0.3625,0.3478
0.3875,0.3625,0.3472
0.4000,0.3625,0.3510
0.4125,0.3625,0.3559
0.4250,0.3625,0.3593
0.4375,0.3625,0.3609
0.4500,0.3625,0.3623
0.4625,0.3625,0.3659
0.4750,0.3625,0.3737
0.4875,0.3625,0.3866
0.5000,0.3625,0.4033
0.5125,0.3625,0.4207
0.5250,0.3625,0.4357
0.5375,0.3625,0.4469
0.5500,0.3625,0.4543
0.5625,0.3625,0.4583
0.5750,0.3625,0.4598
0.5875,0.3625,0.4592
0.6000,0.3625,0.4567
0.6125,0.3625,0.4527
0.6250,0.3625,0.4476
0.6375,0.3625,0.4420
0.6500,0.3625,0.4362
0.6625,0.3625,0.4306
0.6750,0.3625,0.4252
0.6875,0.3625,0.4199
0.7000,0.3625,0.4142
0.7125,0.3625,0.4079
0.7250,0.3625,0.4014
0.7375,0.3625,0.3953
0.7500,0.3625,0.3906
0.7625,0.3625,0.3882
0.7750,0.3625,0.3884
0.7875,0.3625,0.3902
0.8000,0.3625,0.3925
0.8125,0.3625,0.3943
0.8250,0.3625,0.3952
0.8375,0.3625,0.3948
0.8500,0.3625,0.3898
0.8625,0.3625,0.3805
0.8750,0.3625,0.3666
0.8875,0.3625,0.3489
0.9000,0.3625,0.3296
0.9125,0.3625,0.3113
0.9250,0.3625,0.2966
0.9375,0.3625,0.2870
0.9500,0.3625,0.2828
0.9625,0.3625,0.2848
0.9750,0.3625,0.2903
0.9875,0.3625,0.2976
1.0000,0.3625,0.3065
0.0000,0.3750,0.3939
0.0125,0.3750,0.4066
0.0250,0.3750,0.4174
0.0375,0.3750,0.4271
0.0500,0.3750,0.4364
0.0625,0.3750,0.4451
0.0750,0.3750,0.4504
0.0875,0.3750,0.4543
0.1000,0.3750,0.4575
0.1125,0.3750,0.4602
0.1250,0.3750,0.4625
0.1375,0.3750,0.4644
0.1500,0.3750,0.4659
0.1625,0.3750,0.4670
0.1750,0.3750,0.4677
0.1875,0.3750,0.4680
0.2000,0.3750,0.4681
0.2125,0.3750,0.4682
0.2250,0.3750,0.4683
0.2375,0.3750,0.4683
0.2500,0.3750,0.4678
0.2625,0.3750,0.4664
0.2750,0.3750,0.4634
0.2875,0.3750,0.4584
0.3000,0.3750,0.4507
0.3125,0.3750,0.4395
0.3250,0.3750,0.4246
0.3375,0.3750,0.4067
0.3500,0.3750,0.3880
0.3625,0.3750,0.3723
0.3750,0.3750,0.3630
0.3875,0.3750,0.3608
0.4000,0.3750,0.3634
0.4125,0.3750,0.3669
0.4250,0.3750,0.3688
0.4375,0.3750,0.3689
0.4500,0.3750,0.3687
0.4625,0.3750,0.3703
0.4750,0.3750,0.3758
0.4875,0.3750,0.3864
0.5000,0.3750,0.4014
0.5125,0.3750,0.4182
0.5250,0.3750,0.4335
0.5375,0.3750,0.4455
0.5500,0.3750,0.4537
0.5625,0.3750,0.4586
0.5750,0.3750,0.4608
0.5875,0.3750,0.4609
0.6000,0.3750,0.4594
0.6125,0.3750,0.4566
0.6250,0.3750,0.4530
0.6375,0.3750,0.4487
0.6500,0.3750,0.4442
0.6625,0.3750,0.4396
0.6750,0.3750,0.4352
0.6875,0.3750,0.4309
0.7000,0.3750,0.4266
0.7125,0.3750,0.4224
0.7250,0.3750,0.4185
0.7375,0.3750,0.4157
0.7500,0.3750,0.4147
0.7625,0.3750,0.4159
0.7750,0.3750,0.4187
0.7875,0.3750,0.4220
0.8000,0.3750,0.4248
0.8125,0.3750,0.4266
0.8250,0.3750,0.4273
0.8375,0.3750,0.4268
0.8500,0.3750,0.4212
0.8625,0.3750,0.4087
0.8750,0.3750,0.3905
0.8875,0.3750,0.3680
0.9000,0.3750,0.3444
0.9125,0.3750,0.3225
0.9250,0.3750,0.3050
0.9375,0.3750,0.2930
0.9500,0.3750,0.2870
0.9625,0.3750,0.2861
0.9750,0.3750,0.2908
0.9875,0.3750,0.2980
1.0000,0.3750,0.3068
0.0000,0.3875,0.3769
0.0125,0.3875,0.3904
0.0250,0.3875,0.4026
0.0375,0.3875,0.4141
0.0500,0.3875,0.4255
0.0625,0.3875,0.4365
0.0750,0.3875,0.4454
0.0875,0.3875,0.4507
0.1000,0.3875,0.4551
0.1125,0.3875,0.4588
0.1250,0.3875,0.4619
0.1375,0.3875,0.4644
0.1500,0.3875,0.4664
0.1625,0.3875,0.4679
0.1750,0.3875,0.4688
0.1875,0.3875,0.4692
0.2000,0.3875,0.4693
0.2125,0.3875,0.4692
0.2250,0.3875,0.4691
0.2375,0.3875,0.4689
0.2500,0.3875,0.4684
0.2625,0.3875,0.4672
0.2750,0.3875,0.4648
0.2875,0.3875,0.4611
0.3000,0.3875,0.4556
0.3125,0.3875,0.4479
0.3250,0.3875,0.4373
0.3375,0.3875,0.4240
0.3500,0.3875,0.4089
0.3625,0.3875,0.3944
0.3750,0.3875,0.3838
0.3875,0.3875,0.3793
0.4000,0.3875,0.3792
0.4125,0.3875,0.3803
0.4250,0.3875,0.3802
0.4375,0.3875,0.3789
0.4500,0.3875,0.3776
0.4625,0.3875,0.3782
0.4750,0.3875,0.3826
0.4875,0.3875,0.3916
0.5000,0.3875,0.4049
0.5125,0.3875,0.4202
0.5250,0.3875,0.4347
0.5375,0.3875,0.4464
0.5500,0.3875,0.4547
0.5625,0.3875,0.4597
0.5750,0.3875,0.4623
0.5875,0.3875,0.4629
0.6000,0.3875,0.4620
0.6125,0.3875,0.4601
0.6250,0.3875,0.4575
0.6375,0.3875,0.4543
0.6500,0.3875,0.4507
0.6625,0.3875,0.4470
0.6750,0.3875,0.4434
0.6875,0.3875,0.4399
0.7000,0.3875,0.4368
0.7125,0.3875,0.4342
0.7250,0.3875,0.4326
0.7375,0.3875,0.4322
0.7500,0.3875,0.4335
0.7625,0.3875,0.4361
0.7750,0.3875,0.4393
0.7875,0.3875,0.4423
0.8000,0.3875,0.4444
0.8125,0.3875,0.4454
0.8250,0.3875,0.4454
0.8375,0.3875,0.4441
0.8500,0.3875,0.4408
0.8625,0.3875,0.4271
0.8750,0.3875,0.4070
0.8875,0.3875,0.3823
0.9000,0.3875,0.3566
0.9125,0.3875,0.3334
0.9250,0.3875,0.3147
0.9375,0.3875,0.3014
0.9500,0.3875,0.2937
0.9625,0.3875,0.2912
0.9750,0.3875,0.2932
0.9875,0.3875,0.2988
1.0000,0.3875,0.3071
0.0000,0.4000,0.3577
0.0125,0.4000,0.3713
0.0250,0.4000,0.3842
0.0375,0.4000,0.3969
0.0500,0.4000,0.4100
0.0625,0.4000,0.4231
0.0750,0.4000,0.4351
0.0875,0.4000,0.4430
0.1000,0.4000,0.4495
0.1125,0.4000,0.4548
0.1250,0.4000,0.4593
0.1375,0.4000,0.4629
0.1500,0.4000,0.4658
0.1625,0.4000,0.4679
0.1750,0.4000,0.4693
0.1875,0.4000,0.4699
0.2000,0.4000,0.4701
0.2125,0.4000,0.4700
0.2250,0.4000,0.4698
0.2375,0.4000,0.4694
0.2500,0.4000,0.4688
0.2625,0.4000,0.4676
0.2750,0.4000,0.4657
0.2875,0.4000,0.4628
0.3000,0.4000,0.4590
0.3125,0.4000,0.4538
0.3250,0.4000,0.4471
0.3375,0.4000,0.4385
0.3500,0.4000,0.4280
0.3625,0.4000,0.4168
0.3750,0.4000,0.4067
0.3875,0.4000,0.4000
0.4000,0.4000,0.3967
0.4125,0.4000,0.3949
0.4250,0.4000,0.3929
0.4375,0.4000,0.3906
0.4500,0.4000,0.3891
0.4625,0.4000,0.3896
0.4750,0.4000,0.3936
0.4875,0.4000,0.4019
0.5000,0.4000,0.4136
0.5125,0.4000,0.4269
0.5250,0.4000,0.4396
0.5375,0.4000,0.4499
0.5500,0.4000,0.4573
0.5625,0.4000,0.4619
0.5750,0.4000,0.4642
0.5875,0.4000,0.4649
0.6000,0.4000,0.4643
0.6125,0.4000,0.4629
0.6250,0.4000,0.4609
0.6375,0.4000,0.4584
0.6500,0.4000,0.4556
0.6625,0.4000,0.4525
0.6750,0.4000,0.4494
0.6875,0.4000,0.4465
0.7000,0.4000,0.4442
0.7125,0.4000,0.4429
0.7250,0.4000,0.4427
0.7375,0.4000,0.4437
0.7500,0.4000,0.4458
0.7625,0.4000,0.4485
0.7750,0.4000,0.4512
0.7875,0.4000,0.4533
0.8000,0.4000,0.4545
0.8125,0.4000,0.4547
0.8250,0.4000,0.4539
0.8375,0.4000,0.4516
0.8500,0.4000,0.4470
0.8625,0.4000,0.4360
0.8750,0.4000,0.4150
0.8875,0.4000,0.3896
0.9000,0.4000,0.3639
0.9125,0.4000,0.3415
0.9250,0.4000,0.3238
0.9375,0.4000,0.3110
0.9500,0.4000,0.3029
0.9625,0.4000,0.2992
0.9750,0.4000,0.2997
0.9875,0.4000,0.3037
1.0000,0.4000,0.3102
0.0000,0.4125,0.3372
0.0125,0.4125,0.3503
0.0250,0.4125,0.3631
0.0375,0.4125,0.3761
0.0500,0.4125,0.3903
0.0625,0.4125,0.4055
0.0750,0.4125,0.4203
0.0875,0.4125,0.4319
0.1000,0.4125,0.4415
0.1125,0.4125,0.4492
0.1250,0.4125,0.4556
0.1375,0.4125,0.4607
0.1500,0.4125,0.4647
0.1625,0.4125,0.4676
0.1750,0.4125,0.4695
0.1875,0.4125,0.4704
0.2000,0.4125,0.4706
0.2125,0.4125,0.4704
0.2250,0.4125,0.4701
0.2375,0.4125,0.4697
0.2500,0.4125,0.4691
0.2625,0.4125,0.4680
0.2750,0.4125,0.4663
0.2875,0.4125,0.4640
0.3000,0.4125,0.4612
0.3125,0.4125,0.4578
0.3250,0.4125,0.4536
0.3375,0.4125,0.4486
0.3500,0.4125,0.4424
0.3625,0.4125,0.4352
0.3750,0.4125,0.4274
0.3875,0.4125,0.4203
0.4000,0.4125,0.4148
0.4125,0.4125,0.4106
0.4250,0.4125,0.4073
0.4375,0.4125,0.4048
0.4500,0.4125,0.4037
0.4625,0.4125,0.4052
0.4750,0.4125,0.4097
0.4875,0.4125,0.4175
0.5000,0.4125,0.4275
0.5125,0.4125,0.4382
0.5250,0.4125,0.4480
0.5375,0.4125,0.4559
0.5500,0.4125,0.4614
0.5625,0.4125,0.4648
0.5750,0.4125,0.4664
0.5875,0.4125,0.4667
0.6000,0.4125,0.4661
0.6125,0.4125,0.4649
0.6250,0.4125,0.4633
0.6375,0.4125,0.4613
0.6500,0.4125,0.4589
0.6625,0.4125,0.4563
0.6750,0.4125,0.4535
0.6875,0.4125,0.4510
0.7000,0.4125,0.4493
0.7125,0.4125,0.4488
0.7250,0.4125,0.4494
0.7375,0.4125,0.4509
0.7500,0.4125,0.4532
0.7625,0.4125,0.4555
0.7750,0.4125,0.4576
0.7875,0.4125,0.4589
0.8000,0.4125,0.4595
0.8125,0.4125,0.4590
0.8250,0.4125,0.4574
0.8375,0.4125,0.4538
0.8500,0.4125,0.4473
0.8625,0.4125,0.4359
0.8750,0.4125,0.4151
0.8875,0.4125,0.3894
0.9000,0.4125,0.3645
0.9125,0.4125,0.3441
0.9250,0.4125,0.3291
0.9375,0.4125,0.3189
0.9500,0.4125,0.3124
0.9625,0.4125,0.3092
0.9750,0.4125,0.3090
0.9875,0.4125,0.3113
1.0000,0.4125,0.3155
0.0000,0.4250,0.3164
0.0125,0.4250,0.3284
0.0250,0.4250,0.3403
0.0375,0.4250,0.3531
0.0500,0.4250,0.3679
0.0625,0.4250,0.3849
0.0750,0.4250,0.4028
0.0875,0.4250,0.4187
0.1000,0.4250,0.4320
0.1125,0.4250,0.4429
0.1250,0.4250,0.4516
0.1375,0.4250,0.4584
0.1500,0.4250,0.4636
0.1625,0.4250,0.4672
0.1750,0.4250,0.4694
0.1875,0.4250,0.4704
0.2000,0.4250,0.4704
0.2125,0.4250,0.4700
0.2250,0.4250,0.4696
0.2375,0.4250,0.4693
0.2500,0.4250,0.4688
0.2625,0.4250,0.4680
0.2750,0.4250,0.4666
0.2875,0.4250,0.4648
0.3000,0.4250,0.4626
0.3125,0.4250,0.4603
0.3250,0.4250,0.4577
0.3375,0.4250,0.4549
0.3500,0.4250,0.4516
0.3625,0.4250,0.4478
0.3750,0.4250,0.4431
0.3875,0.4250,0.4377
0.4000,0.4250,0.4322
0.4125,0.4250,0.4274
0.4250,0.4250,0.4240
0.4375,0.4250,0.4222
0.4500,0.4250,0.4226
0.4625,0.4250,0.4254
0.4750,0.4250,0.4306
0.4875,0.4250,0.4376
0.5000,0.4250,0.4454
0.5125,0.4250,0.4528
0.5250,0.4250,0.4590
0.5375,0.4250,0.4637
0.5500,0.4250,0.4667
0.5625,0.4250,0.4683
0.5750,0.4250,0.4688
0.5875,0.4250,0.4684
0.6000,0.4250,0.4676
0.6125,0.4250,0.4664
0.6250,0.4250,0.4649
0.6375,0.4250,0.4632
0.6500,0.4250,0.4612
0.6625,0.4250,0.4588
0.6750,0.4250,0.4563
0.6875,0.4250,0.4541
0.7000,0.4250,0.4528
0.7125,0.4250,0.4527
0.7250,0.4250,0.4537
0.7375,0.4250,0.4555
0.7500,0.4250,0.4575
0.7625,0.4250,0.4595
0.7750,0.4250,0.4611
0.7875,0.4250,0.4620
0.8000,0.4250,0.4620
0.8125,0.4250,0.4610
0.8250,0.4250,0.4584
0.8375,0.4250,0.4534
0.8500,0.4250,0.4446
0.8625,0.4250,0.4302
0.8750,0.4250,0.4093
0.8875,0.4250,0.3834
0.9000,0.4250,0.3594
0.9125,0.4250,0.3409
0.9250,0.4250,0.3290
0.9375,0.4250,0.3224
0.9500,0.4250,0.3194
0.9625,0.4250,0.3186
0.9750,0.4250,0.3191
0.9875,0.4250,0.3206
1.0000,0.4250,0.3226
0.0000,0.4375,0.2973
0.0125,0.4375,0.3075
0.0250,0.4375,0.3180
0.0375,0.4375,0.3299
0.0500,0.4375,0.3447
0.0625,0.4375,0.3633
0.0750,0.4375,0.3846
0.0875,0.4375,0.4044
0.1000,0.4375,0.4218
0.1125,0.4375,0.4362
0.1250,0.4375,0.4477
0.1375,0.4375,0.4564
0.1500,0.4375,0.4626
0.1625,0.4375,0.4666
0.1750,0.4375,0.4687
0.1875,0.4375,0.4693
0.2000,0.4375,0.4688
0.2125,0.4375,0.4681
0.2250,0.4375,0.4677
0.2375,0.4375,0.4676
0.2500,0.4375,0.4676
0.2625,0.4375,0.4673
0.2750,0.4375,0.4664
0.2875,0.4375,0.4651
0.3000,0.4375,0.4634
0.3125,0.4375,0.4617
0.3250,0.4375,0.4601
0.3375,0.4375,0.4585
0.3500,0.4375,0.4571
0.3625,0.4375,0.4555
0.3750,0.4375,0.4536
0.3875,0.4375,0.4510
0.4000,0.4375,0.4478
0.4125,0.4375,0.4446
0.4250,0.4375,0.4424
0.4375,0.4375,0.4422
0.4500,0.4375,0.4442
0.4625,0.4375,0.4479
0.4750,0.4375,0.4529
0.4875,0.4375,0.4583
0.5000,0.4375,0.4633
0.5125,0.4375,0.4674
0.5250,0.4375,0.4702
0.5375,0.4375,0.4719
0.5500,0.4375,0.4723
0.5625,0.4375,0.4720
0.5750,0.4375,0.4711
0.5875,0.4375,0.4700
0.6000,0.4375,0.4687
0.6125,0.4375,0.4675
0.6250,0.4375,0.4661
0.6375,0.4375,0.4646
0.6500,0.4375,0.4629
0.6625,0.4375,0.4608
0.6750,0.4375,0.4585
0.6875,0.4375,0.4565
0.7000,0.4375,0.4555
0.7125,0.4375,0.4556
0.7250,0.4375,0.4568
0.7375,0.4375,0.4585
0.7500,0.4375,0.4604
0.7625,0.4375,0.4620
0.7750,0.4375,0.4632
0.7875,0.4375,0.4637
0.8000,0.4375,0.4634
0.8125,0.4375,0.4617
0.8250,0.4375,0.4582
0.8375,0.4375,0.4516
0.8500,0.4375,0.4406
0.8625,0.4375,0.4238
0.8750,0.4375,0.4015
0.8875,0.4375,0.3761
0.9000,0.4375,0.3523
0.9125,0.4375,0.3352
0.9250,0.4375,0.3253
0.9375,0.4375,0.3216
0.9500,0.4375,0.3222
0.9625,0.4375,0.3250
0.9750,0.4375,0.3280
0.9875,0.4375,0.3300
1.0000,0.4375,0.3306
0.0000,0.4500,0.2818
0.0125,0.4500,0.2897
0.0250,0.4500,0.2984
0.0375,0.4500,0.3089
0.0500,0.4500,0.3231
0.0625,0.4500,0.3440
0.0750,0.4500,0.3667
0.0875,0.4500,0.3897
0.1000,0.4500,0.4110
0.1125,0.4500,0.4293
0.1250,0.4500,0.4437
0.1375,0.4500,0.4542
0.1500,0.4500,0.4613
0.1625,0.4500,0.4653
0.1750,0.4500,0.4668
0.1875,0.4500,0.4665
0.2000,0.4500,0.4653
0.2125,0.4500,0.4642
0.2250,0.4500,0.4638
0.2375,0.4500,0.4642
0.2500,0.4500,0.4649
0.2625,0.4500,0.4654
0.2750,0.4500,0.4653
0.2875,0.4500,0.4646
0.3000,0.4500,0.4635
0.3125,0.4500,0.4624
0.3250,0.4500,0.4614
0.3375,0.4500,0.4607
0.3500,0.4500,0.4603
0.3625,0.4500,0.4602
0.3750,0.4500,0.4603
0.3875,0.4500,0.4604
0.4000,0.4500,0.4601
0.4125,0.4500,0.4596
0.4250,0.4500,0.4597
0.4375,0.4500,0.4610
0.4500,0.4500,0.4637
0.4625,0.4500,0.4671
0.4750,0.4500,0.4708
0.4875,0.4500,0.4741
0.5000,0.4500,0.4767
0.5125,0.4500,0.4784
0.5250,0.4500,0.4791
0.5375,0.4500,0.4787
0.5500,0.4500,0.4773
0.5625,0.4500,0.4754
0.5750,0.4500,0.4732
0.5875,0.4500,0.4713
0.6000,0.4500,0.4697
0.6125,0.4500,0.4684
0.6250,0.4500,0.4671
0.6375,0.4500,0.4658
0.6500,0.4500,0.4643
0.6625,0.4500,0.4625
0.6750,0.4500,0.4605
0.6875,0.4500,0.4587
0.7000,0.4500,0.4578
0.7125,0.4500,0.4580
0.7250,0.4500,0.4591
0.7375,0.4500,0.4606
0.7500,0.4500,0.4623
0.7625,0.4500,0.4637
0.7750,0.4500,0.4646
0.7875,0.4500,0.4648
0.8000,0.4500,0.4641
0.8125,0.4500,0.4618
0.8250,0.4500,0.4573
0.8375,0.4500,0.4492
0.8500,0.4500,0.4363
0.8625,0.4500,0.4180
0.8750,0.4500,0.3957
0.8875,0.4500,0.3721
0.9000,0.4500,0.3504
0.9125,0.4500,0.3322
0.9250,0.4500,0.3222
0.9375,0.4500,0.3198
0.9500,0.4500,0.3230
0.9625,0.4500,0.3291
0.9750,0.4500,0.3351
0.9875,0.4500,0.3387
1.0000,0.4500,0.3389
0.0000,0.4625,0.2706
0.0125,0.4625,0.2763
0.0250,0.4625,0.2830
0.0375,0.4625,0.2931
0.0500,0.4625,0.3082
0.0625,0.4625,0.3272
0.0750,0.4625,0.3498
0.0875,0.4625,0.3748
0.1000,0.4625,0.3997
0.1125,0.4625,0.4218
0.1250,0.4625,0.4393
0.1375,0.4625,0.4516
0.1500,0.4625,0.4592
0.1625,0.4625,0.4628
0.1750,0.4625,0.4634
0.1875,0.4625,0.4619
0.2000,0.4625,0.4597
0.2125,0.4625,0.4579
0.2250,0.4625,0.4575
0.2375,0.4625,0.4586
0.2500,0.4625,0.4603
0.2625,0.4625,0.4619
0.2750,0.4625,0.4629
0.2875,0.4625,0.4631
0.3000,0.4625,0.4628
0.3125,0.4625,0.4623
0.3250,0.4625,0.4620
0.3375,0.4625,0.4619
0.3500,0.4625,0.4623
0.3625,0.4625,0.4633
0.3750,0.4625,0.4648
0.3875,0.4625,0.4667
0.4000,0.4625,0.4686
0.4125,0.4625,0.4703
0.4250,0.4625,0.4721
0.4375,0.4625,0.4743
0.4500,0.4625,0.4768
0.4625,0.4625,0.4794
0.4750,0.4625,0.4817
0.4875,0.4625,0.4834
0.5000,0.4625,0.4846
0.5125,0.4625,0.4850
0.5250,0.4625,0.4845
0.5375,0.4625,0.4831
0.5500,0.4625,0.4808
0.5625,0.4625,0.4779
0.5750,0.4625,0.4750
0.5875,0.4625,0.4725
0.6000,0.4625,0.4706
0.6125,0.4625,0.4692
0.6250,0.4625,0.4681
0.6375,0.4625,0.4670
0.6500,0.4625,0.4658
0.6625,0.4625,0.4643
0.6750,0.4625,0.4625
0.6875,0.4625,0.4608
0.7000,0.4625,0.4599
0.7125,0.4625,0.4600
0.7250,0.4625,0.4608
0.7375,0.4625,0.4622
0.7500,0.4625,0.4636
0.7625,0.4625,0.4647
0.7750,0.4625,0.4655
0.7875,0.4625,0.4654
0.8000,0.4625,0.4643
0.8125,0.4625,0.4615
0.8250,0.4625,0.4560
0.8375,0.4625,0.4467
0.8500,0.4625,0.4325
0.8625,0.4625,0.4139
0.8750,0.4625,0.3925
0.8875,0.4625,0.3712
0.9000,0.4625,0.3522
0.9125,0.4625,0.3367
0.9250,0.4625,0.3251
0.9375,0.4625,0.3211
0.9500,0.4625,0.3256
0.9625,0.4625,0.3339
0.9750,0.4625,0.3424
0.9875,0.4625,0.3476
1.0000,0.4625,0.3480
0.0000,0.4750,0.2648
0.0125,0.4750,0.2691
0.0250,0.4750,0.2754
0.0375,0.4750,0.2842
0.0500,0.4750,0.2964
0.0625,0.4750,0.3129
0.0750,0.4750,0.3343
0.0875,0.4750,0.3601
0.1000,0.4750,0.3877
0.1125,0.4750,0.4134
0.1250,0.4750,0.4339
0.1375,0.4750,0.4480
0.1500,0.4750,0.4559
0.1625,0.4750,0.4590
0.1750,0.4750,0.4585
0.1875,0.4750,0.4557
0.2000,0.4750,0.4522
0.2125,0.4750,0.4496
0.2250,0.4750,0.4490
0.2375,0.4750,0.4506
0.2500,0.4750,0.4534
0.2625,0.4750,0.4564
0.2750,0.4750,0.4589
0.2875,0.4750,0.4604
0.3000,0.4750,0.4612
0.3125,0.4750,0.4615
0.3250,0.4750,0.4619
0.3375,0.4750,0.4626
0.3500,0.4750,0.4638
0.3625,0.4750,0.4656
0.3750,0.4750,0.4680
0.3875,0.4750,0.4708
0.4000,0.4750,0.4738
0.4125,0.4750,0.4766
0.4250,0.4750,0.4791
0.4375,0.4750,0.4815
0.4500,0.4750,0.4837
0.4625,0.4750,0.4855
0.4750,0.4750,0.4870
0.4875,0.4750,0.4879
0.5000,0.4750,0.4883
0.5125,0.4750,0.4880
0.5250,0.4750,0.4871
0.5375,0.4750,0.4853
0.5500,0.4750,0.4826
0.5625,0.4750,0.4793
0.5750,0.4750,0.4760
0.5875,0.4750,0.4732
0.6000,0.4750,0.4712
0.6125,0.4750,0.4699
0.6250,0.4750,0.4690
0.6375,0.4750,0.4683
0.6500,0.4750,0.4673
0.6625,0.4750,0.4660
0.6750,0.4750,0.4642
0.6875,0.4750,0.4626
0.7000,0.4750,0.4615
0.7125,0.4750,0.4612
0.7250,0.4750,0.4618
0.7375,0.4750,0.4629
0.7500,0.4750,0.4641
0.7625,0.4750,0.4651
0.7750,0.4750,0.4657
0.7875,0.4750,0.4656
0.8000,0.4750,0.4642
0.8125,0.4750,0.4608
0.8250,0.4750,0.4546
0.8375,0.4750,0.4444
0.8500,0.4750,0.4298
0.8625,0.4750,0.4117
0.8750,0.4750,0.3920
0.8875,0.4750,0.3730
0.9000,0.4750,0.3563
0.9125,0.4750,0.3430
0.9250,0.4750,0.3336
0.9375,0.4750,0.3290
0.9500,0.4750,0.3328
0.9625,0.4750,0.3425
0.9750,0.4750,0.3524
0.9875,0.4750,0.3586
1.0000,0.4750,0.3592
0.0000,0.4875,0.2628
0.0125,0.4875,0.2660
0.0250,0.4875,0.2707
0.0375,0.4875,0.2775
0.0500,0.4875,0.2871
0.0625,0.4875,0.3010
0.0750,0.4875,0.3204
0.0875,0.4875,0.3458
0.1000,0.4875,0.3751
0.1125,0.4875,0.4039
0.1250,0.4875,0.4274
0.1375,0.4875,0.4432
0.1500,0.4875,0.4515
0.1625,0.4875,0.4540
0.1750,0.4875,0.4523
0.1875,0.4875,0.4482
0.2000,0.4875,0.4436
0.2125,0.4875,0.4400
0.2250,0.4875,0.4390
0.2375,0.4875,0.4408
0.2500,0.4875,0.4446
0.2625,0.4875,0.4492
0.2750,0.4875,0.4533
0.2875,0.4875,0.4564
0.3000,0.4875,0.4585
0.3125,0.4875,0.4599
0.3250,0.4875,0.4612
0.3375,0.4875,0.4628
0.3500,0.4875,0.4647
0.3625,0.4875,0.4673
0.3750,0.4875,0.4703
0.3875,0.4875,0.4735
0.4000,0.4875,0.4766
0.4125,0.4875,0.4796
0.4250,0.4875,0.4822
0.4375,0.4875,0.4846
0.4500,0.4875,0.4865
0.4625,0.4875,0.4881
0.4750,0.4875,0.4891
0.4875,0.4875,0.4897
0.5000,0.4875,0.4897
0.5125,0.4875,0.4891
0.5250,0.4875,0.4878
0.5375,0.4875,0.4857
0.5500,0.4875,0.4829
0.5625,0.4875,0.4795
0.5750,0.4875,0.4761
0.5875,0.4875,0.4734
0.6000,0.4875,0.4715
0.6125,0.4875,0.4705
0.6250,0.4875,0.4699
0.6375,0.4875,0.4694
0.6500,0.4875,0.4686
0.6625,0.4875,0.4673
0.6750,0.4875,0.4654
0.6875,0.4875,0.4635
0.7000,0.4875,0.4621
0.7125,0.4875,0.4615
0.7250,0.4875,0.4617
0.7375,0.4875,0.4625
0.7500,0.4875,0.4635
0.7625,0.4875,0.4646
0.7750,0.4875,0.4653
0.7875,0.4875,0.4651
0.8000,0.4875,0.4636
0.8125,0.4875,0.4599
0.8250,0.4875,0.4532
0.8375,0.4875,0.4428
0.8500,0.4875,0.4285
0.8625,0.4875,0.4116
0.8750,0.4875,0.3937
0.8875,0.4875,0.3768
0.9000,0.4875,0.3622
0.9125,0.4875,0.3509
0.9250,0.4875,0.3439
0.9375,0.4875,0.3421
0.9500,0.4875,0.3461
0.9625,0.4875,0.3555
0.9750,0.4875,0.3656
0.9875,0.4875,0.3717
1.0000,0.4875,0.3722
0.0000,0.5000,0.2609
0.0125,0.5000,0.2633
0.0250,0.5000,0.2669
0.0375,0.5000,0.2721
0.0500,0.5000,0.2797
0.0625,0.5000,0.2911
0.0750,0.5000,0.3081
0.0875,0.5000,0.3320
0.1000,0.5000,0.3619
0.1125,0.5000,0.3931
0.1250,0.5000,0.4195
0.1375,0.5000,0.4371
0.1500,0.5000,0.4459
0.1625,0.5000,0.4479
0.1750,0.5000,0.4454
0.1875,0.5000,0.4404
0.2000,0.5000,0.4348
0.2125,0.5000,0.4304
0.2250,0.5000,0.4288
0.2375,0.5000,0.4305
0.2500,0.5000,0.4350
0.2625,0.5000,0.4409
0.2750,0.5000,0.4466
0.2875,0.5000,0.4514
0.3000,0.5000,0.4549
0.3125,0.5000,0.4576
0.3250,0.5000,0.4600
0.3375,0.5000,0.4624
0.3500,0.5000,0.4652
0.3625,0.5000,0.4683
0.3750,0.5000,0.4716
0.3875,0.5000,0.4747
0.4000,0.5000,0.4777
0.4125,0.5000,0.4805
0.4250,0.5000,0.4830
0.4375,0.5000,0.4853
0.4500,0.5000,0.4873
0.4625,0.5000,0.4887
0.4750,0.5000,0.4896
0.4875,0.5000,0.4900
0.5000,0.5000,0.4897
0.5125,0.5000,0.4889
0.5250,0.5000,0.4873
0.5375,0.5000,0.4851
0.5500,0.5000,0.4821
0.5625,0.5000,0.4787
0.5750,0.5000,0.4755
0.5875,0.5000,0.4730
0.6000,0.5000,0.4715
0.6125,0.5000,0.4708
0.6250,0.5000,0.4705
0.6375,0.5000,0.4702
0.6500,0.5000,0.4694
0.6625,0.5000,0.4680
0.6750,0.5000,0.4658
0.6875,0.5000,0.4635
0.7000,0.5000,0.4616
0.7125,0.5000,0.4605
0.7250,0.5000,0.4602
0.7375,0.5000,0.4607
0.7500,0.5000,0.4616
0.7625,0.5000,0.4627
0.7750,0.5000,0.4636
0.7875,0.5000,0.4637
0.8000,0.5000,0.4623
0.8125,0.5000,0.4588
0.8250,0.5000,0.4522
0.8375,0.5000,0.4422
0.8500,0.5000,0.4289
0.8625,0.5000,0.4135
0.8750,0.5000,0.3975
0.8875,0.5000,0.3824
0.9000,0.5000,0.3697
0.9125,0.5000,0.3604
0.9250,0.5000,0.3557
0.9375,0.5000,0.3565
0.9500,0.5000,0.3624
0.9625,0.5000,0.3711
0.9750,0.5000,0.3793
0.9875,0.5000,0.3846
1.0000,0.5000,0.3847
0.0000,0.5125,0.2588
0.0125,0.5125,0.2606
0.0250,0.5125,0.2634
0.0375,0.5125,0.2674
0.0500,0.5125,0.2734
0.0625,0.5125,0.2827
0.0750,0.5125,0.2971
0.0875,0.5125,0.3188
0.1000,0.5125,0.3480
0.1125,0.5125,0.3808
0.1250,0.5125,0.4098
0.1375,0.5125,0.4296
0.1500,0.5125,0.4393
0.1625,0.5125,0.4413
0.1750,0.5125,0.4385
0.1875,0.5125,0.4330
0.2000,0.5125,0.4270
0.2125,0.5125,0.4221
0.2250,0.5125,0.4199
0.2375,0.5125,0.4213
0.2500,0.5125,0.4261
0.2625,0.5125,0.4329
0.2750,0.5125,0.4400
0.2875,0.5125,0.4461
0.3000,0.5125,0.4509
0.3125,0.5125,0.4548
0.3250,0.5125,0.4582
0.3375,0.5125,0.4615
0.3500,0.5125,0.4649
0.3625,0.5125,0.4684
0.3750,0.5125,0.4717
0.3875,0.5125,0.4746
0.4000,0.5125,0.4773
0.4125,0.5125,0.4798
0.4250,0.5125,0.4823
0.4375,0.5125,0.4847
0.4500,0.5125,0.4868
0.4625,0.5125,0.4883
0.4750,0.5125,0.4892
0.4875,0.5125,0.4894
0.5000,0.5125,0.4890
0.5125,0.5125,0.4879
0.5250,0.5125,0.4861
0.5375,0.5125,0.4835
0.5500,0.5125,0.4804
0.5625,0.5125,0.4771
0.5750,0.5125,0.4742
0.5875,0.5125,0.4720
0.6000,0.5125,0.4710
0.6125,0.5125,0.4707
0.6250,0.5125,0.4708
0.6375,0.5125,0.4706
0.6500,0.5125,0.4697
0.6625,0.5125,0.4679
0.6750,0.5125,0.4654
0.6875,0.5125,0.4626
0.7000,0.5125,0.4601
0.7125,0.5125,0.4583
0.7250,0.5125,0.4574
0.7375,0.5125,0.4573
0.7500,0.5125,0.4579
0.7625,0.5125,0.4590
0.7750,0.5125,0.4603
0.7875,0.5125,0.4610
0.8000,0.5125,0.4603
0.8125,0.5125,0.4575
0.8250,0.5125,0.4518
0.8375,0.5125,0.4429
0.8500,0.5125,0.4311
0.8625,0.5125,0.4173
0.8750,0.5125,0.4030
0.8875,0.5125,0.3896
0.9000,0.5125,0.3784
0.9125,0.5125,0.3710
0.9250,0.5125,0.3685
0.9375,0.5125,0.3711
0.9500,0.5125,0.3772
0.9625,0.5125,0.3840
0.9750,0.5125,0.3891
0.9875,0.5125,0.3917
1.0000,0.5125,0.3919
0.0000,0.5250,0.2561
0.0125,0.5250,0.2573
0.0250,0.5250,0.2594
0.0375,0.5250,0.2627
0.0500,0.5250,0.2676
0.0625,0.5250,0.2752
0.0750,0.5250,0.2874
0.0875,0.5250,0.3065
0.1000,0.5250,0.3339
0.1125,0.5250,0.3671
0.1250,0.5250,0.3984
0.1375,0.5250,0.4206
0.1500,0.5250,0.4318
0.1625,0.5250,0.4345
0.1750,0.5250,0.4320
0.1875,0.5250,0.4268
0.2000,0.5250,0.4209
0.2125,0.5250,0.4159
0.2250,0.5250,0.4135
0.2375,0.5250,0.4146
0.2500,0.5250,0.4194
0.2625,0.5250,0.4266
0.2750,0.5250,0.4345
0.2875,0.5250,0.4416
0.3000,0.5250,0.4472
0.3125,0.5250,0.4519
0.3250,0.5250,0.4559
0.3375,0.5250,0.4599
0.3500,0.5250,0.4636
0.3625,0.5250,0.4672
0.3750,0.5250,0.4702
0.3875,0.5250,0.4728
0.4000,0.5250,0.4752
0.4125,0.5250,0.4775
0.4250,0.5250,0.4800
0.4375,0.5250,0.4827
0.4500,0.5250,0.4851
0.4625,0.5250,0.4869
0.4750,0.5250,0.4879
0.4875,0.5250,0.4881
0.5000,0.5250,0.4875
0.5125,0.5250,0.4861
0.5250,0.5250,0.4840
0.5375,0.5250,0.4813
0.5500,0.5250,0.4782
0.5625,0.5250,0.4750
0.5750,0.5250,0.4724
0.5875,0.5250,0.4707
0.6000,0.5250,0.4701
0.6125,0.5250,0.4703
0.6250,0.5250,0.4706
0.6375,0.5250,0.4705
0.6500,0.5250,0.4694
0.6625,0.5250,0.4673
0.6750,0.5250,0.4643
0.6875,0.5250,0.4609
0.7000,0.5250,0.4577
0.7125,0.5250,0.4551
0.7250,0.5250,0.4532
0.7375,0.5250,0.4522
0.7500,0.5250,0.4522
0.7625,0.5250,0.4532
0.7750,0.5250,0.4549
0.7875,0.5250,0.4566
0.8000,0.5250,0.4572
0.8125,0.5250,0.4559
0.8250,0.5250,0.4519
0.8375,0.5250,0.4448
0.8500,0.5250,0.4349
0.8625,0.5250,0.4229
0.8750,0.5250,0.4101
0.8875,0.5250,0.3979
0.9000,0.5250,0.3882
0.9125,0.5250,0.3823
0.9250,0.5250,0.3813
0.9375,0.5250,0.3843
0.9500,0.5250,0.3890
0.9625,0.5250,0.3931
0.9750,0.5250,0.3953
0.9875,0.5250,0.3956
1.0000,0.5250,0.3944
0.0000,0.5375,0.2517
0.0125,0.5375,0.2524
0.0250,0.5375,0.2542
0.0375,0.5375,0.2571
0.0500,0.5375,0.2615
0.0625,0.5375,0.2682
0.0750,0.5375,0.2787
0.0875,0.5375,0.2954
0.1000,0.5375,0.3206
0.1125,0.5375,0.3530
0.1250,0.5375,0.3858
0.1375,0.5375,0.4103
0.1500,0.5375,0.4236
0.1625,0.5375,0.4278
0.1750,0.5375,0.4265
0.1875,0.5375,0.4222
0.2000,0.5375,0.4170
0.2125,0.5375,0.4124
0.2250,0.5375,0.4099
0.2375,0.5375,0.4108
0.2500,0.5375,0.4155
0.2625,0.5375,0.4229
0.2750,0.5375,0.4311
0.2875,0.5375,0.4385
0.3000,0.5375,0.4444
0.3125,0.5375,0.4493
0.3250,0.5375,0.4535
0.3375,0.5375,0.4575
0.3500,0.5375,0.4612
0.3625,0.5375,0.4644
0.3750,0.5375,0.4670
0.3875,0.5375,0.4691
0.4000,0.5375,0.4710
0.4125,0.5375,0.4731
0.4250,0.5375,0.4757
0.4375,0.5375,0.4787
0.4500,0.5375,0.4818
0.4625,0.5375,0.4841
0.4750,0.5375,0.4855
0.4875,0.5375,0.4859
0.5000,0.5375,0.4852
0.5125,0.5375,0.4836
0.5250,0.5375,0.4813
0.5375,0.5375,0.4785
0.5500,0.5375,0.4754
0.5625,0.5375,0.4726
0.5750,0.5375,0.4704
0.5875,0.5375,0.4692
0.6000,0.5375,0.4691
0.6125,0.5375,0.4696
0.6250,0.5375,0.4701
0.6375,0.5375,0.4700
0.6500,0.5375,0.4687
0.6625,0.5375,0.4661
0.6750,0.5375,0.4625
0.6875,0.5375,0.4585
0.7000,0.5375,0.4544
0.7125,0.5375,0.4508
0.7250,0.5375,0.4477
0.7375,0.5375,0.4456
0.7500,0.5375,0.4448
0.7625,0.5375,0.4456
0.7750,0.5375,0.4479
0.7875,0.5375,0.4509
0.8000,0.5375,0.4534
0.8125,0.5375,0.4541
0.8250,0.5375,0.4523
0.8375,0.5375,0.4475
0.8500,0.5375,0.4399
0.8625,0.5375,0.4297
0.8750,0.5375,0.4183
0.8875,0.5375,0.4072
0.9000,0.5375,0.3984
0.9125,0.5375,0.3935
0.9250,0.5375,0.3928
0.9375,0.5375,0.3948
0.9500,0.5375,0.3973
0.9625,0.5375,0.3987
0.9750,0.5375,0.3986
0.9875,0.5375,0.3974
1.0000,0.5375,0.3953
0.0000,0.5500,0.2443
0.0125,0.5500,0.2444
0.0250,0.5500,0.2461
0.0375,0.5500,0.2493
0.0500,0.5500,0.2540
0.0625,0.5500,0.2607
0.0750,0.5500,0.2707
0.0875,0.5500,0.2862
0.1000,0.5500,0.3097
0.1125,0.5500,0.3408
0.1250,0.5500,0.3736
0.1375,0.5500,0.3996
0.1500,0.5500,0.4150
0.1625,0.5500,0.4214
0.1750,0.5500,0.4220
0.1875,0.5500,0.4195
0.2000,0.5500,0.4156
0.2125,0.5500,0.4117
0.2250,0.5500,0.4095
0.2375,0.5500,0.4103
0.2500,0.5500,0.4147
0.2625,0.5500,0.4219
0.2750,0.5500,0.4299
0.2875,0.5500,0.4370
0.3000,0.5500,0.4427
0.3125,0.5500,0.4472
0.3250,0.5500,0.4511
0.3375,0.5500,0.4545
0.3500,0.5500,0.4575
0.3625,0.5500,0.4599
0.3750,0.5500,0.4617
0.3875,0.5500,0.4629
0.4000,0.5500,0.4641
0.4125,0.5500,0.4658
0.4250,0.5500,0.4684
0.4375,0.5500,0.4720
0.4500,0.5500,0.4760
0.4625,0.5500,0.4794
0.4750,0.5500,0.4816
0.4875,0.5500,0.4824
0.5000,0.5500,0.4818
0.5125,0.5500,0.4803
0.5250,0.5500,0.4780
0.5375,0.5500,0.4753
0.5500,0.5500,0.4726
0.5625,0.5500,0.4702
0.5750,0.5500,0.4685
0.5875,0.5500,0.4677
0.6000,0.5500,0.4679
0.6125,0.5500,0.4687
0.6250,0.5500,0.4694
0.6375,0.5500,0.4691
0.6500,0.5500,0.4675
0.6625,0.5500,0.4643
0.6750,0.5500,0.4601
0.6875,0.5500,0.4553
0.7000,0.5500,0.4502
0.7125,0.5500,0.4453
0.7250,0.5500,0.4410
0.7375,0.5500,0.4378
0.7500,0.5500,0.4364
0.7625,0.5500,0.4374
0.7750,0.5500,0.4407
0.7875,0.5500,0.4452
0.8000,0.5500,0.4495
0.8125,0.5500,0.4521
0.8250,0.5500,0.4524
0.8375,0.5500,0.4500
0.8500,0.5500,0.4447
0.8625,0.5500,0.4367
0.8750,0.5500,0.4268
0.8875,0.5500,0.4165
0.9000,0.5500,0.4081
0.9125,0.5500,0.4033
0.9250,0.5500,0.4018
0.9375,0.5500,0.4020
0.9500,0.5500,0.4022
0.9625,0.5500,0.4015
0.9750,0.5500,0.3998
0.9875,0.5500,0.3975
1.0000,0.5500,0.3945
0.0000,0.5625,0.2317
0.0125,0.5625,0.2314
0.0250,0.5625,0.2335
0.0375,0.5625,0.2376
0.0500,0.5625,0.2437
0.0625,0.5625,0.2518
0.0750,0.5625,0.2632
0.0875,0.5625,0.2796
0.1000,0.5625,0.3030
0.1125,0.5625,0.3331
0.1250,0.5625,0.3646
0.1375,0.5625,0.3904
0.1500,0.5625,0.4069
0.1625,0.5625,0.4154
0.1750,0.5625,0.4185
0.1875,0.5625,0.4184
0.2000,0.5625,0.4164
0.2125,0.5625,0.4140
0.2250,0.5625,0.4123
0.2375,0.5625,0.4130
0.2500,0.5625,0.4169
0.2625,0.5625,0.4234
0.2750,0.5625,0.4306
0.2875,0.5625,0.4369
0.3000,0.5625,0.4418
0.3125,0.5625,0.4455
0.3250,0.5625,0.4485
0.3375,0.5625,0.4509
0.3500,0.5625,0.4527
0.3625,0.5625,0.4538
0.3750,0.5625,0.4542
0.3875,0.5625,0.4542
0.4000,0.5625,0.4544
0.4125,0.5625,0.4553
0.4250,0.5625,0.4577
0.4375,0.5625,0.4618
0.4500,0.5625,0.4670
0.4625,0.5625,0.4720
0.4750,0.5625,0.4757
0.4875,0.5625,0.4775
0.5000,0.5625,0.4775
0.5125,0.5625,0.4763
0.5250,0.5625,0.4744
0.5375,0.5625,0.4721
0.5500,0.5625,0.4699
0.5625,0.5625,0.4681
0.5750,0.5625,0.4668
0.5875,0.5625,0.4664
0.6000,0.5625,0.4668
0.6125,0.5625,0.4677
0.6250,0.5625,0.4684
0.6375,0.5625,0.4680
0.6500,0.5625,0.4659
0.6625,0.5625,0.4621
0.6750,0.5625,0.4570
0.6875,0.5625,0.4512
0.7000,0.5625,0.4449
0.7125,0.5625,0.4388
0.7250,0.5625,0.4334
0.7375,0.5625,0.4295
0.7500,0.5625,0.4282
0.7625,0.5625,0.4300
0.7750,0.5625,0.4346
0.7875,0.5625,0.4406
0.8000,0.5625,0.4463
0.8125,0.5625,0.4503
0.8250,0.5625,0.4521
0.8375,0.5625,0.4515
0.8500,0.5625,0.4483
0.8625,0.5625,0.4424
0.8750,0.5625,0.4340
0.8875,0.5625,0.4245
0.9000,0.5625,0.4161
0.9125,0.5625,0.4105
0.9250,0.5625,0.4075
0.9375,0.5625,0.4058
0.9500,0.5625,0.4041
0.9625,0.5625,0.4018
0.9750,0.5625,0.3990
0.9875,0.5625,0.3956
1.0000,0.5625,0.3918
0.0000,0.5750,0.2121
0.0125,0.5750,0.2117
0.0250,0.5750,0.2148
0.0375,0.5750,0.2208
0.0500,0.5750,0.2294
0.0625,0.5750,0.2408
0.0750,0.5750,0.2558
0.0875,0.5750,0.2758
0.1000,0.5750,0.3017
0.1125,0.5750,0.3318
0.1250,0.5750,0.3611
0.1375,0.5750,0.3845
0.1500,0.5750,0.4005
0.1625,0.5750,0.4103
0.1750,0.5750,0.4158
0.1875,0.5750,0.4184
0.2000,0.5750,0.4191
0.2125,0.5750,0.4186
0.2250,0.5750,0.4180
0.2375,0.5750,0.4187
0.2500,0.5750,0.4217
0.2625,0.5750,0.4269
0.2750,0.5750,0.4327
0.2875,0.5750,0.4377
0.3000,0.5750,0.4413
0.3125,0.5750,0.4439
0.3250,0.5750,0.4456
0.3375,0.5750,0.4465
0.3500,0.5750,0.4467
0.3625,0.5750,0.4460
0.3750,0.5750,0.4447
0.3875,0.5750,0.4431
0.4000,0.5750,0.4420
0.4125,0.5750,0.4421
0.4250,0.5750,0.4442
0.4375,0.5750,0.4486
0.4500,0.5750,0.4550
0.4625,0.5750,0.4620
0.4750,0.5750,0.4678
0.4875,0.5750,0.4714
0.5000,0.5750,0.4727
0.5125,0.5750,0.4723
0.5250,0.5750,0.4711
0.5375,0.5750,0.4695
0.5500,0.5750,0.4679
0.5625,0.5750,0.4666
0.5750,0.5750,0.4658
0.5875,0.5750,0.4656
0.6000,0.5750,0.4660
0.6125,0.5750,0.4669
0.6250,0.5750,0.4674
0.6375,0.5750,0.4666
0.6500,0.5750,0.4638
0.6625,0.5750,0.4592
0.6750,0.5750,0.4531
0.6875,0.5750,0.4461
0.7000,0.5750,0.4387
0.7125,0.5750,0.4315
0.7250,0.5750,0.4255
0.7375,0.5750,0.4218
0.7500,0.5750,0.4215
0.7625,0.5750,0.4247
0.7750,0.5750,0.4307
0.7875,0.5750,0.4378
0.8000,0.5750,0.4442
0.8125,0.5750,0.4488
0.8250,0.5750,0.4513
0.8375,0.5750,0.4516
0.8500,0.5750,0.4496
0.8625,0.5750,0.4450
0.8750,0.5750,0.4379
0.8875,0.5750,0.4291
0.9000,0.5750,0.4205
0.9125,0.5750,0.4140
0.9250,0.5750,0.4097
0.9375,0.5750,0.4064
0.9500,0.5750,0.4032
0.9625,0.5750,0.3997
0.9750,0.5750,0.3956
0.9875,0.5750,0.3912
1.0000,0.5750,0.3861
0.0000,0.5875,0.1864
0.0125,0.5875,0.1859
0.0250,0.5875,0.1904
0.0375,0.5875,0.1990
0.0500,0.5875,0.2114
0.0625,0.5875,0.2278
0.0750,0.5875,0.2489
0.0875,0.5875,0.2751
0.1000,0.5875,0.3054
0.1125,0.5875,0.3360
0.1250,0.5875,0.3625
0.1375,0.5875,0.3825
0.1500,0.5875,0.3967
0.1625,0.5875,0.4066
0.1750,0.5875,0.4138
0.1875,0.5875,0.4189
0.2000,0.5875,0.4224
0.2125,0.5875,0.4245
0.2250,0.5875,0.4258
0.2375,0.5875,0.4270
0.2500,0.5875,0.4290
0.2625,0.5875,0.4322
0.2750,0.5875,0.4358
0.2875,0.5875,0.4388
0.3000,0.5875,0.4408
0.3125,0.5875,0.4419
0.3250,0.5875,0.4420
0.3375,0.5875,0.4412
0.3500,0.5875,0.4394
0.3625,0.5875,0.4367
0.3750,0.5875,0.4334
0.3875,0.5875,0.4303
0.4000,0.5875,0.4283
0.4125,0.5875,0.4279
0.4250,0.5875,0.4300
0.4375,0.5875,0.4348
0.4500,0.5875,0.4421
0.4625,0.5875,0.4509
0.4750,0.5875,0.4590
0.4875,0.5875,0.4648
0.5000,0.5875,0.4678
0.5125,0.5875,0.4687
0.5250,0.5875,0.4684
0.5375,0.5875,0.4676
0.5500,0.5875,0.4667
0.5625,0.5875,0.4659
0.5750,0.5875,0.4655
0.5875,0.5875,0.4654
0.6000,0.5875,0.4658
0.6125,0.5875,0.4663
0.6250,0.5875,0.4664
0.6375,0.5875,0.4650
0.6500,0.5875,0.4613
0.6625,0.5875,0.4556
0.6750,0.5875,0.4483
0.6875,0.5875,0.4401
0.7000,0.5875,0.4318
0.7125,0.5875,0.4242
0.7250,0.5875,0.4186
0.7375,0.5875,0.4161
0.7500,0.5875,0.4174
0.7625,0.5875,0.4221
0.7750,0.5875,0.4292
0.7875,0.5875,0.4367
0.8000,0.5875,0.4432
0.8125,0.5875,0.4479
0.8250,0.5875,0.4503
0.8375,0.5875,0.4505
0.8500,0.5875,0.4483
0.8625,0.5875,0.4437
0.8750,0.5875,0.4368
0.8875,0.5875,0.4281
0.9000,0.5875,0.4195
0.9125,0.5875,0.4126
0.9250,0.5875,0.4075
0.9375,0.5875,0.4033
0.9500,0.5875,0.3989
0.9625,0.5875,0.3941
0.9750,0.5875,0.3887
0.9875,0.5875,0.3826
1.0000,0.5875,0.3758
0.0000,0.6000,0.1604
0.0125,0.6000,0.1596
0.0250,0.6000,0.1650
0.0375,0.6000,0.1759
0.0500,0.6000,0.1923
0.0625,0.6000,0.2147
0.0750,0.6000,0.2435
0.0875,0.6000,0.2775
0.1000,0.6000,0.3124
0.1125,0.6000,0.3431
0.1250,0.6000,0.3664
0.1375,0.6000,0.3830
0.1500,0.6000,0.3951
0.1625,0.6000,0.4047
0.1750,0.6000,0.4128
0.1875,0.6000,0.4197
0.2000,0.6000,0.4256
0.2125,0.6000,0.4304
0.2250,0.6000,0.4339
0.2375,0.6000,0.4363
0.2500,0.6000,0.4377
0.2625,0.6000,0.4387
0.2750,0.6000,0.4395
0.2875,0.6000,0.4400
0.3000,0.6000,0.4400
0.3125,0.6000,0.4393
0.3250,0.6000,0.4376
0.3375,0.6000,0.4348
0.3500,0.6000,0.4308
0.3625,0.6000,0.4260
0.3750,0.6000,0.4212
0.3875,0.6000,0.4171
0.4000,0.6000,0.4147
0.4125,0.6000,0.4146
0.4250,0.6000,0.4172
0.4375,0.6000,0.4226
0.4500,0.6000,0.4307
0.4625,0.6000,0.4407
0.4750,0.6000,0.4506
0.4875,0.6000,0.4586
0.5000,0.6000,0.4635
0.5125,0.6000,0.4658
0.5250,0.6000,0.4665
0.5375,0.6000,0.4665
0.5500,0.6000,0.4662
0.5625,0.6000,0.4660
0.5750,0.6000,0.4658
0.5875,0.6000,0.4659
0.6000,0.6000,0.4661
0.6125,0.6000,0.4663
0.6250,0.6000,0.4657
0.6375,0.6000,0.4634
0.6500,0.6000,0.4585
0.6625,0.6000,0.4514
0.6750,0.6000,0.4430
0.6875,0.6000,0.4340
0.7000,0.6000,0.4255
0.7125,0.6000,0.4185
0.7250,0.6000,0.4143
0.7375,0.6000,0.4136
0.7500,0.6000,0.4166
0.7625,0.6000,0.4225
0.7750,0.6000,0.4299
0.7875,0.6000,0.4372
0.8000,0.6000,0.4433
0.8125,0.6000,0.4473
0.8250,0.6000,0.4490
0.8375,0.6000,0.4481
0.8500,0.6000,0.4447
0.8625,0.6000,0.4387
0.8750,0.6000,0.4305
0.8875,0.6000,0.4211
0.9000,0.6000,0.4123
0.9125,0.6000,0.4053
0.9250,0.6000,0.4001
0.9375,0.6000,0.3953
0.9500,0.6000,0.3899
0.9625,0.6000,0.3835
0.9750,0.6000,0.3762
0.9875,0.6000,0.3680
1.0000,0.6000,0.3587
0.0000,0.6125,0.1428
0.0125,0.6125,0.1407
0.0250,0.6125,0.1458
0.0375,0.6125,0.1578
0.0500,0.6125,0.1771
0.0625,0.6125,0.2049
0.0750,0.6125,0.2411
0.0875,0.6125,0.2820
0.1000,0.6125,0.3204
0.1125,0.6125,0.3502
0.1250,0.6125,0.3707
0.1375,0.6125,0.3847
0.1500,0.6125,0.3953
0.1625,0.6125,0.4044
0.1750,0.6125,0.4130
0.1875,0.6125,0.4212
0.2000,0.6125,0.4289
0.2125,0.6125,0.4356
0.2250,0.6125,0.4411
0.2375,0.6125,0.4449
0.2500,0.6125,0.4465
0.2625,0.6125,0.4458
0.2750,0.6125,0.4436
0.2875,0.6125,0.4411
0.3000,0.6125,0.4386
0.3125,0.6125,0.4357
0.3250,0.6125,0.4320
0.3375,0.6125,0.4271
0.3500,0.6125,0.4211
0.3625,0.6125,0.4147
0.3750,0.6125,0.4088
0.3875,0.6125,0.4044
0.4000,0.6125,0.4024
0.4125,0.6125,0.4031
0.4250,0.6125,0.4067
0.4375,0.6125,0.4130
0.4500,0.6125,0.4218
0.4625,0.6125,0.4325
0.4750,0.6125,0.4436
0.4875,0.6125,0.4532
0.5000,0.6125,0.4597
0.5125,0.6125,0.4635
0.5250,0.6125,0.4652
0.5375,0.6125,0.4659
0.5500,0.6125,0.4662
0.5625,0.6125,0.4664
0.5750,0.6125,0.4666
0.5875,0.6125,0.4668
0.6000,0.6125,0.4669
0.6125,0.6125,0.4667
0.6250,0.6125,0.4654
0.6375,0.6125,0.4620
0.6500,0.6125,0.4557
0.6625,0.6125,0.4474
0.6750,0.6125,0.4382
0.6875,0.6125,0.4292
0.7000,0.6125,0.4215
0.7125,0.6125,0.4161
0.7250,0.6125,0.4138
0.7375,0.6125,0.4149
0.7500,0.6125,0.4191
0.7625,0.6125,0.4254
0.7750,0.6125,0.4325
0.7875,0.6125,0.4390
0.8000,0.6125,0.4441
0.8125,0.6125,0.4469
0.8250,0.6125,0.4471
0.8375,0.6125,0.4445
0.8500,0.6125,0.4388
0.8625,0.6125,0.4305
0.8750,0.6125,0.4202
0.8875,0.6125,0.4096
0.9000,0.6125,0.4001
0.9125,0.6125,0.3927
0.9250,0.6125,0.3870
0.9375,0.6125,0.3813
0.9500,0.6125,0.3743
0.9625,0.6125,0.3659
0.9750,0.6125,0.3561
0.9875,0.6125,0.3453
1.0000,0.6125,0.3335
0.0000,0.6250,0.1391
0.0125,0.6250,0.1350
0.0250,0.6250,0.1388
0.0375,0.6250,0.1504
0.0500,0.6250,0.1708
0.0625,0.6250,0.2016
0.0750,0.6250,0.2425
0.0875,0.6250,0.2876
0.1000,0.6250,0.3275
0.1125,0.6250,0.3562
0.1250,0.6250,0.3747
0.1375,0.6250,0.3870
0.1500,0.6250,0.3966
0.1625,0.6250,0.4056
0.1750,0.6250,0.4146
0.1875,0.6250,0.4238
0.2000,0.6250,0.4326
0.2125,0.6250,0.4406
0.2250,0.6250,0.4472
0.2375,0.6250,0.4519
0.2500,0.6250,0.4538
0.2625,0.6250,0.4522
0.2750,0.6250,0.4475
0.2875,0.6250,0.4419
0.3000,0.6250,0.4364
0.3125,0.6250,0.4310
0.3250,0.6250,0.4250
0.3375,0.6250,0.4182
0.3500,0.6250,0.4107
0.3625,0.6250,0.4033
0.3750,0.6250,0.3970
0.3875,0.6250,0.3928
0.4000,0.6250,0.3916
0.4125,0.6250,0.3935
0.4250,0.6250,0.3983
0.4375,0.6250,0.4058
0.4500,0.6250,0.4154
0.4625,0.6250,0.4266
0.4750,0.6250,0.4383
0.4875,0.6250,0.4487
0.5000,0.6250,0.4565
0.5125,0.6250,0.4615
0.5250,0.6250,0.4642
0.5375,0.6250,0.4657
0.5500,0.6250,0.4665
0.5625,0.6250,0.4671
0.5750,0.6250,0.4675
0.5875,0.6250,0.4678
0.6000,0.6250,0.4678
0.6125,0.6250,0.4672
0.6250,0.6250,0.4653
0.6375,0.6250,0.4608
0.6500,0.6250,0.4534
0.6625,0.6250,0.4446
0.6750,0.6250,0.4357
0.6875,0.6250,0.4277
0.7000,0.6250,0.4217
0.7125,0.6250,0.4182
0.7250,0.6250,0.4176
0.7375,0.6250,0.4199
0.7500,0.6250,0.4245
0.7625,0.6250,0.4303
0.7750,0.6250,0.4364
0.7875,0.6250,0.4416
0.8000,0.6250,0.4451
0.8125,0.6250,0.4462
0.8250,0.6250,0.4444
0.8375,0.6250,0.4392
0.8500,0.6250,0.4308
0.8625,0.6250,0.4199
0.8750,0.6250,0.4077
0.8875,0.6250,0.3959
0.9000,0.6250,0.3856
0.9125,0.6250,0.3770
0.9250,0.6250,0.3696
0.9375,0.6250,0.3617
0.9500,0.6250,0.3522
0.9625,0.6250,0.3409
0.9750,0.6250,0.3285
0.9875,0.6250,0.3155
1.0000,0.6250,0.3022
0.0000,0.6375,0.1491
0.0125,0.6375,0.1431
0.0250,0.6375,0.1452
0.0375,0.6375,0.1554
0.0500,0.6375,0.1750
0.0625,0.6375,0.2058
0.0750,0.6375,0.2474
0.0875,0.6375,0.2931
0.1000,0.6375,0.3328
0.1125,0.6375,0.3605
0.1250,0.6375,0.3780
0.1375,0.6375,0.3897
0.1500,0.6375,0.3991
0.1625,0.6375,0.4083
0.1750,0.6375,0.4179
0.1875,0.6375,0.4277
0.2000,0.6375,0.4372
0.2125,0.6375,0.4456
0.2250,0.6375,0.4524
0.2375,0.6375,0.4570
0.2500,0.6375,0.4587
0.2625,0.6375,0.4568
0.2750,0.6375,0.4508
0.2875,0.6375,0.4422
0.3000,0.6375,0.4333
0.3125,0.6375,0.4250
0.3250,0.6375,0.4168
0.3375,0.6375,0.4085
0.3500,0.6375,0.4000
0.3625,0.6375,0.3922
0.3750,0.6375,0.3859
0.3875,0.6375,0.3824
0.4000,0.6375,0.3821
0.4125,0.6375,0.3853
0.4250,0.6375,0.3917
0.4375,0.6375,0.4005
0.4500,0.6375,0.4112
0.4625,0.6375,0.4229
0.4750,0.6375,0.4347
0.4875,0.6375,0.4454
0.5000,0.6375,0.4539
0.5125,0.6375,0.4597
0.5250,0.6375,0.4633
0.5375,0.6375,0.4654
0.5500,0.6375,0.4668
0.5625,0.6375,0.4676
0.5750,0.6375,0.4682
0.5875,0.6375,0.4685
0.6000,0.6375,0.4684
0.6125,0.6375,0.4674
0.6250,0.6375,0.4647
0.6375,0.6375,0.4595
0.6500,0.6375,0.4519
0.6625,0.6375,0.4440
0.6750,0.6375,0.4366
0.6875,0.6375,0.4306
0.7000,0.6375,0.4264
0.7125,0.6375,0.4245
0.7250,0.6375,0.4249
0.7375,0.6375,0.4274
0.7500,0.6375,0.4315
0.7625,0.6375,0.4362
0.7750,0.6375,0.4408
0.7875,0.6375,0.4443
0.8000,0.6375,0.4459
0.8125,0.6375,0.4447
0.8250,0.6375,0.4403
0.8375,0.6375,0.4322
0.8500,0.6375,0.4209
0.8625,0.6375,0.4077
0.8750,0.6375,0.3943
0.8875,0.6375,0.3818
0.9000,0.6375,0.3708
0.9125,0.6375,0.3611
0.9250,0.6375,0.3514
0.9375,0.6375,0.3403
0.9500,0.6375,0.3272
0.9625,0.6375,0.3127
0.9750,0.6375,0.2981
0.9875,0.6375,0.2843
1.0000,0.6375,0.2716
0.0000,0.6500,0.1689
0.0125,0.6500,0.1619
0.0250,0.6500,0.1624
0.0375,0.6500,0.1708
0.0500,0.6500,0.1881
0.0625,0.6500,0.2160
0.0750,0.6500,0.2545
0.0875,0.6500,0.2978
0.1000,0.6500,0.3361
0.1125,0.6500,0.3635
0.1250,0.6500,0.3810
0.1375,0.6500,0.3929
0.1500,0.6500,0.4028
0.1625,0.6500,0.4125
0.1750,0.6500,0.4227
0.1875,0.6500,0.4329
0.2000,0.6500,0.4424
0.2125,0.6500,0.4504
0.2250,0.6500,0.4565
0.2375,0.6500,0.4602
0.2500,0.6500,0.4613
0.2625,0.6500,0.4589
0.2750,0.6500,0.4521
0.2875,0.6500,0.4413
0.3000,0.6500,0.4291
0.3125,0.6500,0.4177
0.3250,0.6500,0.4075
0.3375,0.6500,0.3980
0.3500,0.6500,0.3891
0.3625,0.6500,0.3814
0.3750,0.6500,0.3756
0.3875,0.6500,0.3728
0.4000,0.6500,0.3736
0.4125,0.6500,0.3783
0.4250,0.6500,0.3864
0.4375,0.6500,0.3969
0.4500,0.6500,0.4088
0.4625,0.6500,0.4211
0.4750,0.6500,0.4329
0.4875,0.6500,0.4433
0.5000,0.6500,0.4518
0.5125,0.6500,0.4581
0.5250,0.6500,0.4624
0.5375,0.6500,0.4651
0.5500,0.6500,0.4669
0.5625,0.6500,0.4680
0.5750,0.6500,0.4687
0.5875,0.6500,0.4689
0.6000,0.6500,0.4684
0.6125,0.6500,0.4667
0.6250,0.6500,0.4632
0.6375,0.6500,0.4576
0.6500,0.6500,0.4508
0.6625,0.6500,0.4445
0.6750,0.6500,0.4395
0.6875,0.6500,0.4358
0.7000,0.6500,0.4335
0.7125,0.6500,0.4327
0.7250,0.6500,0.4335
0.7375,0.6500,0.4356
0.7500,0.6500,0.4386
0.7625,0.6500,0.4418
0.7750,0.6500,0.4446
0.7875,0.6500,0.4460
0.8000,0.6500,0.4454
0.8125,0.6500,0.4417
0.8250,0.6500,0.4344
0.8375,0.6500,0.4234
0.8500,0.6500,0.4097
0.8625,0.6500,0.3950
0.8750,0.6500,0.3809
0.8875,0.6500,0.3683
0.9000,0.6500,0.3571
0.9125,0.6500,0.3467
0.9250,0.6500,0.3355
0.9375,0.6500,0.3220
0.9500,0.6500,0.3060
0.9625,0.6500,0.2893
0.9750,0.6500,0.2739
0.9875,0.6500,0.2608
1.0000,0.6500,0.2499
0.0000,0.6625,0.1936
0.0125,0.6625,0.1867
0.0250,0.6625,0.1861
0.0375,0.6625,0.1923
0.0500,0.6625,0.2063
0.0625,0.6625,0.2294
0.0750,0.6625,0.2623
0.0875,0.6625,0.3011
0.1000,0.6625,0.3376
0.1125,0.6625,0.3652
0.1250,0.6625,0.3838
0.1375,0.6625,0.3968
0.1500,0.6625,0.4077
0.1625,0.6625,0.4182
0.1750,0.6625,0.4288
0.1875,0.6625,0.4389
0.2000,0.6625,0.4477
0.2125,0.6625,0.4546
0.2250,0.6625,0.4593
0.2375,0.6625,0.4618
0.2500,0.6625,0.4618
0.2625,0.6625,0.4587
0.2750,0.6625,0.4513
0.2875,0.6625,0.4390
0.3000,0.6625,0.4239
0.3125,0.6625,0.4094
0.3250,0.6625,0.3972
0.3375,0.6625,0.3868
0.3500,0.6625,0.3779
0.3625,0.6625,0.3706
0.3750,0.6625,0.3655
0.3875,0.6625,0.3637
0.4000,0.6625,0.3659
0.4125,0.6625,0.3722
0.4250,0.6625,0.3823
0.4375,0.6625,0.3948
0.4500,0.6625,0.4082
0.4625,0.6625,0.4211
0.4750,0.6625,0.4327
0.4875,0.6625,0.4425
0.5000,0.6625,0.4505
0.5125,0.6625,0.4567
0.5250,0.6625,0.4613
0.5375,0.6625,0.4645
0.5500,0.6625,0.4666
0.5625,0.6625,0.4680
0.5750,0.6625,0.4686
0.5875,0.6625,0.4685
0.6000,0.6625,0.4674
0.6125,0.6625,0.4648
0.6250,0.6625,0.4604
0.6375,0.6625,0.4546
0.6500,0.6625,0.4489
0.6625,0.6625,0.4444
0.6750,0.6625,0.4416
0.6875,0.6625,0.4401
0.7000,0.6625,0.4395
0.7125,0.6625,0.4398
0.7250,0.6625,0.4408
0.7375,0.6625,0.4423
0.7500,0.6625,0.4441
0.7625,0.6625,0.4455
0.7750,0.6625,0.4462
0.7875,0.6625,0.4454
0.8000,0.6625,0.4425
0.8125,0.6625,0.4364
0.8250,0.6625,0.4266
0.8375,0.6625,0.4134
0.8500,0.6625,0.3982
0.8625,0.6625,0.3827
0.8750,0.6625,0.3686
0.8875,0.6625,0.3562
0.9000,0.6625,0.3453
0.9125,0.6625,0.3349
0.9250,0.6625,0.3235
0.9375,0.6625,0.3097
0.9500,0.6625,0.2935
0.9625,0.6625,0.2769
0.9750,0.6625,0.2623
0.9875,0.6625,0.2507
1.0000,0.6625,0.2418
0.0000,0.6750,0.2185
0.0125,0.6750,0.2126
0.0250,0.6750,0.2114
0.0375,0.6750,0.2156
0.0500,0.6750,0.2257
0.0625,0.6750,0.2434
0.0750,0.6750,0.2697
0.0875,0.6750,0.3031
0.1000,0.6750,0.3375
0.1125,0.6750,0.3660
0.1250,0.6750,0.3866
0.1375,0.6750,0.4015
0.1500,0.6750,0.4138
0.1625,0.6750,0.4251
0.1750,0.6750,0.4356
0.1875,0.6750,0.4449
0.2000,0.6750,0.4524
0.2125,0.6750,0.4577
0.2250,0.6750,0.4608
0.2375,0.6750,0.4619
0.2500,0.6750,0.4608
0.2625,0.6750,0.4568
0.2750,0.6750,0.4485
0.2875,0.6750,0.4350
0.3000,0.6750,0.4175
0.3125,0.6750,0.4001
0.3250,0.6750,0.3857
0.3375,0.6750,0.3746
0.3500,0.6750,0.3659
0.3625,0.6750,0.3594
0.3750,0.6750,0.3555
0.3875,0.6750,0.3550
0.4000,0.6750,0.3588
0.4125,0.6750,0.3672
0.4250,0.6750,0.3796
0.4375,0.6750,0.3943
0.4500,0.6750,0.4091
0.4625,0.6750,0.4224
0.4750,0.6750,0.4336
0.4875,0.6750,0.4425
0.5000,0.6750,0.4497
0.5125,0.6750,0.4554
0.5250,0.6750,0.4599
0.5375,0.6750,0.4633
0.5500,0.6750,0.4657
0.5625,0.6750,0.4671
0.5750,0.6750,0.4676
0.5875,0.6750,0.4671
0.6000,0.6750,0.4651
0.6125,0.6750,0.4614
0.6250,0.6750,0.4561
0.6375,0.6750,0.4504
0.6500,0.6750,0.4457
0.6625,0.6750,0.4428
0.6750,0.6750,0.4417
0.6875,0.6750,0.4417
0.7000,0.6750,0.4425
0.7125,0.6750,0.4436
0.7250,0.6750,0.4448
0.7375,0.6750,0.4457
0.7500,0.6750,0.4460
0.7625,0.6750,0.4454
0.7750,0.6750,0.4438
0.7875,0.6750,0.4409
0.8000,0.6750,0.4360
0.8125,0.6750,0.4283
0.8250,0.6750,0.4174
0.8375,0.6750,0.4035
0.8500,0.6750,0.3879
0.8625,0.6750,0.3726
0.8750,0.6750,0.3587
0.8875,0.6750,0.3467
0.9000,0.6750,0.3363
0.9125,0.6750,0.3265
0.9250,0.6750,0.3160
0.9375,0.6750,0.3037
0.9500,0.6750,0.2897
0.9625,0.6750,0.2756
0.9750,0.6750,0.2631
0.9875,0.6750,0.2533
1.0000,0.6750,0.2458
0.0000,0.6875,0.2406
0.0125,0.6875,0.2361
0.0250,0.6875,0.2346
0.0375,0.6875,0.2368
0.0500,0.6875,0.2435
0.0625,0.6875,0.2561
0.0750,0.6875,0.2761
0.0875,0.6875,0.3040
0.1000,0.6875,0.3362
0.1125,0.6875,0.3662
0.1250,0.6875,0.3897
0.1375,0.6875,0.4072
0.1500,0.6875,0.4209
0.1625,0.6875,0.4325
0.1750,0.6875,0.4423
0.1875,0.6875,0.4501
0.2000,0.6875,0.4558
0.2125,0.6875,0.4594
0.2250,0.6875,0.4610
0.2375,0.6875,0.4609
0.2500,0.6875,0.4587
0.2625,0.6875,0.4537
0.2750,0.6875,0.4443
0.2875,0.6875,0.4294
0.3000,0.6875,0.4098
0.3125,0.6875,0.3897
0.3250,0.6875,0.3730
0.3375,0.6875,0.3610
0.3500,0.6875,0.3528
0.3625,0.6875,0.3476
0.3750,0.6875,0.3454
0.3875,0.6875,0.3469
0.4000,0.6875,0.3529
0.4125,0.6875,0.3639
0.4250,0.6875,0.3787
0.4375,0.6875,0.3952
0.4500,0.6875,0.4110
0.4625,0.6875,0.4243
0.4750,0.6875,0.4347
0.4875,0.6875,0.4427
0.5000,0.6875,0.4488
0.5125,0.6875,0.4536
0.5250,0.6875,0.4577
0.5375,0.6875,0.4609
0.5500,0.6875,0.4634
0.5625,0.6875,0.4649
0.5750,0.6875,0.4652
0.5875,0.6875,0.4640
0.6000,0.6875,0.4610
0.6125,0.6875,0.4561
0.6250,0.6875,0.4501
0.6375,0.6875,0.4446
0.6500,0.6875,0.4408
0.6625,0.6875,0.4391
0.6750,0.6875,0.4392
0.6875,0.6875,0.4404
0.7000,0.6875,0.4422
0.7125,0.6875,0.4439
0.7250,0.6875,0.4449
0.7375,0.6875,0.4448
0.7500,0.6875,0.4433
0.7625,0.6875,0.4403
0.7750,0.6875,0.4364
0.7875,0.6875,0.4315
0.8000,0.6875,0.4257
0.8125,0.6875,0.4182
0.8250,0.6875,0.4081
0.8375,0.6875,0.3954
0.8500,0.6875,0.3809
0.8625,0.6875,0.3663
0.8750,0.6875,0.3529
0.8875,0.6875,0.3414
0.9000,0.6875,0.3317
0.9125,0.6875,0.3228
0.9250,0.6875,0.3138
0.9375,0.6875,0.3037
0.9500,0.6875,0.2926
0.9625,0.6875,0.2815
0.9750,0.6875,0.2715
0.9875,0.6875,0.2633
1.0000,0.6875,0.2569
0.0000,0.7000,0.2582
0.0125,0.7000,0.2550
0.0250,0.7000,0.2535
0.0375,0.7000,0.2543
0.0500,0.7000,0.2582
0.0625,0.7000,0.2666
0.0750,0.7000,0.2814
0.0875,0.7000,0.3045
0.1000,0.7000,0.3348
0.1125,0.7000,0.3666
0.1250,0.7000,0.3936
0.1375,0.7000,0.4138
0.1500,0.7000,0.4285
0.1625,0.7000,0.4395
0.1750,0.7000,0.4478
0.1875,0.7000,0.4538
0.2000,0.7000,0.4577
0.2125,0.7000,0.4598
0.2250,0.7000,0.4603
0.2375,0.7000,0.4591
0.2500,0.7000,0.4559
0.2625,0.7000,0.4497
0.2750,0.7000,0.4389
0.2875,0.7000,0.4224
0.3000,0.7000,0.4010
0.3125,0.7000,0.3785
0.3250,0.7000,0.3597
0.3375,0.7000,0.3467
0.3500,0.7000,0.3391
0.3625,0.7000,0.3357
0.3750,0.7000,0.3360
0.3875,0.7000,0.3403
0.4000,0.7000,0.3493
0.4125,0.7000,0.3629
0.4250,0.7000,0.3797
0.4375,0.7000,0.3972
0.4500,0.7000,0.4129
0.4625,0.7000,0.4255
0.4750,0.7000,0.4349
0.4875,0.7000,0.4418
0.5000,0.7000,0.4468
0.5125,0.7000,0.4507
0.5250,0.7000,0.4540
0.5375,0.7000,0.4568
0.5500,0.7000,0.4591
0.5625,0.7000,0.4606
0.5750,0.7000,0.4606
0.5875,0.7000,0.4587
0.6000,0.7000,0.4544
0.6125,0.7000,0.4484
0.6250,0.7000,0.4419
0.6375,0.7000,0.4367
0.6500,0.7000,0.4336
0.6625,0.7000,0.4329
0.6750,0.7000,0.4340
0.6875,0.7000,0.4362
0.7000,0.7000,0.4389
0.7125,0.7000,0.4410
0.7250,0.7000,0.4417
0.7375,0.7000,0.4403
0.7500,0.7000,0.4366
0.7625,0.7000,0.4310
0.7750,0.7000,0.4248
0.7875,0.7000,0.4189
0.8000,0.7000,0.4135
0.8125,0.7000,0.4078
0.8250,0.7000,0.4006
0.8375,0.7000,0.3908
0.8500,0.7000,0.3787
0.8625,0.7000,0.3655
0.8750,0.7000,0.3530
0.8875,0.7000,0.3422
0.9000,0.7000,0.3332
0.9125,0.7000,0.3253
0.9250,0.7000,0.3175
0.9375,0.7000,0.3091
0.9500,0.7000,0.3000
0.9625,0.7000,0.2909
0.9750,0.7000,0.2827
0.9875,0.7000,0.2758
1.0000,0.7000,0.2702
0.0000,0.7125,0.2714
0.0125,0.7125,0.2692
0.0250,0.7125,0.2677
0.0375,0.7125,0.2676
0.0500,0.7125,0.2695
0.0625,0.7125,0.2748
0.0750,0.7125,0.2858
0.0875,0.7125,0.3053
0.1000,0.7125,0.3344
0.1125,0.7125,0.3684
0.1250,0.7125,0.3987
0.1375,0.7125,0.4208
0.1500,0.7125,0.4354
0.1625,0.7125,0.4451
0.1750,0.7125,0.4516
0.1875,0.7125,0.4559
0.2000,0.7125,0.4583
0.2125,0.7125,0.4593
0.2250,0.7125,0.4588
0.2375,0.7125,0.4568
0.2500,0.7125,0.4525
0.2625,0.7125,0.4450
0.2750,0.7125,0.4326
0.2875,0.7125,0.4144
0.3000,0.7125,0.3914
0.3125,0.7125,0.3674
0.3250,0.7125,0.3471
0.3375,0.7125,0.3335
0.3500,0.7125,0.3266
0.3625,0.7125,0.3255
0.3750,0.7125,0.3291
0.3875,0.7125,0.3371
0.4000,0.7125,0.3493
0.4125,0.7125,0.3649
0.4250,0.7125,0.3822
0.4375,0.7125,0.3989
0.4500,0.7125,0.4132
0.4625,0.7125,0.4244
0.4750,0.7125,0.4326
0.4875,0.7125,0.4384
0.5000,0.7125,0.4425
0.5125,0.7125,0.4455
0.5250,0.7125,0.4478
0.5375,0.7125,0.4500
0.5500,0.7125,0.4519
0.5625,0.7125,0.4533
0.5750,0.7125,0.4531
0.5875,0.7125,0.4505
0.6000,0.7125,0.4452
0.6125,0.7125,0.4382
0.6250,0.7125,0.4312
0.6375,0.7125,0.4260
0.6500,0.7125,0.4234
0.6625,0.7125,0.4233
0.6750,0.7125,0.4254
0.6875,0.7125,0.4289
0.7000,0.7125,0.4326
0.7125,0.7125,0.4354
0.7250,0.7125,0.4361
0.7375,0.7125,0.4335
0.7500,0.7125,0.4277
0.7625,0.7125,0.4198
0.7750,0.7125,0.4120
0.7875,0.7125,0.4059
0.8000,0.7125,0.4020
0.8125,0.7125,0.3991
0.8250,0.7125,0.3955
0.8375,0.7125,0.3897
0.8500,0.7125,0.3812
0.8625,0.7125,0.3706
0.8750,0.7125,0.3598
0.8875,0.7125,0.3501
0.9000,0.7125,0.3419
0.9125,0.7125,0.3347
0.9250,0.7125,0.3273
0.9375,0.7125,0.3192
0.9500,0.7125,0.3105
0.9625,0.7125,0.3019
0.9750,0.7125,0.2942
0.9875,0.7125,0.2878
1.0000,0.7125,0.2828
0.0000,0.7250,0.2809
0.0125,0.7250,0.2793
0.0250,0.7250,0.2779
0.0375,0.7250,0.2771
0.0500,0.7250,0.2778
0.0625,0.7250,0.2812
0.0750,0.7250,0.2897
0.0875,0.7250,0.3074
0.1000,0.7250,0.3364
0.1125,0.7250,0.3711
0.1250,0.7250,0.4042
0.1375,0.7250,0.4269
0.1500,0.7250,0.4405
0.1625,0.7250,0.4487
0.1750,0.7250,0.4536
0.1875,0.7250,0.4565
0.2000,0.7250,0.4579
0.2125,0.7250,0.4581
0.2250,0.7250,0.4569
0.2375,0.7250,0.4540
0.2500,0.7250,0.4486
0.2625,0.7250,0.4396
0.2750,0.7250,0.4255
0.2875,0.7250,0.4058
0.3000,0.7250,0.3819
0.3125,0.7250,0.3575
0.3250,0.7250,0.3372
0.3375,0.7250,0.3239
0.3500,0.7250,0.3185
0.3625,0.7250,0.3201
0.3750,0.7250,0.3273
0.3875,0.7250,0.3387
0.4000,0.7250,0.3531
0.4125,0.7250,0.3688
0.4250,0.7250,0.3842
0.4375,0.7250,0.3980
0.4500,0.7250,0.4097
0.4625,0.7250,0.4190
0.4750,0.7250,0.4260
0.4875,0.7250,0.4312
0.5000,0.7250,0.4346
0.5125,0.7250,0.4369
0.5250,0.7250,0.4384
0.5375,0.7250,0.4399
0.5500,0.7250,0.4415
0.5625,0.7250,0.4428
0.5750,0.7250,0.4426
0.5875,0.7250,0.4397
0.6000,0.7250,0.4336
0.6125,0.7250,0.4257
0.6250,0.7250,0.4180
0.6375,0.7250,0.4123
0.6500,0.7250,0.4096
0.6625,0.7250,0.4099
0.6750,0.7250,0.4129
0.6875,0.7250,0.4178
0.7000,0.7250,0.4231
0.7125,0.7250,0.4273
0.7250,0.7250,0.4285
0.7375,0.7250,0.4255
0.7500,0.7250,0.4184
0.7625,0.7250,0.4091
0.7750,0.7250,0.4006
0.7875,0.7250,0.3950
0.8000,0.7250,0.3927
0.8125,0.7250,0.3925
0.8250,0.7250,0.3924
0.8375,0.7250,0.3908
0.8500,0.7250,0.3865
0.8625,0.7250,0.3799
0.8750,0.7250,0.3720
0.8875,0.7250,0.3643
0.9000,0.7250,0.3571
0.9125,0.7250,0.3500
0.9250,0.7250,0.3420
0.9375,0.7250,0.3329
0.9500,0.7250,0.3232
0.9625,0.7250,0.3138
0.9750,0.7250,0.3056
0.9875,0.7250,0.2989
1.0000,0.7250,0.2937
0.0000,0.7375,0.2876
0.0125,0.7375,0.2864
0.0250,0.7375,0.2850
0.0375,0.7375,0.2838
0.0500,0.7375,0.2836
0.0625,0.7375,0.2857
0.0750,0.7375,0.2931
0.0875,0.7375,0.3113
0.1000,0.7375,0.3394
0.1125,0.7375,0.3738
0.1250,0.7375,0.4070
0.1375,0.7375,0.4305
0.1500,0.7375,0.4429
0.1625,0.7375,0.4499
0.1750,0.7375,0.4538
0.1875,0.7375,0.4559
0.2000,0.7375,0.4567
0.2125,0.7375,0.4563
0.2250,0.7375,0.4544
0.2375,0.7375,0.4506
0.2500,0.7375,0.4440
0.2625,0.7375,0.4333
0.2750,0.7375,0.4177
0.2875,0.7375,0.3970
0.3000,0.7375,0.3733
0.3125,0.7375,0.3500
0.3250,0.7375,0.3313
0.3375,0.7375,0.3200
0.3500,0.7375,0.3170
0.3625,0.7375,0.3215
0.3750,0.7375,0.3316
0.3875,0.7375,0.3449
0.4000,0.7375,0.3590
0.4125,0.7375,0.3721
0.4250,0.7375,0.3834
0.4375,0.7375,0.3930
0.4500,0.7375,0.4011
0.4625,0.7375,0.4082
0.4750,0.7375,0.4143
0.4875,0.7375,0.4190
0.5000,0.7375,0.4222
0.5125,0.7375,0.4242
0.5250,0.7375,0.4255
0.5375,0.7375,0.4268
0.5500,0.7375,0.4284
0.5625,0.7375,0.4301
0.5750,0.7375,0.4305
0.5875,0.7375,0.4278
0.6000,0.7375,0.4213
0.6125,0.7375,0.4123
0.6250,0.7375,0.4033
0.6375,0.7375,0.3963
0.6500,0.7375,0.3927
0.6625,0.7375,0.3928
0.6750,0.7375,0.3965
0.6875,0.7375,0.4029
0.7000,0.7375,0.4104
0.7125,0.7375,0.4167
0.7250,0.7375,0.4194
0.7375,0.7375,0.4170
0.7500,0.7375,0.4098
0.7625,0.7375,0.4001
0.7750,0.7375,0.3916
0.7875,0.7375,0.3867
0.8000,0.7375,0.3857
0.8125,0.7375,0.3874
0.8250,0.7375,0.3900
0.8375,0.7375,0.3920
0.8500,0.7375,0.3922
0.8625,0.7375,0.3902
0.8750,0.7375,0.3864
0.8875,0.7375,0.3815
0.9000,0.7375,0.3756
0.9125,0.7375,0.3684
0.9250,0.7375,0.3595
0.9375,0.7375,0.3491
0.9500,0.7375,0.3379
0.9625,0.7375,0.3271
0.9750,0.7375,0.3176
0.9875,0.7375,0.3099
1.0000,0.7375,0.3038
0.0000,0.7500,0.2926
0.0125,0.7500,0.2913
0.0250,0.7500,0.2897
0.0375,0.7500,0.2880
0.0500,0.7500,0.2870
0.0625,0.7500,0.2882
0.0750,0.7500,0.2962
0.0875,0.7500,0.3134
0.1000,0.7500,0.3403
0.1125,0.7500,0.3736
0.1250,0.7500,0.4061
0.1375,0.7500,0.4299
0.1500,0.7500,0.4422
0.1625,0.7500,0.4489
0.1750,0.7500,0.4526
0.1875,0.7500,0.4543
0.2000,0.7500,0.4548
0.2125,0.7500,0.4538
0.2250,0.7500,0.4512
0.2375,0.7500,0.4463
0.2500,0.7500,0.4382
0.2625,0.7500,0.4260
0.2750,0.7500,0.4093
0.2875,0.7500,0.3888
0.3000,0.7500,0.3665
0.3125,0.7500,0.3458
0.3250,0.7500,0.3302
0.3375,0.7500,0.3221
0.3500,0.7500,0.3220
0.3625,0.7500,0.3290
0.3750,0.7500,0.3404
0.3875,0.7500,0.3530
0.4000,0.7500,0.3643
0.4125,0.7500,0.3728
0.4250,0.7500,0.3789
0.4375,0.7500,0.3837
0.4500,0.7500,0.3882
0.4625,0.7500,0.3929
0.4750,0.7500,0.3977
0.4875,0.7500,0.4021
0.5000,0.7500,0.4055
0.5125,0.7500,0.4078
0.5250,0.7500,0.4095
0.5375,0.7500,0.4114
0.5500,0.7500,0.4139
0.5625,0.7500,0.4168
0.5750,0.7500,0.4185
0.5875,0.7500,0.4167
0.6000,0.7500,0.4101
0.6125,0.7500,0.4000
0.6250,0.7500,0.3891
0.6375,0.7500,0.3801
0.6500,0.7500,0.3748
0.6625,0.7500,0.3740
0.6750,0.7500,0.3778
0.6875,0.7500,0.3855
0.7000,0.7500,0.3953
0.7125,0.7500,0.4042
0.7250,0.7500,0.4094
0.7375,0.7500,0.4088
0.7500,0.7500,0.4025
0.7625,0.7500,0.3933
0.7750,0.7500,0.3851
0.7875,0.7500,0.3805
0.8000,0.7500,0.3801
0.8125,0.7500,0.3828
0.8250,0.7500,0.3872
0.8375,0.7500,0.3920
0.8500,0.7500,0.3960
0.8625,0.7500,0.3985
0.8750,0.7500,0.3991
0.8875,0.7500,0.3974
0.9000,0.7500,0.3933
0.9125,0.7500,0.3866
0.9250,0.7500,0.3774
0.9375,0.7500,0.3663
0.9500,0.7500,0.3542
0.9625,0.7500,0.3423
0.9750,0.7500,0.3315
0.9875,0.7500,0.3222
1.0000,0.7500,0.3147
0.0000,0.7625,0.2963
0.0125,0.7625,0.2947
0.0250,0.7625,0.2924
0.0375,0.7625,0.2898
0.0500,0.7625,0.2876
0.0625,0.7625,0.2886
0.0750,0.7625,0.2955
0.0875,0.7625,0.3108
0.1000,0.7625,0.3357
0.1125,0.7625,0.3674
0.1250,0.7625,0.3995
0.1375,0.7625,0.4244
0.1500,0.7625,0.4383
0.1625,0.7625,0.4460
0.1750,0.7625,0.4501
0.1875,0.7625,0.4519
0.2000,0.7625,0.4520
0.2125,0.7625,0.4503
0.2250,0.7625,0.4465
0.2375,0.7625,0.4400
0.2500,0.7625,0.4302
0.2625,0.7625,0.4170
0.2750,0.7625,0.4004
0.2875,0.7625,0.3815
0.3000,0.7625,0.3622
0.3125,0.7625,0.3452
0.3250,0.7625,0.3335
0.3375,0.7625,0.3289
0.3500,0.7625,0.3315
0.3625,0.7625,0.3397
0.3750,0.7625,0.3505
0.3875,0.7625,0.3603
0.4000,0.7625,0.3671
0.4125,0.7625,0.3704
0.4250,0.7625,0.3715
0.4375,0.7625,0.3720
0.4500,0.7625,0.3729
0.4625,0.7625,0.3750
0.4750,0.7625,0.3783
0.4875,0.7625,0.3821
0.5000,0.7625,0.3857
0.5125,0.7625,0.3888
0.5250,0.7625,0.3916
0.5375,0.7625,0.3949
0.5500,0.7625,0.3993
0.5625,0.7625,0.4043
0.5750,0.7625,0.4081
0.5875,0.7625,0.4078
0.6000,0.7625,0.4017
0.6125,0.7625,0.3907
0.6250,0.7625,0.3780
0.6375,0.7625,0.3668
0.6500,0.7625,0.3594
0.6625,0.7625,0.3571
0.6750,0.7625,0.3604
0.6875,0.7625,0.3688
0.7000,0.7625,0.3804
0.7125,0.7625,0.3920
0.7250,0.7625,0.4000
0.7375,0.7625,0.4019
0.7500,0.7625,0.3974
0.7625,0.7625,0.3892
0.7750,0.7625,0.3811
0.7875,0.7625,0.3762
0.8000,0.7625,0.3754
0.8125,0.7625,0.3780
0.8250,0.7625,0.3830
0.8375,0.7625,0.3893
0.8500,0.7625,0.3961
0.8625,0.7625,0.4024
0.8750,0.7625,0.4071
0.8875,0.7625,0.4089
0.9000,0.7625,0.4071
0.9125,0.7625,0.4019
0.9250,0.7625,0.3937
0.9375,0.7625,0.3832
0.9500,0.7625,0.3715
0.9625,0.7625,0.3595
0.9750,0.7625,0.3480
0.9875,0.7625,0.3375
1.0000,0.7625,0.3282
0.0000,0.7750,0.2991
0.0125,0.7750,0.2965
0.0250,0.7750,0.2931
0.0375,0.7750,0.2890
0.0500,0.7750,0.2855
0.0625,0.7750,0.2850
0.0750,0.7750,0.2898
0.0875,0.7750,0.3024
0.1000,0.7750,0.3245
0.1125,0.7750,0.3543
0.1250,0.7750,0.3866
0.1375,0.7750,0.4138
0.1500,0.7750,0.4310
0.1625,0.7750,0.4411
0.1750,0.7750,0.4464
0.1875,0.7750,0.4485
0.2000,0.7750,0.4480
0.2125,0.7750,0.4449
0.2250,0.7750,0.4390
0.2375,0.7750,0.4302
0.2500,0.7750,0.4189
0.2625,0.7750,0.4056
0.2750,0.7750,0.3907
0.2875,0.7750,0.3751
0.3000,0.7750,0.3600
0.3125,0.7750,0.3476
0.3250,0.7750,0.3400
0.3375,0.7750,0.3385
0.3500,0.7750,0.3429
0.3625,0.7750,0.3510
0.3750,0.7750,0.3596
0.3875,0.7750,0.3655
0.4000,0.7750,0.3674
0.4125,0.7750,0.3660
0.4250,0.7750,0.3628
0.4375,0.7750,0.3596
0.4500,0.7750,0.3574
0.4625,0.7750,0.3569
0.4750,0.7750,0.3583
0.4875,0.7750,0.3612
0.5000,0.7750,0.3649
0.5125,0.7750,0.3688
0.5250,0.7750,0.3732
0.5375,0.7750,0.3787
0.5500,0.7750,0.3856
0.5625,0.7750,0.3933
0.5750,0.7750,0.3997
0.5875,0.7750,0.4014
0.6000,0.7750,0.3965
0.6125,0.7750,0.3855
0.6250,0.7750,0.3717
0.6375,0.7750,0.3588
0.6500,0.7750,0.3496
0.6625,0.7750,0.3458
0.6750,0.7750,0.3484
0.6875,0.7750,0.3569
0.7000,0.7750,0.3696
0.7125,0.7750,0.3830
0.7250,0.7750,0.3933
0.7375,0.7750,0.3975
0.7500,0.7750,0.3950
0.7625,0.7750,0.3878
0.7750,0.7750,0.3796
0.7875,0.7750,0.3735
0.8000,0.7750,0.3710
0.8125,0.7750,0.3721
0.8250,0.7750,0.3761
0.8375,0.7750,0.3825
0.8500,0.7750,0.3907
0.8625,0.7750,0.4000
0.8750,0.7750,0.4084
0.8875,0.7750,0.4139
0.9000,0.7750,0.4153
0.9125,0.7750,0.4127
0.9250,0.7750,0.4067
0.9375,0.7750,0.3983
0.9500,0.7750,0.3883
0.9625,0.7750,0.3776
0.9750,0.7750,0.3667
0.9875,0.7750,0.3559
1.0000,0.7750,0.3454
0.0000,0.7875,0.3007
0.0125,0.7875,0.2969
0.0250,0.7875,0.2919
0.0375,0.7875,0.2860
0.0500,0.7875,0.2808
0.0625,0.7875,0.2784
0.0750,0.7875,0.2809
0.0875,0.7875,0.2905
0.1000,0.7875,0.3091
0.1125,0.7875,0.3363
0.1250,0.7875,0.3683
0.1375,0.7875,0.3983
0.1500,0.7875,0.4202
0.1625,0.7875,0.4339
0.1750,0.7875,0.4411
0.1875,0.7875,0.4435
0.2000,0.7875,0.4418
0.2125,0.7875,0.4362
0.2250,0.7875,0.4270
0.2375,0.7875,0.4155
0.2500,0.7875,0.4033
0.2625,0.7875,0.3914
0.2750,0.7875,0.3798
0.2875,0.7875,0.3685
0.3000,0.7875,0.3584
0.3125,0.7875,0.3507
0.3250,0.7875,0.3470
0.3375,0.7875,0.3482
0.3500,0.7875,0.3537
0.3625,0.7875,0.3608
0.3750,0.7875,0.3666
0.3875,0.7875,0.3684
0.4000,0.7875,0.3660
0.4125,0.7875,0.3605
0.4250,0.7875,0.3539
0.4375,0.7875,0.3478
0.4500,0.7875,0.3431
0.4625,0.7875,0.3404
0.4750,0.7875,0.3399
0.4875,0.7875,0.3415
0.5000,0.7875,0.3448
0.5125,0.7875,0.3495
0.5250,0.7875,0.3556
0.5375,0.7875,0.3635
0.5500,0.7875,0.3732
0.5625,0.7875,0.3839
0.5750,0.7875,0.3931
0.5875,0.7875,0.3972
0.6000,0.7875,0.3940
0.6125,0.7875,0.3840
0.6250,0.7875,0.3703
0.6375,0.7875,0.3569
0.6500,0.7875,0.3468
0.6625,0.7875,0.3423
0.6750,0.7875,0.3443
0.6875,0.7875,0.3526
0.7000,0.7875,0.3656
0.7125,0.7875,0.3797
0.7250,0.7875,0.3909
0.7375,0.7875,0.3964
0.7500,0.7875,0.3953
0.7625,0.7875,0.3890
0.7750,0.7875,0.3803
0.7875,0.7875,0.3722
0.8000,0.7875,0.3667
0.8125,0.7875,0.3645
0.8250,0.7875,0.3658
0.8375,0.7875,0.3705
0.8500,0.7875,0.3787
0.8625,0.7875,0.3898
0.8750,0.7875,0.4016
0.8875,0.7875,0.4114
0.9000,0.7875,0.4171
0.9125,0.7875,0.4183
0.9250,0.7875,0.4156
0.9375,0.7875,0.4101
0.9500,0.7875,0.4029
0.9625,0.7875,0.3946
0.9750,0.7875,0.3856
0.9875,0.7875,0.3759
1.0000,0.7875,0.3655
0.0000,0.8000,0.3009
0.0125,0.8000,0.2960
0.0250,0.8000,0.2896
0.0375,0.8000,0.2825
0.0500,0.8000,0.2763
0.0625,0.8000,0.2728
0.0750,0.8000,0.2735
0.0875,0.8000,0.2798
0.1000,0.8000,0.2938
0.1125,0.8000,0.3168
0.1250,0.8000,0.3470
0.1375,0.8000,0.3787
0.1500,0.8000,0.4056
0.1625,0.8000,0.4237
0.1750,0.8000,0.4335
0.1875,0.8000,0.4361
0.2000,0.8000,0.4323
0.2125,0.8000,0.4227
0.2250,0.8000,0.4093
0.2375,0.8000,0.3957
0.2500,0.8000,0.3841
0.2625,0.8000,0.3747
0.2750,0.8000,0.3670
0.2875,0.8000,0.3603
0.3000,0.8000,0.3549
0.3125,0.8000,0.3516
0.3250,0.8000,0.3516
0.3375,0.8000,0.3553
0.3500,0.8000,0.3616
0.3625,0.8000,0.3679
0.3750,0.8000,0.3711
0.3875,0.8000,0.3694
0.4000,0.8000,0.3633
0.4125,0.8000,0.3547
0.4250,0.8000,0.3455
0.4375,0.8000,0.3373
0.4500,0.8000,0.3307
0.4625,0.8000,0.3263
0.4750,0.8000,0.3241
0.4875,0.8000,0.3244
0.5000,0.8000,0.3271
0.5125,0.8000,0.3322
0.5250,0.8000,0.3397
0.5375,0.8000,0.3499
0.5500,0.8000,0.3624
0.5625,0.8000,0.3760
0.5750,0.8000,0.3879
0.5875,0.8000,0.3944
0.6000,0.8000,0.3934
0.6125,0.8000,0.3851
0.6250,0.8000,0.3728
0.6375,0.8000,0.3601
0.6500,0.8000,0.3503
0.6625,0.8000,0.3457
0.6750,0.8000,0.3475
0.6875,0.8000,0.3557
0.7000,0.8000,0.3682
0.7125,0.8000,0.3817
0.7250,0.8000,0.3923
0.7375,0.8000,0.3976
0.7500,0.8000,0.3968
0.7625,0.8000,0.3909
0.7750,0.8000,0.3816
0.7875,0.8000,0.3714
0.8000,0.8000,0.3622
0.8125,0.8000,0.3556
0.8250,0.8000,0.3527
0.8375,0.8000,0.3543
0.8500,0.8000,0.3609
0.8625,0.8000,0.3724
0.8750,0.8000,0.3869
0.8875,0.8000,0.4013
0.9000,0.8000,0.4122
0.9125,0.8000,0.4182
0.9250,0.8000,0.4197
0.9375,0.8000,0.4178
0.9500,0.8000,0.4137
0.9625,0.8000,0.4082
0.9750,0.8000,0.4018
0.9875,0.8000,0.3943
1.0000,0.8000,0.3854
0.0000,0.8125,0.3001
0.0125,0.8125,0.2943
0.0250,0.8125,0.2871
0.0375,0.8125,0.2796
0.0500,0.8125,0.2734
0.0625,0.8125,0.2696
0.0750,0.8125,0.2692
0.0875,0.8125,0.2731
0.1000,0.8125,0.2827
0.1125,0.8125,0.3000
0.1250,0.8125,0.3258
0.1375,0.8125,0.3565
0.1500,0.8125,0.3855
0.1625,0.8125,0.4073
0.1750,0.8125,0.4196
0.1875,0.8125,0.4222
0.2000,0.8125,0.4161
0.2125,0.8125,0.4034
0.2250,0.8125,0.3870
0.2375,0.8125,0.3731
0.2500,0.8125,0.3634
0.2625,0.8125,0.3569
0.2750,0.8125,0.3524
0.2875,0.8125,0.3492
0.3000,0.8125,0.3474
0.3125,0.8125,0.3477
0.3250,0.8125,0.3510
0.3375,0.8125,0.3572
0.3500,0.8125,0.3649
0.3625,0.8125,0.3711
0.3750,0.8125,0.3728
0.3875,0.8125,0.3687
0.4000,0.8125,0.3600
0.4125,0.8125,0.3490
0.4250,0.8125,0.3381
0.4375,0.8125,0.3285
0.4500,0.8125,0.3209
0.4625,0.8125,0.3153
0.4750,0.8125,0.3120
0.4875,0.8125,0.3110
0.5000,0.8125,0.3128
0.5125,0.8125,0.3177
0.5250,0.8125,0.3261
0.5375,0.8125,0.3380
0.5500,0.8125,0.3530
0.5625,0.8125,0.3691
0.5750,0.8125,0.3834
0.5875,0.8125,0.3922
0.6000,0.8125,0.3933
0.6125,0.8125,0.3873
0.6250,0.8125,0.3770
0.6375,0.8125,0.3661
0.6500,0.8125,0.3576
0.6625,0.8125,0.3537
0.6750,0.8125,0.3558
0.6875,0.8125,0.3636
0.7000,0.8125,0.3750
0.7125,0.8125,0.3867
0.7250,0.8125,0.3953
0.7375,0.8125,0.3990
0.7500,0.8125,0.3975
0.7625,0.8125,0.3913
0.7750,0.8125,0.3817
0.7875,0.8125,0.3700
0.8000,0.8125,0.3577
0.8125,0.8125,0.3469
0.8250,0.8125,0.3397
0.8375,0.8125,0.3375
0.8500,0.8125,0.3414
0.8625,0.8125,0.3516
0.8750,0.8125,0.3670
0.8875,0.8125,0.3847
0.9000,0.8125,0.4009
0.9125,0.8125,0.4125
0.9250,0.8125,0.4189
0.9375,0.8125,0.4209
0.9500,0.8125,0.4200
0.9625,0.8125,0.4172
0.9750,0.8125,0.4133
0.9875,0.8125,0.4081
1.0000,0.8125,0.3985
0.0000,0.8250,0.2985
0.0125,0.8250,0.2922
0.0250,0.8250,0.2849
0.0375,0.8250,0.2776
0.0500,0.8250,0.2717
0.0625,0.8250,0.2679
0.0750,0.8250,0.2668
0.0875,0.8250,0.2687
0.1000,0.8250,0.2748
0.1125,0.8250,0.2868
0.1250,0.8250,0.3071
0.1375,0.8250,0.3347
0.1500,0.8250,0.3630
0.1625,0.8250,0.3857
0.1750,0.8250,0.3989
0.1875,0.8250,0.4011
0.2000,0.8250,0.3933
0.2125,0.8250,0.3788
0.2250,0.8250,0.3627
0.2375,0.8250,0.3506
0.2500,0.8250,0.3433
0.2625,0.8250,0.3391
0.2750,0.8250,0.3366
0.2875,0.8250,0.3353
0.3000,0.8250,0.3356
0.3125,0.8250,0.3381
0.3250,0.8250,0.3437
0.3375,0.8250,0.3523
0.3500,0.8250,0.3622
0.3625,0.8250,0.3698
0.3750,0.8250,0.3715
0.3875,0.8250,0.3664
0.4000,0.8250,0.3562
0.4125,0.8250,0.3440
0.4250,0.8250,0.3322
0.4375,0.8250,0.3222
0.4500,0.8250,0.3142
0.4625,0.8250,0.3083
0.4750,0.8250,0.3044
0.4875,0.8250,0.3024
0.5000,0.8250,0.3031
0.5125,0.8250,0.3071
0.5250,0.8250,0.3153
0.5375,0.8250,0.3281
0.5500,0.8250,0.3446
0.5625,0.8250,0.3626
0.5750,0.8250,0.3786
0.5875,0.8250,0.3891
0.6000,0.8250,0.3921
0.6125,0.8250,0.3884
0.6250,0.8250,0.3809
0.6375,0.8250,0.3725
0.6500,0.8250,0.3660
0.6625,0.8250,0.3634
0.6750,0.8250,0.3659
0.6875,0.8250,0.3731
0.7000,0.8250,0.3828
0.7125,0.8250,0.3918
0.7250,0.8250,0.3976
0.7375,0.8250,0.3990
0.7500,0.8250,0.3961
0.7625,0.8250,0.3894
0.7750,0.8250,0.3796
0.7875,0.8250,0.3672
0.8000,0.8250,0.3532
0.8125,0.8250,0.3399
0.8250,0.8250,0.3296
0.8375,0.8250,0.3244
0.8500,0.8250,0.3254
0.8625,0.8250,0.3329
0.8750,0.8250,0.3467
0.8875,0.8250,0.3650
0.9000,0.8250,0.3846
0.9125,0.8250,0.4015
0.9250,0.8250,0.4132
0.9375,0.8250,0.4195
0.9500,0.8250,0.4217
0.9625,0.8250,0.4213
0.9750,0.8250,0.4193
0.9875,0.8250,0.4158
1.0000,0.8250,0.4039
0.0000,0.8375,0.2963
0.0125,0.8375,0.2899
0.0250,0.8375,0.2829
0.0375,0.8375,0.2762
0.0500,0.8375,0.2708
0.0625,0.8375,0.2672
0.0750,0.8375,0.2656
0.0875,0.8375,0.2661
0.1000,0.8375,0.2695
0.1125,0.8375,0.2772
0.1250,0.8375,0.2926
0.1375,0.8375,0.3157
0.1500,0.8375,0.3409
0.1625,0.8375,0.3623
0.1750,0.8375,0.3751
0.1875,0.8375,0.3769
0.2000,0.8375,0.3686
0.2125,0.8375,0.3540
0.2250,0.8375,0.3392
0.2375,0.8375,0.3299
0.2500,0.8375,0.3247
0.2625,0.8375,0.3218
0.2750,0.8375,0.3202
0.2875,0.8375,0.3196
0.3000,0.8375,0.3205
0.3125,0.8375,0.3238
0.3250,0.8375,0.3303
0.3375,0.8375,0.3405
0.3500,0.8375,0.3528
0.3625,0.8375,0.3631
0.3750,0.8375,0.3669
0.3875,0.8375,0.3626
0.4000,0.8375,0.3525
0.4125,0.8375,0.3403
0.4250,0.8375,0.3287
0.4375,0.8375,0.3192
0.4500,0.8375,0.3119
0.4625,0.8375,0.3065
0.4750,0.8375,0.3026
0.4875,0.8375,0.3000
0.5000,0.8375,0.2993
0.5125,0.8375,0.3015
0.5250,0.8375,0.3083
0.5375,0.8375,0.3203
0.5500,0.8375,0.3369
0.5625,0.8375,0.3555
0.5750,0.8375,0.3722
0.5875,0.8375,0.3834
0.6000,0.8375,0.3877
0.6125,0.8375,0.3863
0.6250,0.8375,0.3817
0.6375,0.8375,0.3763
0.6500,0.8375,0.3725
0.6625,0.8375,0.3718
0.6750,0.8375,0.3751
0.6875,0.8375,0.3816
0.7000,0.8375,0.3893
0.7125,0.8375,0.3953
0.7250,0.8375,0.3980
0.7375,0.8375,0.3970
0.7500,0.8375,0.3926
0.7625,0.8375,0.3855
0.7750,0.8375,0.3756
0.7875,0.8375,0.3632
0.8000,0.8375,0.3489
0.8125,0.8375,0.3346
0.8250,0.8375,0.3230
0.8375,0.8375,0.3162
0.8500,0.8375,0.3151
0.8625,0.8375,0.3198
0.8750,0.8375,0.3304
0.8875,0.8375,0.3465
0.9000,0.8375,0.3664
0.9125,0.8375,0.3865
0.9250,0.8375,0.4028
0.9375,0.8375,0.4135
0.9500,0.8375,0.4189
0.9625,0.8375,0.4204
0.9750,0.8375,0.4195
0.9875,0.8375,0.4129
1.0000,0.8375,0.4006
0.0000,0.8500,0.2938
0.0125,0.8500,0.2874
0.0250,0.8500,0.2809
0.0375,0.8500,0.2751
0.0500,0.8500,0.2704
0.0625,0.8500,0.2671
0.0750,0.8500,0.2651
0.0875,0.8500,0.2646
0.1000,0.8500,0.2661
0.1125,0.8500,0.2705
0.1250,0.8500,0.2824
0.1375,0.8500,0.3006
0.1500,0.8500,0.3212
0.1625,0.8500,0.3396
0.1750,0.8500,0.3509
0.1875,0.8500,0.3525
0.2000,0.8500,0.3449
0.2125,0.8500,0.3317
0.2250,0.8500,0.3182
0.2375,0.8500,0.3115
0.2500,0.8500,0.3077
0.2625,0.8500,0.3054
0.2750,0.8500,0.3039
0.2875,0.8500,0.3033
0.3000,0.8500,0.3039
0.3125,0.8500,0.3067
0.3250,0.8500,0.3128
0.3375,0.8500,0.3231
0.3500,0.8500,0.3370
0.3625,0.8500,0.3508
0.3750,0.8500,0.3587
0.3875,0.8500,0.3576
0.4000,0.8500,0.3495
0.4125,0.8500,0.3389
0.4250,0.8500,0.3290
0.4375,0.8500,0.3212
0.4500,0.8500,0.3155
0.4625,0.8500,0.3113
0.4750,0.8500,0.3078
0.4875,0.8500,0.3048
0.5000,0.8500,0.3025
0.5125,0.8500,0.3023
0.5250,0.8500,0.3062
0.5375,0.8500,0.3156
0.5500,0.8500,0.3301
0.5625,0.8500,0.3472
0.5750,0.8500,0.3627
0.5875,0.8500,0.3733
0.6000,0.8500,0.3782
0.6125,0.8500,0.3787
0.6250,0.8500,0.3770
0.6375,0.8500,0.3752
0.6500,0.8500,0.3746
0.6625,0.8500,0.3766
0.6750,0.8500,0.3812
0.6875,0.8500,0.3875
0.7000,0.8500,0.3933
0.7125,0.8500,0.3966
0.7250,0.8500,0.3965
0.7375,0.8500,0.3934
0.7500,0.8500,0.3878
0.7625,0.8500,0.3802
0.7750,0.8500,0.3705
0.7875,0.8500,0.3585
0.8000,0.8500,0.3447
0.8125,0.8500,0.3308
0.8250,0.8500,0.3192
0.8375,0.8500,0.3120
0.8500,0.8500,0.3098
0.8625,0.8500,0.3125
0.8750,0.8500,0.3199
0.8875,0.8500,0.3323
0.9000,0.8500,0.3495
0.9125,0.8500,0.3695
0.9250,0.8500,0.3884
0.9375,0.8500,0.4025
0.9500,0.8500,0.4106
0.9625,0.8500,0.4132
0.9750,0.8500,0.4095
0.9875,0.8500,0.4011
1.0000,0.8500,0.3886
0.0000,0.8625,0.2909
0.0125,0.8625,0.2849
0.0250,0.8625,0.2791
0.0375,0.8625,0.2741
0.0500,0.8625,0.2701
0.0625,0.8625,0.2671
0.0750,0.8625,0.2650
0.0875,0.8625,0.2639
0.1000,0.8625,0.2639
0.1125,0.8625,0.2664
0.1250,0.8625,0.2756
0.1375,0.8625,0.2890
0.1500,0.8625,0.3047
0.1625,0.8625,0.3190
0.1750,0.8625,0.3285
0.1875,0.8625,0.3305
0.2000,0.8625,0.3245
0.2125,0.8625,0.3131
0.2250,0.8625,0.3010
0.2375,0.8625,0.2951
0.2500,0.8625,0.2921
0.2625,0.8625,0.2899
0.2750,0.8625,0.2883
0.2875,0.8625,0.2872
0.3000,0.8625,0.2872
0.3125,0.8625,0.2889
0.3250,0.8625,0.2937
0.3375,0.8625,0.3028
0.3500,0.8625,0.3169
0.3625,0.8625,0.3337
0.3750,0.8625,0.3472
0.3875,0.8625,0.3519
0.4000,0.8625,0.3484
0.4125,0.8625,0.3414
0.4250,0.8625,0.3348
0.4375,0.8625,0.3297
0.4500,0.8625,0.3260
0.4625,0.8625,0.3228
0.4750,0.8625,0.3194
0.4875,0.8625,0.3155
0.5000,0.8625,0.3115
0.5125,0.8625,0.3089
0.5250,0.8625,0.3097
0.5375,0.8625,0.3152
0.5500,0.8625,0.3256
0.5625,0.8625,0.3387
0.5750,0.8625,0.3507
0.5875,0.8625,0.3590
0.6000,0.8625,0.3632
0.6125,0.8625,0.3649
0.6250,0.8625,0.3659
0.6375,0.8625,0.3675
0.6500,0.8625,0.3708
0.6625,0.8625,0.3761
0.6750,0.8625,0.3831
0.6875,0.8625,0.3900
0.7000,0.8625,0.3947
0.7125,0.8625,0.3959
0.7250,0.8625,0.3937
0.7375,0.8625,0.3890
0.7500,0.8625,0.3825
0.7625,0.8625,0.3746
0.7750,0.8625,0.3650
0.7875,0.8625,0.3536
0.8000,0.8625,0.3407
0.8125,0.8625,0.3277
0.8250,0.8625,0.3171
0.8375,0.8625,0.3104
0.8500,0.8625,0.3080
0.8625,0.8625,0.3095
0.8750,0.8625,0.3145
0.8875,0.8625,0.3232
0.9000,0.8625,0.3362
0.9125,0.8625,0.3531
0.9250,0.8625,0.3713
0.9375,0.8625,0.3855
0.9500,0.8625,0.3933
0.9625,0.8625,0.3945
0.9750,0.8625,0.3899
0.9875,0.8625,0.3810
1.0000,0.8625,0.3689
0.0000,0.8750,0.2879
0.0125,0.8750,0.2823
0.0250,0.8750,0.2773
0.0375,0.8750,0.2731
0.0500,0.8750,0.2698
0.0625,0.8750,0.2671
0.0750,0.8750,0.2650
0.0875,0.8750,0.2633
0.1000,0.8750,0.2622
0.1125,0.8750,0.2643
0.1250,0.8750,0.2703
0.1375,0.8750,0.2793
0.1500,0.8750,0.2901
0.1625,0.8750,0.3007
0.1750,0.8750,0.3087
0.1875,0.8750,0.3116
0.2000,0.8750,0.3080
0.2125,0.8750,0.2989
0.2250,0.8750,0.2878
0.2375,0.8750,0.2806
0.2500,0.8750,0.2781
0.2625,0.8750,0.2759
0.2750,0.8750,0.2739
0.2875,0.8750,0.2724
0.3000,0.8750,0.2715
0.3125,0.8750,0.2722
0.3250,0.8750,0.2753
0.3375,0.8750,0.2826
0.3500,0.8750,0.2956
0.3625,0.8750,0.3141
0.3750,0.8750,0.3338
0.3875,0.8750,0.3466
0.4000,0.8750,0.3508
0.4125,0.8750,0.3495
0.4250,0.8750,0.3467
0.4375,0.8750,0.3440
0.4500,0.8750,0.3413
0.4625,0.8750,0.3378
0.4750,0.8750,0.3333
0.4875,0.8750,0.3278
0.5000,0.8750,0.3224
0.5125,0.8750,0.3183
0.5250,0.8750,0.3170
0.5375,0.8750,0.3195
0.5500,0.8750,0.3254
0.5625,0.8750,0.3330
0.5750,0.8750,0.3397
0.5875,0.8750,0.3439
0.6000,0.8750,0.3461
0.6125,0.8750,0.3478
0.6250,0.8750,0.3505
0.6375,0.8750,0.3549
0.6500,0.8750,0.3617
0.6625,0.8750,0.3709
0.6750,0.8750,0.3811
0.6875,0.8750,0.3898
0.7000,0.8750,0.3944
0.7125,0.8750,0.3945
0.7250,0.8750,0.3908
0.7375,0.8750,0.3849
0.7500,0.8750,0.3776
0.7625,0.8750,0.3693
0.7750,0.8750,0.3597
0.7875,0.8750,0.3488
0.8000,0.8750,0.3368
0.8125,0.8750,0.3252
0.8250,0.8750,0.3159
0.8375,0.8750,0.3103
0.8500,0.8750,0.3082
0.8625,0.8750,0.3091
0.8750,0.8750,0.3124
0.8875,0.8750,0.3183
0.9000,0.8750,0.3272
0.9125,0.8750,0.3395
0.9250,0.8750,0.3537
0.9375,0.8750,0.3650
0.9500,0.8750,0.3707
0.9625,0.8750,0.3701
0.9750,0.8750,0.3645
0.9875,0.8750,0.3555
1.0000,0.8750,0.3449
0.0000,0.8875,0.2848
0.0125,0.8875,0.2799
0.0250,0.8875,0.2756
0.0375,0.8875,0.2722
0.0500,0.8875,0.2694
0.0625,0.8875,0.2670
0.0750,0.8875,0.2647
0.0875,0.8875,0.2623
0.1000,0.8875,0.2608
0.1125,0.8875,0.2618
0.1250,0.8875,0.2647
0.1375,0.8875,0.2695
0.1500,0.8875,0.2762
0.1625,0.8875,0.2838
0.1750,0.8875,0.2910
0.1875,0.8875,0.2955
0.2000,0.8875,0.2950
0.2125,0.8875,0.2887
0.2250,0.8875,0.2788
0.2375,0.8875,0.2689
0.2500,0.8875,0.2660
0.2625,0.8875,0.2637
0.2750,0.8875,0.2615
0.2875,0.8875,0.2596
0.3000,0.8875,0.2582
0.3125,0.8875,0.2580
0.3250,0.8875,0.2599
0.3375,0.8875,0.2654
0.3500,0.8875,0.2769
0.3625,0.8875,0.2995
0.3750,0.8875,0.3240
0.3875,0.8875,0.3438
0.4000,0.8875,0.3562
0.4125,0.8875,0.3621
0.4250,0.8875,0.3624
0.4375,0.8875,0.3602
0.4500,0.8875,0.3564
0.4625,0.8875,0.3512
0.4750,0.8875,0.3446
0.4875,0.8875,0.3376
0.5000,0.8875,0.3313
0.5125,0.8875,0.3269
0.5250,0.8875,0.3252
0.5375,0.8875,0.3265
0.5500,0.8875,0.3296
0.5625,0.8875,0.3326
0.5750,0.8875,0.3338
0.5875,0.8875,0.3331
0.6000,0.8875,0.3321
0.6125,0.8875,0.3325
0.6250,0.8875,0.3355
0.6375,0.8875,0.3416
0.6500,0.8875,0.3513
0.6625,0.8875,0.3640
0.6750,0.8875,0.3777
0.6875,0.8875,0.3887
0.7000,0.8875,0.3942
0.7125,0.8875,0.3940
0.7250,0.8875,0.3895
0.7375,0.8875,0.3825
0.7500,0.8875,0.3742
0.7625,0.8875,0.3650
0.7750,0.8875,0.3551
0.7875,0.8875,0.3443
0.8000,0.8875,0.3331
0.8125,0.8875,0.3230
0.8250,0.8875,0.3154
0.8375,0.8875,0.3110
0.8500,0.8875,0.3095
0.8625,0.8875,0.3101
0.8750,0.8875,0.3123
0.8875,0.8875,0.3160
0.9000,0.8875,0.3216
0.9125,0.8875,0.3295
0.9250,0.8875,0.3388
0.9375,0.8875,0.3457
0.9500,0.8875,0.3478
0.9625,0.8875,0.3449
0.9750,0.8875,0.3384
0.9875,0.8875,0.3302
1.0000,0.8875,0.3218
0.0000,0.9000,0.2820
0.0125,0.9000,0.2777
0.0250,0.9000,0.2741
0.0375,0.9000,0.2712
0.0500,0.9000,0.2687
0.0625,0.9000,0.2663
0.0750,0.9000,0.2635
0.0875,0.9000,0.2609
0.1000,0.9000,0.2589
0.1125,0.9000,0.2577
0.1250,0.9000,0.2576
0.1375,0.9000,0.2592
0.1500,0.9000,0.2628
0.1625,0.9000,0.2685
0.1750,0.9000,0.2754
0.1875,0.9000,0.2817
0.2000,0.9000,0.2846
0.2125,0.9000,0.2820
0.2250,0.9000,0.2743
0.2375,0.9000,0.2645
0.2500,0.9000,0.2573
0.2625,0.9000,0.2549
0.2750,0.9000,0.2525
0.2875,0.9000,0.2504
0.3000,0.9000,0.2488
0.3125,0.9000,0.2483
0.3250,0.9000,0.2497
0.3375,0.9000,0.2546
0.3500,0.9000,0.2703
0.3625,0.9000,0.2948
0.3750,0.9000,0.3219
0.3875,0.9000,0.3459
0.4000,0.9000,0.3635
0.4125,0.9000,0.3739
0.4250,0.9000,0.3770
0.4375,0.9000,0.3732
0.4500,0.9000,0.3672
0.4625,0.9000,0.3597
0.4750,0.9000,0.3515
0.4875,0.9000,0.3436
0.5000,0.9000,0.3373
0.5125,0.9000,0.3335
0.5250,0.9000,0.3327
0.5375,0.9000,0.3341
0.5500,0.9000,0.3361
0.5625,0.9000,0.3365
0.5750,0.9000,0.3339
0.5875,0.9000,0.3291
0.6000,0.9000,0.3246
0.6125,0.9000,0.3229
0.6250,0.9000,0.3251
0.6375,0.9000,0.3320
0.6500,0.9000,0.3438
0.6625,0.9000,0.3595
0.6750,0.9000,0.3761
0.6875,0.9000,0.3891
0.7000,0.9000,0.3956
0.7125,0.9000,0.3955
0.7250,0.9000,0.3905
0.7375,0.9000,0.3825
0.7500,0.9000,0.3728
0.7625,0.9000,0.3623
0.7750,0.9000,0.3513
0.7875,0.9000,0.3402
0.8000,0.9000,0.3297
0.8125,0.9000,0.3210
0.8250,0.9000,0.3151
0.8375,0.9000,0.3120
0.8500,0.9000,0.3110
0.8625,0.9000,0.3114
0.8750,0.9000,0.3129
0.8875,0.9000,0.3151
0.9000,0.9000,0.3184
0.9125,0.9000,0.3227
0.9250,0.9000,0.3277
0.9375,0.9000,0.3301
0.9500,0.9000,0.3285
0.9625,0.9000,0.3236
0.9750,0.9000,0.3169
0.9875,0.9000,0.3099
1.0000,0.9000,0.3036
0.0000,0.9125,0.2797
0.0125,0.9125,0.2763
0.0250,0.9125,0.2733
0.0375,0.9125,0.2706
0.0500,0.9125,0.2681
0.0625,0.9125,0.2655
0.0750,0.9125,0.2625
0.0875,0.9125,0.2590
0.1000,0.9125,0.2553
0.1125,0.9125,0.2520
0.1250,0.9125,0.2498
0.1375,0.9125,0.2495
0.1500,0.9125,0.2514
0.1625,0.9125,0.2558
0.1750,0.9125,0.2626
0.1875,0.9125,0.2704
0.2000,0.9125,0.2765
0.2125,0.9125,0.2780
0.2250,0.9125,0.2739
0.2375,0.9125,0.2659
0.2500,0.9125,0.2570
0.2625,0.9125,0.2520
0.2750,0.9125,0.2496
0.2875,0.9125,0.2475
0.3000,0.9125,0.2461
0.3125,0.9125,0.2461
0.3250,0.9125,0.2484
0.3375,0.9125,0.2575
0.3500,0.9125,0.2768
0.3625,0.9125,0.3020
0.3750,0.9125,0.3290
0.3875,0.9125,0.3531
0.4000,0.9125,0.3715
0.4125,0.9125,0.3828
0.4250,0.9125,0.3869
0.4375,0.9125,0.3812
0.4500,0.9125,0.3728
0.4625,0.9125,0.3635
0.4750,0.9125,0.3543
0.4875,0.9125,0.3463
0.5000,0.9125,0.3407
0.5125,0.9125,0.3382
0.5250,0.9125,0.3385
0.5375,0.9125,0.3405
0.5500,0.9125,0.3423
0.5625,0.9125,0.3417
0.5750,0.9125,0.3373
0.5875,0.9125,0.3302
0.6000,0.9125,0.3232
0.6125,0.9125,0.3196
0.6250,0.9125,0.3211
0.6375,0.9125,0.3285
0.6500,0.9125,0.3420
0.6625,0.9125,0.3598
0.6750,0.9125,0.3780
0.6875,0.9125,0.3920
0.7000,0.9125,0.3990
0.7125,0.9125,0.3990
0.7250,0.9125,0.3937
0.7375,0.9125,0.3847
0.7500,0.9125,0.3734
0.7625,0.9125,0.3609
0.7750,0.9125,0.3481
0.7875,0.9125,0.3362
0.8000,0.9125,0.3263
0.8125,0.9125,0.3191
0.8250,0.9125,0.3148
0.8375,0.9125,0.3128
0.8500,0.9125,0.3122
0.8625,0.9125,0.3126
0.8750,0.9125,0.3135
0.8875,0.9125,0.3147
0.9000,0.9125,0.3164
0.9125,0.9125,0.3184
0.9250,0.9125,0.3199
0.9375,0.9125,0.3186
0.9500,0.9125,0.3142
0.9625,0.9125,0.3081
0.9750,0.9125,0.3022
0.9875,0.9125,0.2971
1.0000,0.9125,0.2926
0.0000,0.9250,0.2779
0.0125,0.9250,0.2753
0.0250,0.9250,0.2729
0.0375,0.9250,0.2705
0.0500,0.9250,0.2679
0.0625,0.9250,0.2648
0.0750,0.9250,0.2607
0.0875,0.9250,0.2557
0.1000,0.9250,0.2505
0.1125,0.9250,0.2460
0.1250,0.9250,0.2430
0.1375,0.9250,0.2419
0.1500,0.9250,0.2431
0.1625,0.9250,0.2469
0.1750,0.9250,0.2535
0.1875,0.9250,0.2623
0.2000,0.9250,0.2711
0.2125,0.9250,0.2766
0.2250,0.9250,0.2767
0.2375,0.9250,0.2720
0.2500,0.9250,0.2650
0.2625,0.9250,0.2582
0.2750,0.9250,0.2556
0.2875,0.9250,0.2538
0.3000,0.9250,0.2532
0.3125,0.9250,0.2546
0.3250,0.9250,0.2596
0.3375,0.9250,0.2738
0.3500,0.9250,0.2945
0.3625,0.9250,0.3191
0.3750,0.9250,0.3437
0.3875,0.9250,0.3645
0.4000,0.9250,0.3798
0.4125,0.9250,0.3887
0.4250,0.9250,0.3910
0.4375,0.9250,0.3846
0.4500,0.9250,0.3741
0.4625,0.9250,0.3634
0.4750,0.9250,0.3537
0.4875,0.9250,0.3462
0.5000,0.9250,0.3417
0.5125,0.9250,0.3404
0.5250,0.9250,0.3417
0.5375,0.9250,0.3443
0.5500,0.9250,0.3461
0.5625,0.9250,0.3452
0.5750,0.9250,0.3406
0.5875,0.9250,0.3332
0.6000,0.9250,0.3257
0.6125,0.9250,0.3215
0.6250,0.9250,0.3231
0.6375,0.9250,0.3314
0.6500,0.9250,0.3463
0.6625,0.9250,0.3652
0.6750,0.9250,0.3836
0.6875,0.9250,0.3970
0.7000,0.9250,0.4035
0.7125,0.9250,0.4032
0.7250,0.9250,0.3973
0.7375,0.9250,0.3872
0.7500,0.9250,0.3740
0.7625,0.9250,0.3591
0.7750,0.9250,0.3444
0.7875,0.9250,0.3318
0.8000,0.9250,0.3227
0.8125,0.9250,0.3171
0.8250,0.9250,0.3142
0.8375,0.9250,0.3130
0.8500,0.9250,0.3128
0.8625,0.9250,0.3131
0.8750,0.9250,0.3137
0.8875,0.9250,0.3143
0.9000,0.9250,0.3149
0.9125,0.9250,0.3154
0.9250,0.9250,0.3144
0.9375,0.9250,0.3105
0.9500,0.9250,0.3043
0.9625,0.9250,0.2982
0.9750,0.9250,0.2934
0.9875,0.9250,0.2892
1.0000,0.9250,0.2854
0.0000,0.9375,0.2764
0.0125,0.9375,0.2744
0.0250,0.9375,0.2724
0.0375,0.9375,0.2702
0.0500,0.9375,0.2673
0.0625,0.9375,0.2633
0.0750,0.9375,0.2581
0.0875,0.9375,0.2519
0.1000,0.9375,0.2459
0.1125,0.9375,0.2412
0.1250,0.9375,0.2382
0.1375,0.9375,0.2372
0.1500,0.9375,0.2383
0.1625,0.9375,0.2419
0.1750,0.9375,0.2486
0.1875,0.9375,0.2581
0.2000,0.9375,0.2690
0.2125,0.9375,0.2778
0.2250,0.9375,0.2817
0.2375,0.9375,0.2805
0.2500,0.9375,0.2762
0.2625,0.9375,0.2714
0.2750,0.9375,0.2690
0.2875,0.9375,0.2678
0.3000,0.9375,0.2683
0.3125,0.9375,0.2718
0.3250,0.9375,0.2798
0.3375,0.9375,0.2959
0.3500,0.9375,0.3175
0.3625,0.9375,0.3411
0.3750,0.9375,0.3626
0.3875,0.9375,0.3788
0.4000,0.9375,0.3889
0.4125,0.9375,0.3931
0.4250,0.9375,0.3917
0.4375,0.9375,0.3844
0.4500,0.9375,0.3714
0.4625,0.9375,0.3593
0.4750,0.9375,0.3492
0.4875,0.9375,0.3422
0.5000,0.9375,0.3387
0.5125,0.9375,0.3385
0.5250,0.9375,0.3406
0.5375,0.9375,0.3435
0.5500,0.9375,0.3453
0.5625,0.9375,0.3447
0.5750,0.9375,0.3411
0.5875,0.9375,0.3352
0.6000,0.9375,0.3294
0.6125,0.9375,0.3269
0.6250,0.9375,0.3303
0.6375,0.9375,0.3404
0.6500,0.9375,0.3564
0.6625,0.9375,0.3751
0.6750,0.9375,0.3919
0.6875,0.9375,0.4033
0.7000,0.9375,0.4080
0.7125,0.9375,0.4063
0.7250,0.9375,0.3992
0.7375,0.9375,0.3873
0.7500,0.9375,0.3719
0.7625,0.9375,0.3548
0.7750,0.9375,0.3389
0.7875,0.9375,0.3267
0.8000,0.9375,0.3189
0.8125,0.9375,0.3149
0.8250,0.9375,0.3132
0.8375,0.9375,0.3127
0.8500,0.9375,0.3128
0.8625,0.9375,0.3131
0.8750,0.9375,0.3134
0.8875,0.9375,0.3137
0.9000,0.9375,0.3135
0.9125,0.9375,0.3133
0.9250,0.9375,0.3105
0.9375,0.9375,0.3048
0.9500,0.9375,0.2974
0.9625,0.9375,0.2916
0.9750,0.9375,0.2871
0.9875,0.9375,0.2832
1.0000,0.9375,0.2798
0.0000,0.9500,0.2751
0.0125,0.9500,0.2735
0.0250,0.9500,0.2717
0.0375,0.9500,0.2695
0.0500,0.9500,0.2662
0.0625,0.9500,0.2616
0.0750,0.9500,0.2555
0.0875,0.9500,0.2488
0.1000,0.9500,0.2427
0.1125,0.9500,0.2382
0.1250,0.9500,0.2358
0.1375,0.9500,0.2361
0.1500,0.9500,0.2372
0.1625,0.9500,0.2403
0.1750,0.9500,0.2475
0.1875,0.9500,0.2580
0.2000,0.9500,0.2704
0.2125,0.9500,0.2814
0.2250,0.9500,0.2878
0.2375,0.9500,0.2890
0.2500,0.9500,0.2867
0.2625,0.9500,0.2844
0.2750,0.9500,0.2825
0.2875,0.9500,0.2818
0.3000,0.9500,0.2835
0.3125,0.9500,0.2887
0.3250,0.9500,0.2991
0.3375,0.9500,0.3160
0.3500,0.9500,0.3385
0.3625,0.9500,0.3617
0.3750,0.9500,0.3811
0.3875,0.9500,0.3938
0.4000,0.9500,0.3990
0.4125,0.9500,0.3976
0.4250,0.9500,0.3907
0.4375,0.9500,0.3796
0.4500,0.9500,0.3640
0.4625,0.9500,0.3495
0.4750,0.9500,0.3386
0.4875,0.9500,0.3318
0.5000,0.9500,0.3291
0.5125,0.9500,0.3299
0.5250,0.9500,0.3327
0.5375,0.9500,0.3359
0.5500,0.9500,0.3382
0.5625,0.9500,0.3386
0.5750,0.9500,0.3369
0.5875,0.9500,0.3341
0.6000,0.9500,0.3323
0.6125,0.9500,0.3342
0.6250,0.9500,0.3416
0.6375,0.9500,0.3548
0.6500,0.9500,0.3716
0.6625,0.9500,0.3886
0.6750,0.9500,0.4022
0.6875,0.9500,0.4101
0.7000,0.9500,0.4117
0.7125,0.9500,0.4074
0.7250,0.9500,0.3976
0.7375,0.9500,0.3831
0.7500,0.9500,0.3653
0.7625,0.9500,0.3471
0.7750,0.9500,0.3316
0.7875,0.9500,0.3211
0.8000,0.9500,0.3153
0.8125,0.9500,0.3128
0.8250,0.9500,0.3121
0.8375,0.9500,0.3122
0.8500,0.9500,0.3125
0.8625,0.9500,0.3128
0.8750,0.9500,0.3131
0.8875,0.9500,0.3131
0.9000,0.9500,0.3127
0.9125,0.9500,0.3118
0.9250,0.9500,0.3078
0.9375,0.9500,0.3007
0.9500,0.9500,0.2923
0.9625,0.9500,0.2863
0.9750,0.9500,0.2819
0.9875,0.9500,0.2780
1.0000,0.9500,0.2747
0.0000,0.9625,0.2738
0.0125,0.9625,0.2724
0.0250,0.9625,0.2708
0.0375,0.9625,0.2686
0.0500,0.9625,0.2652
0.0625,0.9625,0.2603
0.0750,0.9625,0.2540
0.0875,0.9625,0.2473
0.1000,0.9625,0.2414
0.1125,0.9625,0.2373
0.1250,0.9625,0.2355
0.1375,0.9625,0.2364
0.1500,0.9625,0.2384
0.1625,0.9625,0.2420
0.1750,0.9625,0.2498
0.1875,0.9625,0.2615
0.2000,0.9625,0.2750
0.2125,0.9625,0.2869
0.2250,0.9625,0.2941
0.2375,0.9625,0.2961
0.2500,0.9625,0.2950
0.2625,0.9625,0.2929
0.2750,0.9625,0.2912
0.2875,0.9625,0.2910
0.3000,0.9625,0.2932
0.3125,0.9625,0.2994
0.3250,0.9625,0.3110
0.3375,0.9625,0.3288
0.3500,0.9625,0.3519
0.3625,0.9625,0.3765
0.3750,0.9625,0.3955
0.3875,0.9625,0.4066
0.4000,0.9625,0.4089
0.4125,0.9625,0.4026
0.4250,0.9625,0.3893
0.4375,0.9625,0.3713
0.4500,0.9625,0.3509
0.4625,0.9625,0.3325
0.4750,0.9625,0.3197
0.4875,0.9625,0.3127
0.5000,0.9625,0.3105
0.5125,0.9625,0.3121
0.5250,0.9625,0.3159
0.5375,0.9625,0.3203
0.5500,0.9625,0.3241
0.5625,0.9625,0.3265
0.5750,0.9625,0.3279
0.5875,0.9625,0.3296
0.6000,0.9625,0.3336
0.6125,0.9625,0.3420
0.6250,0.9625,0.3555
0.6375,0.9625,0.3724
0.6500,0.9625,0.3898
0.6625,0.9625,0.4044
0.6750,0.9625,0.4138
0.6875,0.9625,0.4172
0.7000,0.9625,0.4146
0.7125,0.9625,0.4061
0.7250,0.9625,0.3924
0.7375,0.9625,0.3746
0.7500,0.9625,0.3552
0.7625,0.9625,0.3375
0.7750,0.9625,0.3242
0.7875,0.9625,0.3162
0.8000,0.9625,0.3124
0.8125,0.9625,0.3113
0.8250,0.9625,0.3114
0.8375,0.9625,0.3120
0.8500,0.9625,0.3125
0.8625,0.9625,0.3130
0.8750,0.9625,0.3132
0.8875,0.9625,0.3130
0.9000,0.9625,0.3125
0.9125,0.9625,0.3111
0.9250,0.9625,0.3063
0.9375,0.9625,0.2980
0.9500,0.9625,0.2885
0.9625,0.9625,0.2814
0.9750,0.9625,0.2769
0.9875,0.9625,0.2730
1.0000,0.9625,0.2698
0.0000,0.9750,0.2725
0.0125,0.9750,0.2712
0.0250,0.9750,0.2698
0.0375,0.9750,0.2677
0.0500,0.9750,0.2645
0.0625,0.9750,0.2599
0.0750,0.9750,0.2539
0.0875,0.9750,0.2476
0.1000,0.9750,0.2421
0.1125,0.9750,0.2383
0.1250,0.9750,0.2366
0.1375,0.9750,0.2378
0.1500,0.9750,0.2409
0.1625,0.9750,0.2462
0.1750,0.9750,0.2552
0.1875,0.9750,0.2678
0.2000,0.9750,0.2816
0.2125,0.9750,0.2931
0.2250,0.9750,0.2996
0.2375,0.9750,0.3011
0.2500,0.9750,0.2998
0.2625,0.9750,0.2976
0.2750,0.9750,0.2959
0.2875,0.9750,0.2957
0.3000,0.9750,0.2982
0.3125,0.9750,0.3047
0.3250,0.9750,0.3168
0.3375,0.9750,0.3349
0.3500,0.9750,0.3575
0.3625,0.9750,0.3811
0.3750,0.9750,0.4014
0.3875,0.9750,0.4151
0.4000,0.9750,0.4164
0.4125,0.9750,0.4069
0.4250,0.9750,0.3876
0.4375,0.9750,0.3617
0.4500,0.9750,0.3337
0.4625,0.9750,0.3103
0.4750,0.9750,0.2947
0.4875,0.9750,0.2863
0.5000,0.9750,0.2839
0.5125,0.9750,0.2861
0.5250,0.9750,0.2911
0.5375,0.9750,0.2973
0.5500,0.9750,0.3035
0.5625,0.9750,0.3093
0.5750,0.9750,0.3151
0.5875,0.9750,0.3224
0.6000,0.9750,0.3335
0.6125,0.9750,0.3495
0.6250,0.9750,0.3696
0.6375,0.9750,0.3902
0.6500,0.9750,0.4078
0.6625,0.9750,0.4199
0.6750,0.9750,0.4254
0.6875,0.9750,0.4244
0.7000,0.9750,0.4168
0.7125,0.9750,0.4032
0.7250,0.9750,0.3849
0.7375,0.9750,0.3644
0.7500,0.9750,0.3449
0.7625,0.9750,0.3293
0.7750,0.9750,0.3188
0.7875,0.9750,0.3132
0.8000,0.9750,0.3110
0.8125,0.9750,0.3109
0.8250,0.9750,0.3117
0.8375,0.9750,0.3127
0.8500,0.9750,0.3136
0.8625,0.9750,0.3141
0.8750,0.9750,0.3143
0.8875,0.9750,0.3141
0.9000,0.9750,0.3135
0.9125,0.9750,0.3118
0.9250,0.9750,0.3063
0.9375,0.9750,0.2970
0.9500,0.9750,0.2863
0.9625,0.9750,0.2769
0.9750,0.9750,0.2721
0.9875,0.9750,0.2682
1.0000,0.9750,0.2650
0.0000,0.9875,0.2712
0.0125,0.9875,0.2700
0.0250,0.9875,0.2688
0.0375,0.9875,0.2671
0.0500,0.9875,0.2644
0.0625,0.9875,0.2605
0.0750,0.9875,0.2553
0.0875,0.9875,0.2497
0.1000,0.9875,0.2448
0.1125,0.9875,0.2415
0.1250,0.9875,0.2403
0.1375,0.9875,0.2415
0.1500,0.9875,0.2454
0.1625,0.9875,0.2524
0.1750,0.9875,0.2628
0.1875,0.9875,0.2756
0.2000,0.9875,0.2886
0.2125,0.9875,0.2985
0.2250,0.9875,0.3035
0.2375,0.9875,0.3043
0.2500,0.9875,0.3028
0.2625,0.9875,0.3004
0.2750,0.9875,0.2984
0.2875,0.9875,0.2980
0.3000,0.9875,0.3004
0.3125,0.9875,0.3071
0.3250,0.9875,0.3192
0.3375,0.9875,0.3373
0.3500,0.9875,0.3597
0.3625,0.9875,0.3826
0.3750,0.9875,0.4021
0.3875,0.9875,0.4150
0.4000,0.9875,0.4186
0.4125,0.9875,0.4089
0.4250,0.9875,0.3850
0.4375,0.9875,0.3524
0.4500,0.9875,0.3177
0.4625,0.9875,0.2900
0.4750,0.9875,0.2711
0.4875,0.9875,0.2602
0.5000,0.9875,0.2559
0.5125,0.9875,0.2571
0.5250,0.9875,0.2623
0.5375,0.9875,0.2700
0.5500,0.9875,0.2791
0.5625,0.9875,0.2889
0.5750,0.9875,0.3001
0.5875,0.9875,0.3141
0.6000,0.9875,0.3329
0.6125,0.9875,0.3566
0.6250,0.9875,0.3822
0.6375,0.9875,0.4054
0.6500,0.9875,0.4227
0.6625,0.9875,0.4328
0.6750,0.9875,0.4355
0.6875,0.9875,0.4309
0.7000,0.9875,0.4189
0.7125,0.9875,0.4005
0.7250,0.9875,0.3784
0.7375,0.9875,0.3566
0.7500,0.9875,0.3383
0.7625,0.9875,0.3250
0.7750,0.9875,0.3168
0.7875,0.9875,0.3128
0.8000,0.9875,0.3116
0.8125,0.9875,0.3123
0.8250,0.9875,0.3136
0.8375,0.9875,0.3150
0.8500,0.9875,0.3162
0.8625,0.9875,0.3170
0.8750,0.9875,0.3174
0.8875,0.9875,0.3172
0.9000,0.9875,0.3165
0.9125,0.9875,0.3143
0.9250,0.9875,0.3082
0.9375,0.9875,0.2982
0.9500,0.9875,0.2862
0.9625,0.9875,0.2751
0.9750,0.9875,0.2674
0.9875,0.9875,0.2635
1.0000,0.9875,0.2605
0.0000,1.0000,0.2699
0.0125,1.0000,0.2690
0.0250,1.0000,0.2680
0.0375,1.0000,0.2667
0.0500,1.0000,0.2648
0.0625,1.0000,0.2619
0.0750,1.0000,0.2579
0.0875,1.0000,0.2534
0.1000,1.0000,0.2493
0.1125,1.0000,0.2467
0.1250,1.0000,0.2462
0.1375,1.0000,0.2482
0.1500,1.0000,0.2530
0.1625,1.0000,0.2607
0.1750,1.0000,0.2713
0.1875,1.0000,0.2832
0.2000,1.0000,0.2941
0.2125,1.0000,0.3019
0.2250,1.0000,0.3059
0.2375,1.0000,0.3064
0.2500,1.0000,0.3047
0.2625,1.0000,0.3021
0.2750,1.0000,0.2999
0.2875,1.0000,0.2993
0.3000,1.0000,0.3014
0.3125,1.0000,0.3080
0.3250,1.0000,0.3201
0.3375,1.0000,0.3380
0.3500,1.0000,0.3601
0.3625,1.0000,0.3828
0.3750,1.0000,0.4018
0.3875,1.0000,0.4140
0.4000,1.0000,0.4165
0.4125,1.0000,0.4057
0.4250,1.0000,0.3797
0.4375,1.0000,0.3434
0.4500,1.0000,0.3070
0.4625,1.0000,0.2774
0.4750,1.0000,0.2559
0.4875,1.0000,0.2417
0.5000,1.0000,0.2341
0.5125,1.0000,0.2323
0.5250,1.0000,0.2356
0.5375,1.0000,0.2432
0.5500,1.0000,0.2541
0.5625,1.0000,0.2678
0.5750,1.0000,0.2846
0.5875,1.0000,0.3059
0.6000,1.0000,0.3326
0.6125,1.0000,0.3631
0.6250,1.0000,0.3929
0.6375,1.0000,0.4172
0.6500,1.0000,0.4336
0.6625,1.0000,0.4421
0.6750,1.0000,0.4431
0.6875,1.0000,0.4363
0.7000,1.0000,0.4213
0.7125,1.0000,0.3999
0.7250,1.0000,0.3760
0.7375,1.0000,0.3543
0.7500,1.0000,0.3373
0.7625,1.0000,0.3256
0.7750,1.0000,0.3186
0.7875,1.0000,0.3153
0.8000,1.0000,0.3146
0.8125,1.0000,0.3157
0.8250,1.0000,0.3176
0.8375,1.0000,0.3196
0.8500,1.0000,0.3213
0.8625,1.0000,0.3224
0.8750,1.0000,0.3231
0.8875,1.0000,0.3230
0.9000,1.0000,0.3221
0.9125,1.0000,0.3193
0.9250,1.0000,0.3125
0.9375,1.0000,0.3017
0.9500,1.0000,0.2888
0.9625,1.0000,0.2763
0.9750,1.0000,0.2660
0.9875,1.0000,0.2592
1.0000,1.0000,0.2563


==> figures/umap_grid/mbpp_merge.csv <==
x,y,z
0.0000,0.0000,0.3266
0.0125,0.0000,0.3239
0.0250,0.0000,0.3197
0.0375,0.0000,0.3134
0.0500,0.0000,0.3045
0.0625,0.0000,0.2937
0.0750,0.0000,0.2828
0.0875,0.0000,0.2735
0.1000,0.0000,0.2673
0.1125,0.0000,0.2644
0.1250,0.0000,0.2663
0.1375,0.0000,0.2698
0.1500,0.0000,0.2756
0.1625,0.0000,0.2841
0.1750,0.0000,0.2964
0.1875,0.0000,0.3106
0.2000,0.0000,0.3239
0.2125,0.0000,0.3347
0.2250,0.0000,0.3426
0.2375,0.0000,0.3479
0.2500,0.0000,0.3513
0.2625,0.0000,0.3530
0.2750,0.0000,0.3534
0.2875,0.0000,0.3525
0.3000,0.0000,0.3511
0.3125,0.0000,0.3497
0.3250,0.0000,0.3490
0.3375,0.0000,0.3496
0.3500,0.0000,0.3518
0.3625,0.0000,0.3555
0.3750,0.0000,0.3605
0.3875,0.0000,0.3651
0.4000,0.0000,0.3679
0.4125,0.0000,0.3680
0.4250,0.0000,0.3661
0.4375,0.0000,0.3637
0.4500,0.0000,0.3620
0.4625,0.0000,0.3617
0.4750,0.0000,0.3631
0.4875,0.0000,0.3661
0.5000,0.0000,0.3707
0.5125,0.0000,0.3759
0.5250,0.0000,0.3799
0.5375,0.0000,0.3802
0.5500,0.0000,0.3757
0.5625,0.0000,0.3670
0.5750,0.0000,0.3568
0.5875,0.0000,0.3475
0.6000,0.0000,0.3423
0.6125,0.0000,0.3380
0.6250,0.0000,0.3342
0.6375,0.0000,0.3308
0.6500,0.0000,0.3277
0.6625,0.0000,0.3254
0.6750,0.0000,0.3272
0.6875,0.0000,0.3307
0.7000,0.0000,0.3349
0.7125,0.0000,0.3385
0.7250,0.0000,0.3408
0.7375,0.0000,0.3417
0.7500,0.0000,0.3416
0.7625,0.0000,0.3412
0.7750,0.0000,0.3407
0.7875,0.0000,0.3404
0.8000,0.0000,0.3402
0.8125,0.0000,0.3401
0.8250,0.0000,0.3402
0.8375,0.0000,0.3405
0.8500,0.0000,0.3410
0.8625,0.0000,0.3418
0.8750,0.0000,0.3429
0.8875,0.0000,0.3443
0.9000,0.0000,0.3459
0.9125,0.0000,0.3477
0.9250,0.0000,0.3495
0.9375,0.0000,0.3514
0.9500,0.0000,0.3532
0.9625,0.0000,0.3550
0.9750,0.0000,0.3569
0.9875,0.0000,0.3588
1.0000,0.0000,0.3607
0.0000,0.0125,0.3291
0.0125,0.0125,0.3270
0.0250,0.0125,0.3234
0.0375,0.0125,0.3175
0.0500,0.0125,0.3090
0.0625,0.0125,0.2984
0.0750,0.0125,0.2872
0.0875,0.0125,0.2775
0.1000,0.0125,0.2708
0.1125,0.0125,0.2677
0.1250,0.0125,0.2698
0.1375,0.0125,0.2744
0.1500,0.0125,0.2818
0.1625,0.0125,0.2922
0.1750,0.0125,0.3049
0.1875,0.0125,0.3183
0.2000,0.0125,0.3304
0.2125,0.0125,0.3398
0.2250,0.0125,0.3466
0.2375,0.0125,0.3513
0.2500,0.0125,0.3548
0.2625,0.0125,0.3573
0.2750,0.0125,0.3589
0.2875,0.0125,0.3594
0.3000,0.0125,0.3591
0.3125,0.0125,0.3585
0.3250,0.0125,0.3585
0.3375,0.0125,0.3596
0.3500,0.0125,0.3622
0.3625,0.0125,0.3664
0.3750,0.0125,0.3715
0.3875,0.0125,0.3760
0.4000,0.0125,0.3785
0.4125,0.0125,0.3782
0.4250,0.0125,0.3760
0.4375,0.0125,0.3733
0.4500,0.0125,0.3716
0.4625,0.0125,0.3718
0.4750,0.0125,0.3741
0.4875,0.0125,0.3787
0.5000,0.0125,0.3848
0.5125,0.0125,0.3909
0.5250,0.0125,0.3944
0.5375,0.0125,0.3928
0.5500,0.0125,0.3855
0.5625,0.0125,0.3744
0.5750,0.0125,0.3627
0.5875,0.0125,0.3549
0.6000,0.0125,0.3488
0.6125,0.0125,0.3438
0.6250,0.0125,0.3396
0.6375,0.0125,0.3359
0.6500,0.0125,0.3325
0.6625,0.0125,0.3294
0.6750,0.0125,0.3283
0.6875,0.0125,0.3304
0.7000,0.0125,0.3334
0.7125,0.0125,0.3360
0.7250,0.0125,0.3378
0.7375,0.0125,0.3387
0.7500,0.0125,0.3391
0.7625,0.0125,0.3393
0.7750,0.0125,0.3395
0.7875,0.0125,0.3396
0.8000,0.0125,0.3397
0.8125,0.0125,0.3399
0.8250,0.0125,0.3401
0.8375,0.0125,0.3404
0.8500,0.0125,0.3410
0.8625,0.0125,0.3419
0.8750,0.0125,0.3431
0.8875,0.0125,0.3448
0.9000,0.0125,0.3468
0.9125,0.0125,0.3489
0.9250,0.0125,0.3510
0.9375,0.0125,0.3531
0.9500,0.0125,0.3551
0.9625,0.0125,0.3571
0.9750,0.0125,0.3590
0.9875,0.0125,0.3610
1.0000,0.0125,0.3630
0.0000,0.0250,0.3312
0.0125,0.0250,0.3299
0.0250,0.0250,0.3272
0.0375,0.0250,0.3225
0.0500,0.0250,0.3151
0.0625,0.0250,0.3055
0.0750,0.0250,0.2948
0.0875,0.0250,0.2850
0.1000,0.0250,0.2778
0.1125,0.0250,0.2743
0.1250,0.0250,0.2750
0.1375,0.0250,0.2809
0.1500,0.0250,0.2900
0.1625,0.0250,0.3019
0.1750,0.0250,0.3150
0.1875,0.0250,0.3272
0.2000,0.0250,0.3373
0.2125,0.0250,0.3447
0.2250,0.0250,0.3501
0.2375,0.0250,0.3543
0.2500,0.0250,0.3579
0.2625,0.0250,0.3612
0.2750,0.0250,0.3639
0.2875,0.0250,0.3658
0.3000,0.0250,0.3669
0.3125,0.0250,0.3676
0.3250,0.0250,0.3686
0.3375,0.0250,0.3705
0.3500,0.0250,0.3740
0.3625,0.0250,0.3787
0.3750,0.0250,0.3841
0.3875,0.0250,0.3888
0.4000,0.0250,0.3914
0.4125,0.0250,0.3914
0.4250,0.0250,0.3896
0.4375,0.0250,0.3873
0.4500,0.0250,0.3861
0.4625,0.0250,0.3871
0.4750,0.0250,0.3908
0.4875,0.0250,0.3969
0.5000,0.0250,0.4041
0.5125,0.0250,0.4102
0.5250,0.0250,0.4124
0.5375,0.0250,0.4084
0.5500,0.0250,0.3985
0.5625,0.0250,0.3850
0.5750,0.0250,0.3729
0.5875,0.0250,0.3635
0.6000,0.0250,0.3563
0.6125,0.0250,0.3506
0.6250,0.0250,0.3460
0.6375,0.0250,0.3420
0.6500,0.0250,0.3385
0.6625,0.0250,0.3351
0.6750,0.0250,0.3317
0.6875,0.0250,0.3319
0.7000,0.0250,0.3326
0.7125,0.0250,0.3333
0.7250,0.0250,0.3338
0.7375,0.0250,0.3343
0.7500,0.0250,0.3352
0.7625,0.0250,0.3363
0.7750,0.0250,0.3373
0.7875,0.0250,0.3382
0.8000,0.0250,0.3389
0.8125,0.0250,0.3394
0.8250,0.0250,0.3398
0.8375,0.0250,0.3402
0.8500,0.0250,0.3408
0.8625,0.0250,0.3418
0.8750,0.0250,0.3432
0.8875,0.0250,0.3452
0.9000,0.0250,0.3475
0.9125,0.0250,0.3500
0.9250,0.0250,0.3525
0.9375,0.0250,0.3548
0.9500,0.0250,0.3570
0.9625,0.0250,0.3591
0.9750,0.0250,0.3612
0.9875,0.0250,0.3632
1.0000,0.0250,0.3653
0.0000,0.0375,0.3329
0.0125,0.0375,0.3324
0.0250,0.0375,0.3308
0.0375,0.0375,0.3275
0.0500,0.0375,0.3220
0.0625,0.0375,0.3143
0.0750,0.0375,0.3051
0.0875,0.0375,0.2959
0.1000,0.0375,0.2886
0.1125,0.0375,0.2848
0.1250,0.0375,0.2853
0.1375,0.0375,0.2906
0.1500,0.0375,0.3005
0.1625,0.0375,0.3129
0.1750,0.0375,0.3252
0.1875,0.0375,0.3356
0.2000,0.0375,0.3435
0.2125,0.0375,0.3492
0.2250,0.0375,0.3535
0.2375,0.0375,0.3571
0.2500,0.0375,0.3608
0.2625,0.0375,0.3646
0.2750,0.0375,0.3681
0.2875,0.0375,0.3709
0.3000,0.0375,0.3730
0.3125,0.0375,0.3747
0.3250,0.0375,0.3769
0.3375,0.0375,0.3801
0.3500,0.0375,0.3848
0.3625,0.0375,0.3908
0.3750,0.0375,0.3971
0.3875,0.0375,0.4026
0.4000,0.0375,0.4061
0.4125,0.0375,0.4071
0.4250,0.0375,0.4064
0.4375,0.0375,0.4052
0.4500,0.0375,0.4050
0.4625,0.0375,0.4070
0.4750,0.0375,0.4119
0.4875,0.0375,0.4188
0.5000,0.0375,0.4261
0.5125,0.0375,0.4312
0.5250,0.0375,0.4315
0.5375,0.0375,0.4256
0.5500,0.0375,0.4138
0.5625,0.0375,0.3989
0.5750,0.0375,0.3850
0.5875,0.0375,0.3737
0.6000,0.0375,0.3651
0.6125,0.0375,0.3586
0.6250,0.0375,0.3536
0.6375,0.0375,0.3495
0.6500,0.0375,0.3459
0.6625,0.0375,0.3424
0.6750,0.0375,0.3385
0.6875,0.0375,0.3353
0.7000,0.0375,0.3329
0.7125,0.0375,0.3306
0.7250,0.0375,0.3291
0.7375,0.0375,0.3289
0.7500,0.0375,0.3301
0.7625,0.0375,0.3322
0.7750,0.0375,0.3344
0.7875,0.0375,0.3363
0.8000,0.0375,0.3377
0.8125,0.0375,0.3386
0.8250,0.0375,0.3393
0.8375,0.0375,0.3399
0.8500,0.0375,0.3406
0.8625,0.0375,0.3417
0.8750,0.0375,0.3433
0.8875,0.0375,0.3456
0.9000,0.0375,0.3483
0.9125,0.0375,0.3512
0.9250,0.0375,0.3540
0.9375,0.0375,0.3565
0.9500,0.0375,0.3589
0.9625,0.0375,0.3611
0.9750,0.0375,0.3633
0.9875,0.0375,0.3654
1.0000,0.0375,0.3674
0.0000,0.0500,0.3344
0.0125,0.0500,0.3345
0.0250,0.0500,0.3338
0.0375,0.0500,0.3319
0.0500,0.0500,0.3284
0.0625,0.0500,0.3230
0.0750,0.0500,0.3162
0.0875,0.0500,0.3088
0.1000,0.0500,0.3024
0.1125,0.0500,0.2988
0.1250,0.0500,0.2994
0.1375,0.0500,0.3047
0.1500,0.0500,0.3137
0.1625,0.0500,0.3248
0.1750,0.0500,0.3351
0.1875,0.0500,0.3432
0.2000,0.0500,0.3490
0.2125,0.0500,0.3533
0.2250,0.0500,0.3567
0.2375,0.0500,0.3601
0.2500,0.0500,0.3637
0.2625,0.0500,0.3676
0.2750,0.0500,0.3713
0.2875,0.0500,0.3743
0.3000,0.0500,0.3768
0.3125,0.0500,0.3793
0.3250,0.0500,0.3824
0.3375,0.0500,0.3870
0.3500,0.0500,0.3935
0.3625,0.0500,0.4016
0.3750,0.0500,0.4100
0.3875,0.0500,0.4172
0.4000,0.0500,0.4222
0.4125,0.0500,0.4246
0.4250,0.0500,0.4252
0.4375,0.0500,0.4251
0.4500,0.0500,0.4259
0.4625,0.0500,0.4286
0.4750,0.0500,0.4338
0.4875,0.0500,0.4404
0.5000,0.0500,0.4466
0.5125,0.0500,0.4501
0.5250,0.0500,0.4489
0.5375,0.0500,0.4420
0.5500,0.0500,0.4292
0.5625,0.0500,0.4138
0.5750,0.0500,0.3986
0.5875,0.0500,0.3856
0.6000,0.0500,0.3755
0.6125,0.0500,0.3682
0.6250,0.0500,0.3629
0.6375,0.0500,0.3589
0.6500,0.0500,0.3555
0.6625,0.0500,0.3518
0.6750,0.0500,0.3470
0.6875,0.0500,0.3407
0.7000,0.0500,0.3345
0.7125,0.0500,0.3288
0.7250,0.0500,0.3249
0.7375,0.0500,0.3236
0.7500,0.0500,0.3247
0.7625,0.0500,0.3275
0.7750,0.0500,0.3309
0.7875,0.0500,0.3339
0.8000,0.0500,0.3361
0.8125,0.0500,0.3378
0.8250,0.0500,0.3388
0.8375,0.0500,0.3396
0.8500,0.0500,0.3405
0.8625,0.0500,0.3418
0.8750,0.0500,0.3436
0.8875,0.0500,0.3462
0.9000,0.0500,0.3493
0.9125,0.0500,0.3525
0.9250,0.0500,0.3556
0.9375,0.0500,0.3583
0.9500,0.0500,0.3608
0.9625,0.0500,0.3632
0.9750,0.0500,0.3653
0.9875,0.0500,0.3675
1.0000,0.0500,0.3695
0.0000,0.0625,0.3361
0.0125,0.0625,0.3364
0.0250,0.0625,0.3362
0.0375,0.0625,0.3353
0.0500,0.0625,0.3332
0.0625,0.0625,0.3301
0.0750,0.0625,0.3258
0.0875,0.0625,0.3210
0.1000,0.0625,0.3166
0.1125,0.0625,0.3143
0.1250,0.0625,0.3155
0.1375,0.0625,0.3205
0.1500,0.0625,0.3282
0.1625,0.0625,0.3368
0.1750,0.0625,0.3444
0.1875,0.0625,0.3500
0.2000,0.0625,0.3540
0.2125,0.0625,0.3571
0.2250,0.0625,0.3599
0.2375,0.0625,0.3631
0.2500,0.0625,0.3668
0.2625,0.0625,0.3706
0.2750,0.0625,0.3741
0.2875,0.0625,0.3770
0.3000,0.0625,0.3794
0.3125,0.0625,0.3819
0.3250,0.0625,0.3858
0.3375,0.0625,0.3919
0.3500,0.0625,0.4007
0.3625,0.0625,0.4116
0.3750,0.0625,0.4228
0.3875,0.0625,0.4324
0.4000,0.0625,0.4392
0.4125,0.0625,0.4431
0.4250,0.0625,0.4447
0.4375,0.0625,0.4452
0.4500,0.0625,0.4462
0.4625,0.0625,0.4486
0.4750,0.0625,0.4529
0.4875,0.0625,0.4581
0.5000,0.0625,0.4624
0.5125,0.0625,0.4641
0.5250,0.0625,0.4608
0.5375,0.0625,0.4534
0.5500,0.0625,0.4424
0.5625,0.0625,0.4284
0.5750,0.0625,0.4131
0.5875,0.0625,0.3990
0.6000,0.0625,0.3877
0.6125,0.0625,0.3796
0.6250,0.0625,0.3742
0.6375,0.0625,0.3704
0.6500,0.0625,0.3671
0.6625,0.0625,0.3629
0.6750,0.0625,0.3569
0.6875,0.0625,0.3485
0.7000,0.0625,0.3386
0.7125,0.0625,0.3291
0.7250,0.0625,0.3226
0.7375,0.0625,0.3195
0.7500,0.0625,0.3199
0.7625,0.0625,0.3228
0.7750,0.0625,0.3269
0.7875,0.0625,0.3309
0.8000,0.0625,0.3344
0.8125,0.0625,0.3367
0.8250,0.0625,0.3382
0.8375,0.0625,0.3394
0.8500,0.0625,0.3405
0.8625,0.0625,0.3422
0.8750,0.0625,0.3444
0.8875,0.0625,0.3473
0.9000,0.0625,0.3507
0.9125,0.0625,0.3541
0.9250,0.0625,0.3573
0.9375,0.0625,0.3602
0.9500,0.0625,0.3628
0.9625,0.0625,0.3651
0.9750,0.0625,0.3673
0.9875,0.0625,0.3694
1.0000,0.0625,0.3715
0.0000,0.0750,0.3382
0.0125,0.0750,0.3382
0.0250,0.0750,0.3381
0.0375,0.0750,0.3375
0.0500,0.0750,0.3363
0.0625,0.0750,0.3347
0.0750,0.0750,0.3326
0.0875,0.0750,0.3303
0.1000,0.0750,0.3285
0.1125,0.0750,0.3283
0.1250,0.0750,0.3306
0.1375,0.0750,0.3355
0.1500,0.0750,0.3418
0.1625,0.0750,0.3478
0.1750,0.0750,0.3528
0.1875,0.0750,0.3562
0.2000,0.0750,0.3587
0.2125,0.0750,0.3609
0.2250,0.0750,0.3633
0.2375,0.0750,0.3664
0.2500,0.0750,0.3699
0.2625,0.0750,0.3735
0.2750,0.0750,0.3766
0.2875,0.0750,0.3792
0.3000,0.0750,0.3816
0.3125,0.0750,0.3845
0.3250,0.0750,0.3887
0.3375,0.0750,0.3961
0.3500,0.0750,0.4074
0.3625,0.0750,0.4215
0.3750,0.0750,0.4358
0.3875,0.0750,0.4479
0.4000,0.0750,0.4562
0.4125,0.0750,0.4609
0.4250,0.0750,0.4629
0.4375,0.0750,0.4634
0.4500,0.0750,0.4636
0.4625,0.0750,0.4648
0.4750,0.0750,0.4672
0.4875,0.0750,0.4703
0.5000,0.0750,0.4726
0.5125,0.0750,0.4707
0.5250,0.0750,0.4673
0.5375,0.0750,0.4616
0.5500,0.0750,0.4529
0.5625,0.0750,0.4412
0.5750,0.0750,0.4273
0.5875,0.0750,0.4132
0.6000,0.0750,0.4013
0.6125,0.0750,0.3927
0.6250,0.0750,0.3872
0.6375,0.0750,0.3835
0.6500,0.0750,0.3799
0.6625,0.0750,0.3748
0.6750,0.0750,0.3671
0.6875,0.0750,0.3566
0.7000,0.0750,0.3448
0.7125,0.0750,0.3335
0.7250,0.0750,0.3245
0.7375,0.0750,0.3190
0.7500,0.0750,0.3173
0.7625,0.0750,0.3193
0.7750,0.0750,0.3234
0.7875,0.0750,0.3281
0.8000,0.0750,0.3321
0.8125,0.0750,0.3351
0.8250,0.0750,0.3374
0.8375,0.0750,0.3391
0.8500,0.0750,0.3410
0.8625,0.0750,0.3433
0.8750,0.0750,0.3460
0.8875,0.0750,0.3493
0.9000,0.0750,0.3528
0.9125,0.0750,0.3562
0.9250,0.0750,0.3594
0.9375,0.0750,0.3622
0.9500,0.0750,0.3647
0.9625,0.0750,0.3670
0.9750,0.0750,0.3692
0.9875,0.0750,0.3713
1.0000,0.0750,0.3733
0.0000,0.0875,0.3405
0.0125,0.0875,0.3403
0.0250,0.0875,0.3398
0.0375,0.0875,0.3391
0.0500,0.0875,0.3383
0.0625,0.0875,0.3374
0.0750,0.0875,0.3366
0.0875,0.0875,0.3363
0.1000,0.0875,0.3368
0.1125,0.0875,0.3388
0.1250,0.0875,0.3426
0.1375,0.0875,0.3477
0.1500,0.0875,0.3528
0.1625,0.0875,0.3569
0.1750,0.0875,0.3598
0.1875,0.0875,0.3617
0.2000,0.0875,0.3632
0.2125,0.0875,0.3647
0.2250,0.0875,0.3668
0.2375,0.0875,0.3696
0.2500,0.0875,0.3729
0.2625,0.0875,0.3760
0.2750,0.0875,0.3787
0.2875,0.0875,0.3811
0.3000,0.0875,0.3836
0.3125,0.0875,0.3869
0.3250,0.0875,0.3922
0.3375,0.0875,0.4009
0.3500,0.0875,0.4146
0.3625,0.0875,0.4316
0.3750,0.0875,0.4484
0.3875,0.0875,0.4619
0.4000,0.0875,0.4709
0.4125,0.0875,0.4758
0.4250,0.0875,0.4777
0.4375,0.0875,0.4777
0.4500,0.0875,0.4770
0.4625,0.0875,0.4765
0.4750,0.0875,0.4768
0.4875,0.0875,0.4777
0.5000,0.0875,0.4761
0.5125,0.0875,0.4742
0.5250,0.0875,0.4714
0.5375,0.0875,0.4672
0.5500,0.0875,0.4608
0.5625,0.0875,0.4516
0.5750,0.0875,0.4398
0.5875,0.0875,0.4268
0.6000,0.0875,0.4149
0.6125,0.0875,0.4061
0.6250,0.0875,0.4004
0.6375,0.0875,0.3964
0.6500,0.0875,0.3921
0.6625,0.0875,0.3858
0.6750,0.0875,0.3765
0.6875,0.0875,0.3645
0.7000,0.0875,0.3511
0.7125,0.0875,0.3383
0.7250,0.0875,0.3278
0.7375,0.0875,0.3207
0.7500,0.0875,0.3175
0.7625,0.0875,0.3178
0.7750,0.0875,0.3208
0.7875,0.0875,0.3251
0.8000,0.0875,0.3294
0.8125,0.0875,0.3332
0.8250,0.0875,0.3364
0.8375,0.0875,0.3392
0.8500,0.0875,0.3423
0.8625,0.0875,0.3455
0.8750,0.0875,0.3489
0.8875,0.0875,0.3525
0.9000,0.0875,0.3560
0.9125,0.0875,0.3591
0.9250,0.0875,0.3619
0.9375,0.0875,0.3644
0.9500,0.0875,0.3667
0.9625,0.0875,0.3689
0.9750,0.0875,0.3710
0.9875,0.0875,0.3730
1.0000,0.0875,0.3749
0.0000,0.1000,0.3429
0.0125,0.1000,0.3425
0.0250,0.1000,0.3417
0.0375,0.1000,0.3409
0.0500,0.1000,0.3401
0.0625,0.1000,0.3396
0.0750,0.1000,0.3393
0.0875,0.1000,0.3399
0.1000,0.1000,0.3421
0.1125,0.1000,0.3459
0.1250,0.1000,0.3510
0.1375,0.1000,0.3563
0.1500,0.1000,0.3607
0.1625,0.1000,0.3636
0.1750,0.1000,0.3654
0.1875,0.1000,0.3664
0.2000,0.1000,0.3672
0.2125,0.1000,0.3684
0.2250,0.1000,0.3702
0.2375,0.1000,0.3727
0.2500,0.1000,0.3755
0.2625,0.1000,0.3782
0.2750,0.1000,0.3806
0.2875,0.1000,0.3828
0.3000,0.1000,0.3854
0.3125,0.1000,0.3893
0.3250,0.1000,0.3958
0.3375,0.1000,0.4063
0.3500,0.1000,0.4220
0.3625,0.1000,0.4413
0.3750,0.1000,0.4594
0.3875,0.1000,0.4731
0.4000,0.1000,0.4818
0.4125,0.1000,0.4862
0.4250,0.1000,0.4878
0.4375,0.1000,0.4874
0.4500,0.1000,0.4859
0.4625,0.1000,0.4841
0.4750,0.1000,0.4827
0.4875,0.1000,0.4802
0.5000,0.1000,0.4781
0.5125,0.1000,0.4762
0.5250,0.1000,0.4741
0.5375,0.1000,0.4710
0.5500,0.1000,0.4663
0.5625,0.1000,0.4594
0.5750,0.1000,0.4498
0.5875,0.1000,0.4382
0.6000,0.1000,0.4268
0.6125,0.1000,0.4179
0.6250,0.1000,0.4118
0.6375,0.1000,0.4071
0.6500,0.1000,0.4018
0.6625,0.1000,0.3945
0.6750,0.1000,0.3844
0.6875,0.1000,0.3716
0.7000,0.1000,0.3574
0.7125,0.1000,0.3434
0.7250,0.1000,0.3315
0.7375,0.1000,0.3229
0.7500,0.1000,0.3182
0.7625,0.1000,0.3172
0.7750,0.1000,0.3190
0.7875,0.1000,0.3226
0.8000,0.1000,0.3269
0.8125,0.1000,0.3315
0.8250,0.1000,0.3359
0.8375,0.1000,0.3403
0.8500,0.1000,0.3450
0.8625,0.1000,0.3495
0.8750,0.1000,0.3537
0.8875,0.1000,0.3574
0.9000,0.1000,0.3605
0.9125,0.1000,0.3630
0.9250,0.1000,0.3652
0.9375,0.1000,0.3670
0.9500,0.1000,0.3689
0.9625,0.1000,0.3708
0.9750,0.1000,0.3726
0.9875,0.1000,0.3745
1.0000,0.1000,0.3763
0.0000,0.1125,0.3453
0.0125,0.1125,0.3446
0.0250,0.1125,0.3436
0.0375,0.1125,0.3426
0.0500,0.1125,0.3418
0.0625,0.1125,0.3414
0.0750,0.1125,0.3415
0.0875,0.1125,0.3426
0.1000,0.1125,0.3459
0.1125,0.1125,0.3508
0.1250,0.1125,0.3567
0.1375,0.1125,0.3621
0.1500,0.1125,0.3659
0.1625,0.1125,0.3682
0.1750,0.1125,0.3694
0.1875,0.1125,0.3701
0.2000,0.1125,0.3707
0.2125,0.1125,0.3716
0.2250,0.1125,0.3731
0.2375,0.1125,0.3754
0.2500,0.1125,0.3778
0.2625,0.1125,0.3801
0.2750,0.1125,0.3822
0.2875,0.1125,0.3844
0.3000,0.1125,0.3873
0.3125,0.1125,0.3918
0.3250,0.1125,0.3995
0.3375,0.1125,0.4117
0.3500,0.1125,0.4289
0.3625,0.1125,0.4484
0.3750,0.1125,0.4656
0.3875,0.1125,0.4777
0.4000,0.1125,0.4848
0.4125,0.1125,0.4886
0.4250,0.1125,0.4902
0.4375,0.1125,0.4905
0.4500,0.1125,0.4894
0.4625,0.1125,0.4872
0.4750,0.1125,0.4842
0.4875,0.1125,0.4815
0.5000,0.1125,0.4793
0.5125,0.1125,0.4775
0.5250,0.1125,0.4758
0.5375,0.1125,0.4735
0.5500,0.1125,0.4700
0.5625,0.1125,0.4647
0.5750,0.1125,0.4568
0.5875,0.1125,0.4466
0.6000,0.1125,0.4357
0.6125,0.1125,0.4265
0.6250,0.1125,0.4198
0.6375,0.1125,0.4143
0.6500,0.1125,0.4085
0.6625,0.1125,0.4008
0.6750,0.1125,0.3906
0.6875,0.1125,0.3778
0.7000,0.1125,0.3633
0.7125,0.1125,0.3484
0.7250,0.1125,0.3352
0.7375,0.1125,0.3253
0.7500,0.1125,0.3193
0.7625,0.1125,0.3172
0.7750,0.1125,0.3181
0.7875,0.1125,0.3211
0.8000,0.1125,0.3255
0.8125,0.1125,0.3309
0.8250,0.1125,0.3368
0.8375,0.1125,0.3430
0.8500,0.1125,0.3495
0.8625,0.1125,0.3553
0.8750,0.1125,0.3601
0.8875,0.1125,0.3639
0.9000,0.1125,0.3664
0.9125,0.1125,0.3681
0.9250,0.1125,0.3692
0.9375,0.1125,0.3702
0.9500,0.1125,0.3714
0.9625,0.1125,0.3728
0.9750,0.1125,0.3743
0.9875,0.1125,0.3760
1.0000,0.1125,0.3777
0.0000,0.1250,0.3477
0.0125,0.1250,0.3468
0.0250,0.1250,0.3457
0.0375,0.1250,0.3446
0.0500,0.1250,0.3438
0.0625,0.1250,0.3434
0.0750,0.1250,0.3436
0.0875,0.1250,0.3455
0.1000,0.1250,0.3495
0.1125,0.1250,0.3551
0.1250,0.1250,0.3611
0.1375,0.1250,0.3662
0.1500,0.1250,0.3695
0.1625,0.1250,0.3714
0.1750,0.1250,0.3723
0.1875,0.1250,0.3729
0.2000,0.1250,0.3734
0.2125,0.1250,0.3742
0.2250,0.1250,0.3756
0.2375,0.1250,0.3776
0.2500,0.1250,0.3798
0.2625,0.1250,0.3818
0.2750,0.1250,0.3836
0.2875,0.1250,0.3858
0.3000,0.1250,0.3890
0.3125,0.1250,0.3943
0.3250,0.1250,0.4032
0.3375,0.1250,0.4170
0.3500,0.1250,0.4351
0.3625,0.1250,0.4540
0.3750,0.1250,0.4696
0.3875,0.1250,0.4799
0.4000,0.1250,0.4859
0.4125,0.1250,0.4890
0.4250,0.1250,0.4904
0.4375,0.1250,0.4905
0.4500,0.1250,0.4896
0.4625,0.1250,0.4875
0.4750,0.1250,0.4847
0.4875,0.1250,0.4820
0.5000,0.1250,0.4799
0.5125,0.1250,0.4783
0.5250,0.1250,0.4768
0.5375,0.1250,0.4751
0.5500,0.1250,0.4724
0.5625,0.1250,0.4681
0.5750,0.1250,0.4614
0.5875,0.1250,0.4519
0.6000,0.1250,0.4412
0.6125,0.1250,0.4316
0.6250,0.1250,0.4244
0.6375,0.1250,0.4185
0.6500,0.1250,0.4124
0.6625,0.1250,0.4048
0.6750,0.1250,0.3951
0.6875,0.1250,0.3828
0.7000,0.1250,0.3683
0.7125,0.1250,0.3530
0.7250,0.1250,0.3387
0.7375,0.1250,0.3276
0.7500,0.1250,0.3206
0.7625,0.1250,0.3177
0.7750,0.1250,0.3181
0.7875,0.1250,0.3209
0.8000,0.1250,0.3257
0.8125,0.1250,0.3320
0.8250,0.1250,0.3396
0.8375,0.1250,0.3477
0.8500,0.1250,0.3556
0.8625,0.1250,0.3624
0.8750,0.1250,0.3676
0.8875,0.1250,0.3712
0.9000,0.1250,0.3732
0.9125,0.1250,0.3741
0.9250,0.1250,0.3742
0.9375,0.1250,0.3741
0.9500,0.1250,0.3743
0.9625,0.1250,0.3750
0.9750,0.1250,0.3761
0.9875,0.1250,0.3774
1.0000,0.1250,0.3789
0.0000,0.1375,0.3501
0.0125,0.1375,0.3493
0.0250,0.1375,0.3483
0.0375,0.1375,0.3472
0.0500,0.1375,0.3465
0.0625,0.1375,0.3463
0.0750,0.1375,0.3475
0.0875,0.1375,0.3502
0.1000,0.1375,0.3546
0.1125,0.1375,0.3602
0.1250,0.1375,0.3657
0.1375,0.1375,0.3699
0.1500,0.1375,0.3724
0.1625,0.1375,0.3737
0.1750,0.1375,0.3745
0.1875,0.1375,0.3749
0.2000,0.1375,0.3754
0.2125,0.1375,0.3763
0.2250,0.1375,0.3777
0.2375,0.1375,0.3795
0.2500,0.1375,0.3814
0.2625,0.1375,0.3832
0.2750,0.1375,0.3849
0.2875,0.1375,0.3871
0.3000,0.1375,0.3905
0.3125,0.1375,0.3965
0.3250,0.1375,0.4065
0.3375,0.1375,0.4213
0.3500,0.1375,0.4398
0.3625,0.1375,0.4578
0.3750,0.1375,0.4718
0.3875,0.1375,0.4808
0.4000,0.1375,0.4860
0.4125,0.1375,0.4887
0.4250,0.1375,0.4899
0.4375,0.1375,0.4899
0.4500,0.1375,0.4889
0.4625,0.1375,0.4869
0.4750,0.1375,0.4843
0.4875,0.1375,0.4817
0.5000,0.1375,0.4798
0.5125,0.1375,0.4784
0.5250,0.1375,0.4773
0.5375,0.1375,0.4760
0.5500,0.1375,0.4738
0.5625,0.1375,0.4702
0.5750,0.1375,0.4640
0.5875,0.1375,0.4548
0.6000,0.1375,0.4439
0.6125,0.1375,0.4339
0.6250,0.1375,0.4263
0.6375,0.1375,0.4202
0.6500,0.1375,0.4142
0.6625,0.1375,0.4070
0.6750,0.1375,0.3979
0.6875,0.1375,0.3862
0.7000,0.1375,0.3720
0.7125,0.1375,0.3564
0.7250,0.1375,0.3414
0.7375,0.1375,0.3294
0.7500,0.1375,0.3218
0.7625,0.1375,0.3186
0.7750,0.1375,0.3189
0.7875,0.1375,0.3220
0.8000,0.1375,0.3275
0.8125,0.1375,0.3350
0.8250,0.1375,0.3440
0.8375,0.1375,0.3533
0.8500,0.1375,0.3619
0.8625,0.1375,0.3691
0.8750,0.1375,0.3747
0.8875,0.1375,0.3783
0.9000,0.1375,0.3801
0.9125,0.1375,0.3804
0.9250,0.1375,0.3798
0.9375,0.1375,0.3787
0.9500,0.1375,0.3778
0.9625,0.1375,0.3776
0.9750,0.1375,0.3780
0.9875,0.1375,0.3789
1.0000,0.1375,0.3800
0.0000,0.1500,0.3529
0.0125,0.1500,0.3526
0.0250,0.1500,0.3528
0.0375,0.1500,0.3529
0.0500,0.1500,0.3532
0.0625,0.1500,0.3540
0.0750,0.1500,0.3557
0.0875,0.1500,0.3587
0.1000,0.1500,0.3628
0.1125,0.1500,0.3675
0.1250,0.1500,0.3716
0.1375,0.1500,0.3742
0.1500,0.1500,0.3755
0.1625,0.1500,0.3759
0.1750,0.1500,0.3762
0.1875,0.1500,0.3766
0.2000,0.1500,0.3772
0.2125,0.1500,0.3781
0.2250,0.1500,0.3796
0.2375,0.1500,0.3814
0.2500,0.1500,0.3831
0.2625,0.1500,0.3846
0.2750,0.1500,0.3860
0.2875,0.1500,0.3880
0.3000,0.1500,0.3915
0.3125,0.1500,0.3978
0.3250,0.1500,0.4083
0.3375,0.1500,0.4236
0.3500,0.1500,0.4417
0.3625,0.1500,0.4587
0.3750,0.1500,0.4716
0.3875,0.1500,0.4800
0.4000,0.1500,0.4849
0.4125,0.1500,0.4875
0.4250,0.1500,0.4885
0.4375,0.1500,0.4884
0.4500,0.1500,0.4873
0.4625,0.1500,0.4852
0.4750,0.1500,0.4828
0.4875,0.1500,0.4805
0.5000,0.1500,0.4789
0.5125,0.1500,0.4779
0.5250,0.1500,0.4773
0.5375,0.1500,0.4764
0.5500,0.1500,0.4747
0.5625,0.1500,0.4714
0.5750,0.1500,0.4654
0.5875,0.1500,0.4561
0.6000,0.1500,0.4447
0.6125,0.1500,0.4343
0.6250,0.1500,0.4264
0.6375,0.1500,0.4202
0.6500,0.1500,0.4143
0.6625,0.1500,0.4074
0.6750,0.1500,0.3986
0.6875,0.1500,0.3873
0.7000,0.1500,0.3734
0.7125,0.1500,0.3577
0.7250,0.1500,0.3423
0.7375,0.1500,0.3301
0.7500,0.1500,0.3225
0.7625,0.1500,0.3196
0.7750,0.1500,0.3204
0.7875,0.1500,0.3242
0.8000,0.1500,0.3306
0.8125,0.1500,0.3393
0.8250,0.1500,0.3493
0.8375,0.1500,0.3590
0.8500,0.1500,0.3675
0.8625,0.1500,0.3741
0.8750,0.1500,0.3792
0.8875,0.1500,0.3830
0.9000,0.1500,0.3860
0.9125,0.1500,0.3864
0.9250,0.1500,0.3854
0.9375,0.1500,0.3837
0.9500,0.1500,0.3818
0.9625,0.1500,0.3805
0.9750,0.1500,0.3801
0.9875,0.1500,0.3804
1.0000,0.1500,0.3812
0.0000,0.1625,0.3584
0.0125,0.1625,0.3606
0.0250,0.1625,0.3629
0.0375,0.1625,0.3649
0.0500,0.1625,0.3666
0.0625,0.1625,0.3683
0.0750,0.1625,0.3704
0.0875,0.1625,0.3730
0.1000,0.1625,0.3758
0.1125,0.1625,0.3784
0.1250,0.1625,0.3799
0.1375,0.1625,0.3803
0.1500,0.1625,0.3798
0.1625,0.1625,0.3792
0.1750,0.1625,0.3788
0.1875,0.1625,0.3790
0.2000,0.1625,0.3798
0.2125,0.1625,0.3811
0.2250,0.1625,0.3829
0.2375,0.1625,0.3844
0.2500,0.1625,0.3853
0.2625,0.1625,0.3863
0.2750,0.1625,0.3870
0.2875,0.1625,0.3884
0.3000,0.1625,0.3913
0.3125,0.1625,0.3971
0.3250,0.1625,0.4071
0.3375,0.1625,0.4218
0.3500,0.1625,0.4391
0.3625,0.1625,0.4554
0.3750,0.1625,0.4680
0.3875,0.1625,0.4766
0.4000,0.1625,0.4819
0.4125,0.1625,0.4848
0.4250,0.1625,0.4860
0.4375,0.1625,0.4859
0.4500,0.1625,0.4846
0.4625,0.1625,0.4826
0.4750,0.1625,0.4803
0.4875,0.1625,0.4784
0.5000,0.1625,0.4773
0.5125,0.1625,0.4769
0.5250,0.1625,0.4768
0.5375,0.1625,0.4764
0.5500,0.1625,0.4753
0.5625,0.1625,0.4723
0.5750,0.1625,0.4665
0.5875,0.1625,0.4568
0.6000,0.1625,0.4447
0.6125,0.1625,0.4337
0.6250,0.1625,0.4253
0.6375,0.1625,0.4189
0.6500,0.1625,0.4128
0.6625,0.1625,0.4058
0.6750,0.1625,0.3968
0.6875,0.1625,0.3854
0.7000,0.1625,0.3713
0.7125,0.1625,0.3556
0.7250,0.1625,0.3406
0.7375,0.1625,0.3291
0.7500,0.1625,0.3225
0.7625,0.1625,0.3206
0.7750,0.1625,0.3224
0.7875,0.1625,0.3272
0.8000,0.1625,0.3347
0.8125,0.1625,0.3442
0.8250,0.1625,0.3545
0.8375,0.1625,0.3641
0.8500,0.1625,0.3720
0.8625,0.1625,0.3780
0.8750,0.1625,0.3825
0.8875,0.1625,0.3860
0.9000,0.1625,0.3888
0.9125,0.1625,0.3911
0.9250,0.1625,0.3905
0.9375,0.1625,0.3884
0.9500,0.1625,0.3858
0.9625,0.1625,0.3836
0.9750,0.1625,0.3823
0.9875,0.1625,0.3820
1.0000,0.1625,0.3823
0.0000,0.1750,0.3691
0.0125,0.1750,0.3742
0.0250,0.1750,0.3796
0.0375,0.1750,0.3846
0.0500,0.1750,0.3884
0.0625,0.1750,0.3911
0.0750,0.1750,0.3930
0.0875,0.1750,0.3940
0.1000,0.1750,0.3942
0.1125,0.1750,0.3933
0.1250,0.1750,0.3912
0.1375,0.1750,0.3886
0.1500,0.1750,0.3860
0.1625,0.1750,0.3841
0.1750,0.1750,0.3831
0.1875,0.1750,0.3831
0.2000,0.1750,0.3841
0.2125,0.1750,0.3859
0.2250,0.1750,0.3879
0.2375,0.1750,0.3894
0.2500,0.1750,0.3896
0.2625,0.1750,0.3888
0.2750,0.1750,0.3882
0.2875,0.1750,0.3880
0.3000,0.1750,0.3892
0.3125,0.1750,0.3932
0.3250,0.1750,0.4014
0.3375,0.1750,0.4143
0.3500,0.1750,0.4303
0.3625,0.1750,0.4464
0.3750,0.1750,0.4598
0.3875,0.1750,0.4698
0.4000,0.1750,0.4764
0.4125,0.1750,0.4803
0.4250,0.1750,0.4822
0.4375,0.1750,0.4823
0.4500,0.1750,0.4811
0.4625,0.1750,0.4792
0.4750,0.1750,0.4772
0.4875,0.1750,0.4759
0.5000,0.1750,0.4755
0.5125,0.1750,0.4758
0.5250,0.1750,0.4763
0.5375,0.1750,0.4766
0.5500,0.1750,0.4760
0.5625,0.1750,0.4736
0.5750,0.1750,0.4677
0.5875,0.1750,0.4572
0.6000,0.1750,0.4446
0.6125,0.1750,0.4329
0.6250,0.1750,0.4236
0.6375,0.1750,0.4163
0.6500,0.1750,0.4094
0.6625,0.1750,0.4015
0.6750,0.1750,0.3915
0.6875,0.1750,0.3790
0.7000,0.1750,0.3644
0.7125,0.1750,0.3491
0.7250,0.1750,0.3356
0.7375,0.1750,0.3262
0.7500,0.1750,0.3217
0.7625,0.1750,0.3215
0.7750,0.1750,0.3247
0.7875,0.1750,0.3306
0.8000,0.1750,0.3388
0.8125,0.1750,0.3487
0.8250,0.1750,0.3589
0.8375,0.1750,0.3681
0.8500,0.1750,0.3754
0.8625,0.1750,0.3810
0.8750,0.1750,0.3852
0.8875,0.1750,0.3884
0.9000,0.1750,0.3909
0.9125,0.1750,0.3930
0.9250,0.1750,0.3944
0.9375,0.1750,0.3924
0.9500,0.1750,0.3894
0.9625,0.1750,0.3864
0.9750,0.1750,0.3844
0.9875,0.1750,0.3834
1.0000,0.1750,0.3832
0.0000,0.1875,0.3855
0.0125,0.1875,0.3944
0.0250,0.1875,0.4035
0.0375,0.1875,0.4114
0.0500,0.1875,0.4171
0.0625,0.1875,0.4202
0.0750,0.1875,0.4210
0.0875,0.1875,0.4194
0.1000,0.1875,0.4157
0.1125,0.1875,0.4104
0.1250,0.1875,0.4043
0.1375,0.1875,0.3984
0.1500,0.1875,0.3937
0.1625,0.1875,0.3905
0.1750,0.1875,0.3890
0.1875,0.1875,0.3891
0.2000,0.1875,0.3905
0.2125,0.1875,0.3928
0.2250,0.1875,0.3951
0.2375,0.1875,0.3961
0.2500,0.1875,0.3952
0.2625,0.1875,0.3926
0.2750,0.1875,0.3899
0.2875,0.1875,0.3873
0.3000,0.1875,0.3858
0.3125,0.1875,0.3868
0.3250,0.1875,0.3920
0.3375,0.1875,0.4022
0.3500,0.1875,0.4164
0.3625,0.1875,0.4323
0.3750,0.1875,0.4471
0.3875,0.1875,0.4592
0.4000,0.1875,0.4680
0.4125,0.1875,0.4737
0.4250,0.1875,0.4768
0.4375,0.1875,0.4777
0.4500,0.1875,0.4770
0.4625,0.1875,0.4756
0.4750,0.1875,0.4744
0.4875,0.1875,0.4739
0.5000,0.1875,0.4743
0.5125,0.1875,0.4752
0.5250,0.1875,0.4764
0.5375,0.1875,0.4773
0.5500,0.1875,0.4773
0.5625,0.1875,0.4757
0.5750,0.1875,0.4698
0.5875,0.1875,0.4592
0.6000,0.1875,0.4459
0.6125,0.1875,0.4327
0.6250,0.1875,0.4215
0.6375,0.1875,0.4123
0.6500,0.1875,0.4035
0.6625,0.1875,0.3935
0.6750,0.1875,0.3816
0.6875,0.1875,0.3676
0.7000,0.1875,0.3527
0.7125,0.1875,0.3389
0.7250,0.1875,0.3283
0.7375,0.1875,0.3222
0.7500,0.1875,0.3205
0.7625,0.1875,0.3224
0.7750,0.1875,0.3270
0.7875,0.1875,0.3336
0.8000,0.1875,0.3421
0.8125,0.1875,0.3518
0.8250,0.1875,0.3616
0.8375,0.1875,0.3704
0.8500,0.1875,0.3776
0.8625,0.1875,0.3830
0.8750,0.1875,0.3871
0.8875,0.1875,0.3902
0.9000,0.1875,0.3926
0.9125,0.1875,0.3944
0.9250,0.1875,0.3956
0.9375,0.1875,0.3952
0.9500,0.1875,0.3920
0.9625,0.1875,0.3886
0.9750,0.1875,0.3860
0.9875,0.1875,0.3846
1.0000,0.1875,0.3840
0.0000,0.2000,0.4071
0.0125,0.2000,0.4193
0.0250,0.2000,0.4311
0.0375,0.2000,0.4406
0.0500,0.2000,0.4467
0.0625,0.2000,0.4491
0.0750,0.2000,0.4479
0.0875,0.2000,0.4433
0.1000,0.2000,0.4357
0.1125,0.2000,0.4262
0.1250,0.2000,0.4163
0.1375,0.2000,0.4076
0.1500,0.2000,0.4011
0.1625,0.2000,0.3972
0.1750,0.2000,0.3956
0.1875,0.2000,0.3961
0.2000,0.2000,0.3983
0.2125,0.2000,0.4012
0.2250,0.2000,0.4035
0.2375,0.2000,0.4037
0.2500,0.2000,0.4014
0.2625,0.2000,0.3972
0.2750,0.2000,0.3922
0.2875,0.2000,0.3871
0.3000,0.2000,0.3829
0.3125,0.2000,0.3809
0.3250,0.2000,0.3830
0.3375,0.2000,0.3901
0.3500,0.2000,0.4021
0.3625,0.2000,0.4171
0.3750,0.2000,0.4326
0.3875,0.2000,0.4466
0.4000,0.2000,0.4577
0.4125,0.2000,0.4657
0.4250,0.2000,0.4706
0.4375,0.2000,0.4728
0.4500,0.2000,0.4731
0.4625,0.2000,0.4728
0.4750,0.2000,0.4726
0.4875,0.2000,0.4730
0.5000,0.2000,0.4742
0.5125,0.2000,0.4758
0.5250,0.2000,0.4775
0.5375,0.2000,0.4788
0.5500,0.2000,0.4793
0.5625,0.2000,0.4785
0.5750,0.2000,0.4738
0.5875,0.2000,0.4638
0.6000,0.2000,0.4500
0.6125,0.2000,0.4349
0.6250,0.2000,0.4206
0.6375,0.2000,0.4077
0.6500,0.2000,0.3950
0.6625,0.2000,0.3816
0.6750,0.2000,0.3675
0.6875,0.2000,0.3527
0.7000,0.2000,0.3390
0.7125,0.2000,0.3281
0.7250,0.2000,0.3212
0.7375,0.2000,0.3186
0.7500,0.2000,0.3197
0.7625,0.2000,0.3233
0.7750,0.2000,0.3287
0.7875,0.2000,0.3354
0.8000,0.2000,0.3434
0.8125,0.2000,0.3524
0.8250,0.2000,0.3618
0.8375,0.2000,0.3706
0.8500,0.2000,0.3780
0.8625,0.2000,0.3838
0.8750,0.2000,0.3882
0.8875,0.2000,0.3914
0.9000,0.2000,0.3938
0.9125,0.2000,0.3954
0.9250,0.2000,0.3962
0.9375,0.2000,0.3960
0.9500,0.2000,0.3936
0.9625,0.2000,0.3899
0.9750,0.2000,0.3870
0.9875,0.2000,0.3853
1.0000,0.2000,0.3845
0.0000,0.2125,0.4304
0.0125,0.2125,0.4442
0.0250,0.2125,0.4564
0.0375,0.2125,0.4653
0.0500,0.2125,0.4702
0.0625,0.2125,0.4710
0.0750,0.2125,0.4678
0.0875,0.2125,0.4605
0.1000,0.2125,0.4498
0.1125,0.2125,0.4371
0.1250,0.2125,0.4244
0.1375,0.2125,0.4137
0.1500,0.2125,0.4061
0.1625,0.2125,0.4020
0.1750,0.2125,0.4009
0.1875,0.2125,0.4024
0.2000,0.2125,0.4057
0.2125,0.2125,0.4094
0.2250,0.2125,0.4117
0.2375,0.2125,0.4110
0.2500,0.2125,0.4072
0.2625,0.2125,0.4016
0.2750,0.2125,0.3949
0.2875,0.2125,0.3879
0.3000,0.2125,0.3817
0.3125,0.2125,0.3776
0.3250,0.2125,0.3772
0.3375,0.2125,0.3818
0.3500,0.2125,0.3915
0.3625,0.2125,0.4050
0.3750,0.2125,0.4202
0.3875,0.2125,0.4349
0.4000,0.2125,0.4477
0.4125,0.2125,0.4577
0.4250,0.2125,0.4645
0.4375,0.2125,0.4684
0.4500,0.2125,0.4702
0.4625,0.2125,0.4711
0.4750,0.2125,0.4720
0.4875,0.2125,0.4735
0.5000,0.2125,0.4754
0.5125,0.2125,0.4774
0.5250,0.2125,0.4793
0.5375,0.2125,0.4807
0.5500,0.2125,0.4815
0.5625,0.2125,0.4813
0.5750,0.2125,0.4788
0.5875,0.2125,0.4699
0.6000,0.2125,0.4563
0.6125,0.2125,0.4397
0.6250,0.2125,0.4222
0.6375,0.2125,0.4050
0.6500,0.2125,0.3879
0.6625,0.2125,0.3703
0.6750,0.2125,0.3527
0.6875,0.2125,0.3388
0.7000,0.2125,0.3278
0.7125,0.2125,0.3204
0.7250,0.2125,0.3169
0.7375,0.2125,0.3169
0.7500,0.2125,0.3197
0.7625,0.2125,0.3242
0.7750,0.2125,0.3296
0.7875,0.2125,0.3356
0.8000,0.2125,0.3424
0.8125,0.2125,0.3503
0.8250,0.2125,0.3592
0.8375,0.2125,0.3682
0.8500,0.2125,0.3764
0.8625,0.2125,0.3831
0.8750,0.2125,0.3882
0.8875,0.2125,0.3918
0.9000,0.2125,0.3943
0.9125,0.2125,0.3959
0.9250,0.2125,0.3965
0.9375,0.2125,0.3958
0.9500,0.2125,0.3938
0.9625,0.2125,0.3904
0.9750,0.2125,0.3874
0.9875,0.2125,0.3856
1.0000,0.2125,0.3847
0.0000,0.2250,0.4510
0.0125,0.2250,0.4644
0.0250,0.2250,0.4750
0.0375,0.2250,0.4818
0.0500,0.2250,0.4847
0.0625,0.2250,0.4832
0.0750,0.2250,0.4782
0.0875,0.2250,0.4697
0.1000,0.2250,0.4572
0.1125,0.2250,0.4426
0.1250,0.2250,0.4283
0.1375,0.2250,0.4165
0.1500,0.2250,0.4083
0.1625,0.2250,0.4042
0.1750,0.2250,0.4038
0.1875,0.2250,0.4066
0.2000,0.2250,0.4114
0.2125,0.2250,0.4161
0.2250,0.2250,0.4186
0.2375,0.2250,0.4172
0.2500,0.2250,0.4124
0.2625,0.2250,0.4056
0.2750,0.2250,0.3978
0.2875,0.2250,0.3896
0.3000,0.2250,0.3821
0.3125,0.2250,0.3766
0.3250,0.2250,0.3748
0.3375,0.2250,0.3777
0.3500,0.2250,0.3856
0.3625,0.2250,0.3975
0.3750,0.2250,0.4118
0.3875,0.2250,0.4264
0.4000,0.2250,0.4398
0.4125,0.2250,0.4510
0.4250,0.2250,0.4594
0.4375,0.2250,0.4650
0.4500,0.2250,0.4684
0.4625,0.2250,0.4707
0.4750,0.2250,0.4728
0.4875,0.2250,0.4750
0.5000,0.2250,0.4773
0.5125,0.2250,0.4796
0.5250,0.2250,0.4814
0.5375,0.2250,0.4828
0.5500,0.2250,0.4836
0.5625,0.2250,0.4835
0.5750,0.2250,0.4819
0.5875,0.2250,0.4759
0.6000,0.2250,0.4633
0.6125,0.2250,0.4463
0.6250,0.2250,0.4266
0.6375,0.2250,0.4060
0.6500,0.2250,0.3850
0.6625,0.2250,0.3642
0.6750,0.2250,0.3449
0.6875,0.2250,0.3312
0.7000,0.2250,0.3224
0.7125,0.2250,0.3175
0.7250,0.2250,0.3159
0.7375,0.2250,0.3173
0.7500,0.2250,0.3207
0.7625,0.2250,0.3251
0.7750,0.2250,0.3297
0.7875,0.2250,0.3345
0.8000,0.2250,0.3398
0.8125,0.2250,0.3462
0.8250,0.2250,0.3542
0.8375,0.2250,0.3634
0.8500,0.2250,0.3725
0.8625,0.2250,0.3806
0.8750,0.2250,0.3868
0.8875,0.2250,0.3913
0.9000,0.2250,0.3942
0.9125,0.2250,0.3959
0.9250,0.2250,0.3963
0.9375,0.2250,0.3954
0.9500,0.2250,0.3930
0.9625,0.2250,0.3900
0.9750,0.2250,0.3873
0.9875,0.2250,0.3856
1.0000,0.2250,0.3848
0.0000,0.2375,0.4661
0.0125,0.2375,0.4776
0.0250,0.2375,0.4858
0.0375,0.2375,0.4888
0.0500,0.2375,0.4882
0.0625,0.2375,0.4853
0.0750,0.2375,0.4797
0.0875,0.2375,0.4707
0.1000,0.2375,0.4585
0.1125,0.2375,0.4443
0.1250,0.2375,0.4302
0.1375,0.2375,0.4181
0.1500,0.2375,0.4095
0.1625,0.2375,0.4054
0.1750,0.2375,0.4054
0.1875,0.2375,0.4091
0.2000,0.2375,0.4153
0.2125,0.2375,0.4212
0.2250,0.2375,0.4240
0.2375,0.2375,0.4222
0.2500,0.2375,0.4168
0.2625,0.2375,0.4095
0.2750,0.2375,0.4009
0.2875,0.2375,0.3920
0.3000,0.2375,0.3837
0.3125,0.2375,0.3774
0.3250,0.2375,0.3746
0.3375,0.2375,0.3765
0.3500,0.2375,0.3832
0.3625,0.2375,0.3939
0.3750,0.2375,0.4071
0.3875,0.2375,0.4211
0.4000,0.2375,0.4344
0.4125,0.2375,0.4462
0.4250,0.2375,0.4557
0.4375,0.2375,0.4628
0.4500,0.2375,0.4678
0.4625,0.2375,0.4714
0.4750,0.2375,0.4745
0.4875,0.2375,0.4773
0.5000,0.2375,0.4798
0.5125,0.2375,0.4819
0.5250,0.2375,0.4836
0.5375,0.2375,0.4848
0.5500,0.2375,0.4853
0.5625,0.2375,0.4851
0.5750,0.2375,0.4836
0.5875,0.2375,0.4796
0.6000,0.2375,0.4692
0.6125,0.2375,0.4529
0.6250,0.2375,0.4330
0.6375,0.2375,0.4110
0.6500,0.2375,0.3883
0.6625,0.2375,0.3660
0.6750,0.2375,0.3457
0.6875,0.2375,0.3325
0.7000,0.2375,0.3241
0.7125,0.2375,0.3195
0.7250,0.2375,0.3182
0.7375,0.2375,0.3195
0.7500,0.2375,0.3224
0.7625,0.2375,0.3259
0.7750,0.2375,0.3294
0.7875,0.2375,0.3327
0.8000,0.2375,0.3364
0.8125,0.2375,0.3413
0.8250,0.2375,0.3481
0.8375,0.2375,0.3569
0.8500,0.2375,0.3667
0.8625,0.2375,0.3762
0.8750,0.2375,0.3839
0.8875,0.2375,0.3896
0.9000,0.2375,0.3933
0.9125,0.2375,0.3953
0.9250,0.2375,0.3958
0.9375,0.2375,0.3946
0.9500,0.2375,0.3921
0.9625,0.2375,0.3891
0.9750,0.2375,0.3867
0.9875,0.2375,0.3853
1.0000,0.2375,0.3847
0.0000,0.2500,0.4755
0.0125,0.2500,0.4847
0.0250,0.2500,0.4888
0.0375,0.2500,0.4894
0.0500,0.2500,0.4884
0.0625,0.2500,0.4853
0.0750,0.2500,0.4795
0.0875,0.2500,0.4706
0.1000,0.2500,0.4589
0.1125,0.2500,0.4456
0.1250,0.2500,0.4327
0.1375,0.2500,0.4217
0.1500,0.2500,0.4134
0.1625,0.2500,0.4080
0.1750,0.2500,0.4077
0.1875,0.2500,0.4117
0.2000,0.2500,0.4186
0.2125,0.2500,0.4254
0.2250,0.2500,0.4286
0.2375,0.2500,0.4268
0.2500,0.2500,0.4211
0.2625,0.2500,0.4134
0.2750,0.2500,0.4044
0.2875,0.2500,0.3950
0.3000,0.2500,0.3861
0.3125,0.2500,0.3793
0.3250,0.2500,0.3760
0.3375,0.2500,0.3772
0.3500,0.2500,0.3830
0.3625,0.2500,0.3928
0.3750,0.2500,0.4050
0.3875,0.2500,0.4181
0.4000,0.2500,0.4310
0.4125,0.2500,0.4428
0.4250,0.2500,0.4529
0.4375,0.2500,0.4613
0.4500,0.2500,0.4679
0.4625,0.2500,0.4728
0.4750,0.2500,0.4767
0.4875,0.2500,0.4797
0.5000,0.2500,0.4822
0.5125,0.2500,0.4841
0.5250,0.2500,0.4855
0.5375,0.2500,0.4864
0.5500,0.2500,0.4866
0.5625,0.2500,0.4861
0.5750,0.2500,0.4844
0.5875,0.2500,0.4805
0.6000,0.2500,0.4727
0.6125,0.2500,0.4584
0.6250,0.2500,0.4398
0.6375,0.2500,0.4189
0.6500,0.2500,0.3971
0.6625,0.2500,0.3753
0.6750,0.2500,0.3563
0.6875,0.2500,0.3421
0.7000,0.2500,0.3320
0.7125,0.2500,0.3260
0.7250,0.2500,0.3233
0.7375,0.2500,0.3233
0.7500,0.2500,0.3248
0.7625,0.2500,0.3269
0.7750,0.2500,0.3289
0.7875,0.2500,0.3308
0.8000,0.2500,0.3331
0.8125,0.2500,0.3365
0.8250,0.2500,0.3419
0.8375,0.2500,0.3498
0.8500,0.2500,0.3597
0.8625,0.2500,0.3702
0.8750,0.2500,0.3796
0.8875,0.2500,0.3868
0.9000,0.2500,0.3916
0.9125,0.2500,0.3942
0.9250,0.2500,0.3947
0.9375,0.2500,0.3935
0.9500,0.2500,0.3909
0.9625,0.2500,0.3880
0.9750,0.2500,0.3859
0.9875,0.2500,0.3849
1.0000,0.2500,0.3846
0.0000,0.2625,0.4803
0.0125,0.2625,0.4868
0.0250,0.2625,0.4881
0.0375,0.2625,0.4885
0.0500,0.2625,0.4875
0.0625,0.2625,0.4845
0.0750,0.2625,0.4789
0.0875,0.2625,0.4705
0.1000,0.2625,0.4597
0.1125,0.2625,0.4478
0.1250,0.2625,0.4365
0.1375,0.2625,0.4269
0.1500,0.2625,0.4196
0.1625,0.2625,0.4148
0.1750,0.2625,0.4129
0.1875,0.2625,0.4161
0.2000,0.2625,0.4229
0.2125,0.2625,0.4299
0.2250,0.2625,0.4334
0.2375,0.2625,0.4315
0.2500,0.2625,0.4257
0.2625,0.2625,0.4178
0.2750,0.2625,0.4085
0.2875,0.2625,0.3987
0.3000,0.2625,0.3894
0.3125,0.2625,0.3822
0.3250,0.2625,0.3785
0.3375,0.2625,0.3792
0.3500,0.2625,0.3844
0.3625,0.2625,0.3933
0.3750,0.2625,0.4045
0.3875,0.2625,0.4166
0.4000,0.2625,0.4287
0.4125,0.2625,0.4401
0.4250,0.2625,0.4506
0.4375,0.2625,0.4600
0.4500,0.2625,0.4680
0.4625,0.2625,0.4742
0.4750,0.2625,0.4787
0.4875,0.2625,0.4819
0.5000,0.2625,0.4843
0.5125,0.2625,0.4859
0.5250,0.2625,0.4870
0.5375,0.2625,0.4875
0.5500,0.2625,0.4875
0.5625,0.2625,0.4867
0.5750,0.2625,0.4847
0.5875,0.2625,0.4807
0.6000,0.2625,0.4733
0.6125,0.2625,0.4617
0.6250,0.2625,0.4460
0.6375,0.2625,0.4279
0.6500,0.2625,0.4090
0.6625,0.2625,0.3904
0.6750,0.2625,0.3728
0.6875,0.2625,0.3573
0.7000,0.2625,0.3449
0.7125,0.2625,0.3363
0.7250,0.2625,0.3311
0.7375,0.2625,0.3286
0.7500,0.2625,0.3280
0.7625,0.2625,0.3281
0.7750,0.2625,0.3285
0.7875,0.2625,0.3291
0.8000,0.2625,0.3302
0.8125,0.2625,0.3324
0.8250,0.2625,0.3365
0.8375,0.2625,0.3431
0.8500,0.2625,0.3524
0.8625,0.2625,0.3633
0.8750,0.2625,0.3741
0.8875,0.2625,0.3829
0.9000,0.2625,0.3890
0.9125,0.2625,0.3923
0.9250,0.2625,0.3931
0.9375,0.2625,0.3917
0.9500,0.2625,0.3891
0.9625,0.2625,0.3864
0.9750,0.2625,0.3848
0.9875,0.2625,0.3842
1.0000,0.2625,0.3845
0.0000,0.2750,0.4820
0.0125,0.2750,0.4855
0.0250,0.2750,0.4867
0.0375,0.2750,0.4871
0.0500,0.2750,0.4862
0.0625,0.2750,0.4835
0.0750,0.2750,0.4784
0.0875,0.2750,0.4709
0.1000,0.2750,0.4615
0.1125,0.2750,0.4514
0.1250,0.2750,0.4419
0.1375,0.2750,0.4339
0.1500,0.2750,0.4278
0.1625,0.2750,0.4238
0.1750,0.2750,0.4222
0.1875,0.2750,0.4237
0.2000,0.2750,0.4295
0.2125,0.2750,0.4358
0.2250,0.2750,0.4391
0.2375,0.2750,0.4372
0.2500,0.2750,0.4313
0.2625,0.2750,0.4232
0.2750,0.2750,0.4137
0.2875,0.2750,0.4036
0.3000,0.2750,0.3939
0.3125,0.2750,0.3863
0.3250,0.2750,0.3821
0.3375,0.2750,0.3822
0.3500,0.2750,0.3867
0.3625,0.2750,0.3946
0.3750,0.2750,0.4047
0.3875,0.2750,0.4157
0.4000,0.2750,0.4268
0.4125,0.2750,0.4375
0.4250,0.2750,0.4479
0.4375,0.2750,0.4580
0.4500,0.2750,0.4672
0.4625,0.2750,0.4747
0.4750,0.2750,0.4799
0.4875,0.2750,0.4833
0.5000,0.2750,0.4856
0.5125,0.2750,0.4871
0.5250,0.2750,0.4879
0.5375,0.2750,0.4882
0.5500,0.2750,0.4879
0.5625,0.2750,0.4869
0.5750,0.2750,0.4847
0.5875,0.2750,0.4806
0.6000,0.2750,0.4738
0.6125,0.2750,0.4637
0.6250,0.2750,0.4508
0.6375,0.2750,0.4363
0.6500,0.2750,0.4212
0.6625,0.2750,0.4056
0.6750,0.2750,0.3898
0.6875,0.2750,0.3744
0.7000,0.2750,0.3606
0.7125,0.2750,0.3493
0.7250,0.2750,0.3411
0.7375,0.2750,0.3356
0.7500,0.2750,0.3321
0.7625,0.2750,0.3300
0.7750,0.2750,0.3288
0.7875,0.2750,0.3281
0.8000,0.2750,0.3282
0.8125,0.2750,0.3293
0.8250,0.2750,0.3322
0.8375,0.2750,0.3375
0.8500,0.2750,0.3457
0.8625,0.2750,0.3563
0.8750,0.2750,0.3678
0.8875,0.2750,0.3781
0.9000,0.2750,0.3855
0.9125,0.2750,0.3896
0.9250,0.2750,0.3905
0.9375,0.2750,0.3890
0.9500,0.2750,0.3863
0.9625,0.2750,0.3840
0.9750,0.2750,0.3831
0.9875,0.2750,0.3833
1.0000,0.2750,0.3844
0.0000,0.2875,0.4820
0.0125,0.2875,0.4840
0.0250,0.2875,0.4851
0.0375,0.2875,0.4856
0.0500,0.2875,0.4849
0.0625,0.2875,0.4826
0.0750,0.2875,0.4783
0.0875,0.2875,0.4719
0.1000,0.2875,0.4642
0.1125,0.2875,0.4561
0.1250,0.2875,0.4487
0.1375,0.2875,0.4425
0.1500,0.2875,0.4378
0.1625,0.2875,0.4348
0.1750,0.2875,0.4337
0.1875,0.2875,0.4349
0.2000,0.2875,0.4389
0.2125,0.2875,0.4439
0.2250,0.2875,0.4465
0.2375,0.2875,0.4443
0.2500,0.2875,0.4385
0.2625,0.2875,0.4303
0.2750,0.2875,0.4207
0.2875,0.2875,0.4103
0.3000,0.2875,0.4002
0.3125,0.2875,0.3919
0.3250,0.2875,0.3870
0.3375,0.2875,0.3863
0.3500,0.2875,0.3897
0.3625,0.2875,0.3964
0.3750,0.2875,0.4051
0.3875,0.2875,0.4146
0.4000,0.2875,0.4244
0.4125,0.2875,0.4342
0.4250,0.2875,0.4441
0.4375,0.2875,0.4545
0.4500,0.2875,0.4648
0.4625,0.2875,0.4734
0.4750,0.2875,0.4795
0.4875,0.2875,0.4834
0.5000,0.2875,0.4859
0.5125,0.2875,0.4874
0.5250,0.2875,0.4882
0.5375,0.2875,0.4884
0.5500,0.2875,0.4880
0.5625,0.2875,0.4868
0.5750,0.2875,0.4845
0.5875,0.2875,0.4806
0.6000,0.2875,0.4744
0.6125,0.2875,0.4658
0.6250,0.2875,0.4551
0.6375,0.2875,0.4433
0.6500,0.2875,0.4310
0.6625,0.2875,0.4183
0.6750,0.2875,0.4048
0.6875,0.2875,0.3908
0.7000,0.2875,0.3768
0.7125,0.2875,0.3639
0.7250,0.2875,0.3529
0.7375,0.2875,0.3442
0.7500,0.2875,0.3378
0.7625,0.2875,0.3332
0.7750,0.2875,0.3301
0.7875,0.2875,0.3281
0.8000,0.2875,0.3273
0.8125,0.2875,0.3276
0.8250,0.2875,0.3295
0.8375,0.2875,0.3336
0.8500,0.2875,0.3403
0.8625,0.2875,0.3500
0.8750,0.2875,0.3615
0.8875,0.2875,0.3726
0.9000,0.2875,0.3812
0.9125,0.2875,0.3858
0.9250,0.2875,0.3865
0.9375,0.2875,0.3847
0.9500,0.2875,0.3822
0.9625,0.2875,0.3806
0.9750,0.2875,0.3806
0.9875,0.2875,0.3819
1.0000,0.2875,0.3842
0.0000,0.3000,0.4809
0.0125,0.3000,0.4825
0.0250,0.3000,0.4836
0.0375,0.3000,0.4841
0.0500,0.3000,0.4837
0.0625,0.3000,0.4819
0.0750,0.3000,0.4785
0.0875,0.3000,0.4735
0.1000,0.3000,0.4676
0.1125,0.3000,0.4616
0.1250,0.3000,0.4562
0.1375,0.3000,0.4518
0.1500,0.3000,0.4485
0.1625,0.3000,0.4466
0.1750,0.3000,0.4461
0.1875,0.3000,0.4473
0.2000,0.3000,0.4503
0.2125,0.3000,0.4538
0.2250,0.3000,0.4554
0.2375,0.3000,0.4531
0.2500,0.3000,0.4474
0.2625,0.3000,0.4396
0.2750,0.3000,0.4301
0.2875,0.3000,0.4196
0.3000,0.3000,0.4090
0.3125,0.3000,0.3998
0.3250,0.3000,0.3936
0.3375,0.3000,0.3914
0.3500,0.3000,0.3932
0.3625,0.3000,0.3981
0.3750,0.3000,0.4050
0.3875,0.3000,0.4129
0.4000,0.3000,0.4213
0.4125,0.3000,0.4299
0.4250,0.3000,0.4392
0.4375,0.3000,0.4494
0.4500,0.3000,0.4601
0.4625,0.3000,0.4697
0.4750,0.3000,0.4768
0.4875,0.3000,0.4817
0.5000,0.3000,0.4849
0.5125,0.3000,0.4869
0.5250,0.3000,0.4879
0.5375,0.3000,0.4882
0.5500,0.3000,0.4878
0.5625,0.3000,0.4867
0.5750,0.3000,0.4845
0.5875,0.3000,0.4810
0.6000,0.3000,0.4755
0.6125,0.3000,0.4681
0.6250,0.3000,0.4592
0.6375,0.3000,0.4494
0.6500,0.3000,0.4393
0.6625,0.3000,0.4289
0.6750,0.3000,0.4176
0.6875,0.3000,0.4053
0.7000,0.3000,0.3921
0.7125,0.3000,0.3787
0.7250,0.3000,0.3659
0.7375,0.3000,0.3547
0.7500,0.3000,0.3454
0.7625,0.3000,0.3383
0.7750,0.3000,0.3333
0.7875,0.3000,0.3301
0.8000,0.3000,0.3284
0.8125,0.3000,0.3280
0.8250,0.3000,0.3291
0.8375,0.3000,0.3320
0.8500,0.3000,0.3374
0.8625,0.3000,0.3455
0.8750,0.3000,0.3561
0.8875,0.3000,0.3677
0.9000,0.3000,0.3768
0.9125,0.3000,0.3813
0.9250,0.3000,0.3816
0.9375,0.3000,0.3797
0.9500,0.3000,0.3776
0.9625,0.3000,0.3767
0.9750,0.3000,0.3779
0.9875,0.3000,0.3804
1.0000,0.3000,0.3840
0.0000,0.3125,0.4791
0.0125,0.3125,0.4811
0.0250,0.3125,0.4823
0.0375,0.3125,0.4829
0.0500,0.3125,0.4828
0.0625,0.3125,0.4815
0.0750,0.3125,0.4790
0.0875,0.3125,0.4754
0.1000,0.3125,0.4712
0.1125,0.3125,0.4671
0.1250,0.3125,0.4635
0.1375,0.3125,0.4606
0.1500,0.3125,0.4586
0.1625,0.3125,0.4576
0.1750,0.3125,0.4576
0.1875,0.3125,0.4588
0.2000,0.3125,0.4610
0.2125,0.3125,0.4634
0.2250,0.3125,0.4644
0.2375,0.3125,0.4624
0.2500,0.3125,0.4575
0.2625,0.3125,0.4505
0.2750,0.3125,0.4417
0.2875,0.3125,0.4315
0.3000,0.3125,0.4206
0.3125,0.3125,0.4102
0.3250,0.3125,0.4020
0.3375,0.3125,0.3975
0.3500,0.3125,0.3969
0.3625,0.3125,0.3996
0.3750,0.3125,0.4045
0.3875,0.3125,0.4107
0.4000,0.3125,0.4178
0.4125,0.3125,0.4256
0.4250,0.3125,0.4343
0.4375,0.3125,0.4440
0.4500,0.3125,0.4542
0.4625,0.3125,0.4639
0.4750,0.3125,0.4721
0.4875,0.3125,0.4782
0.5000,0.3125,0.4826
0.5125,0.3125,0.4854
0.5250,0.3125,0.4871
0.5375,0.3125,0.4877
0.5500,0.3125,0.4876
0.5625,0.3125,0.4866
0.5750,0.3125,0.4847
0.5875,0.3125,0.4817
0.6000,0.3125,0.4770
0.6125,0.3125,0.4708
0.6250,0.3125,0.4634
0.6375,0.3125,0.4553
0.6500,0.3125,0.4469
0.6625,0.3125,0.4383
0.6750,0.3125,0.4289
0.6875,0.3125,0.4183
0.7000,0.3125,0.4063
0.7125,0.3125,0.3933
0.7250,0.3125,0.3799
0.7375,0.3125,0.3671
0.7500,0.3125,0.3557
0.7625,0.3125,0.3465
0.7750,0.3125,0.3398
0.7875,0.3125,0.3354
0.8000,0.3125,0.3329
0.8125,0.3125,0.3320
0.8250,0.3125,0.3325
0.8375,0.3125,0.3345
0.8500,0.3125,0.3384
0.8625,0.3125,0.3447
0.8750,0.3125,0.3554
0.8875,0.3125,0.3668
0.9000,0.3125,0.3748
0.9125,0.3125,0.3779
0.9250,0.3125,0.3773
0.9375,0.3125,0.3750
0.9500,0.3125,0.3732
0.9625,0.3125,0.3733
0.9750,0.3125,0.3756
0.9875,0.3125,0.3792
1.0000,0.3125,0.3838
0.0000,0.3250,0.4763
0.0125,0.3250,0.4800
0.0250,0.3250,0.4812
0.0375,0.3250,0.4819
0.0500,0.3250,0.4821
0.0625,0.3250,0.4814
0.0750,0.3250,0.4797
0.0875,0.3250,0.4773
0.1000,0.3250,0.4746
0.1125,0.3250,0.4720
0.1250,0.3250,0.4698
0.1375,0.3250,0.4681
0.1500,0.3250,0.4670
0.1625,0.3250,0.4665
0.1750,0.3250,0.4668
0.1875,0.3250,0.4678
0.2000,0.3250,0.4694
0.2125,0.3250,0.4710
0.2250,0.3250,0.4717
0.2375,0.3250,0.4705
0.2500,0.3250,0.4670
0.2625,0.3250,0.4615
0.2750,0.3250,0.4542
0.2875,0.3250,0.4450
0.3000,0.3250,0.4342
0.3125,0.3250,0.4228
0.3250,0.3250,0.4125
0.3375,0.3250,0.4050
0.3500,0.3250,0.4013
0.3625,0.3250,0.4012
0.3750,0.3250,0.4039
0.3875,0.3250,0.4088
0.4000,0.3250,0.4153
0.4125,0.3250,0.4230
0.4250,0.3250,0.4315
0.4375,0.3250,0.4405
0.4500,0.3250,0.4494
0.4625,0.3250,0.4581
0.4750,0.3250,0.4663
0.4875,0.3250,0.4734
0.5000,0.3250,0.4792
0.5125,0.3250,0.4833
0.5250,0.3250,0.4859
0.5375,0.3250,0.4872
0.5500,0.3250,0.4874
0.5625,0.3250,0.4868
0.5750,0.3250,0.4853
0.5875,0.3250,0.4828
0.6000,0.3250,0.4790
0.6125,0.3250,0.4739
0.6250,0.3250,0.4679
0.6375,0.3250,0.4612
0.6500,0.3250,0.4543
0.6625,0.3250,0.4471
0.6750,0.3250,0.4393
0.6875,0.3250,0.4303
0.7000,0.3250,0.4198
0.7125,0.3250,0.4077
0.7250,0.3250,0.3947
0.7375,0.3250,0.3816
0.7500,0.3250,0.3694
0.7625,0.3250,0.3591
0.7750,0.3250,0.3514
0.7875,0.3250,0.3465
0.8000,0.3250,0.3438
0.8125,0.3250,0.3427
0.8250,0.3250,0.3429
0.8375,0.3250,0.3442
0.8500,0.3250,0.3467
0.8625,0.3250,0.3535
0.8750,0.3250,0.3630
0.8875,0.3250,0.3714
0.9000,0.3250,0.3763
0.9125,0.3250,0.3768
0.9250,0.3250,0.3745
0.9375,0.3250,0.3716
0.9500,0.3250,0.3699
0.9625,0.3250,0.3710
0.9750,0.3250,0.3741
0.9875,0.3250,0.3784
1.0000,0.3250,0.3837
0.0000,0.3375,0.4722
0.0125,0.3375,0.4777
0.0250,0.3375,0.4802
0.0375,0.3375,0.4811
0.0500,0.3375,0.4816
0.0625,0.3375,0.4814
0.0750,0.3375,0.4805
0.0875,0.3375,0.4791
0.1000,0.3375,0.4775
0.1125,0.3375,0.4759
0.1250,0.3375,0.4747
0.1375,0.3375,0.4737
0.1500,0.3375,0.4731
0.1625,0.3375,0.4730
0.1750,0.3375,0.4733
0.1875,0.3375,0.4740
0.2000,0.3375,0.4751
0.2125,0.3375,0.4762
0.2250,0.3375,0.4768
0.2375,0.3375,0.4763
0.2500,0.3375,0.4743
0.2625,0.3375,0.4707
0.2750,0.3375,0.4653
0.2875,0.3375,0.4578
0.3000,0.3375,0.4481
0.3125,0.3375,0.4365
0.3250,0.3375,0.4245
0.3375,0.3375,0.4141
0.3500,0.3375,0.4070
0.3625,0.3375,0.4040
0.3750,0.3375,0.4049
0.3875,0.3375,0.4090
0.4000,0.3375,0.4156
0.4125,0.3375,0.4239
0.4250,0.3375,0.4326
0.4375,0.3375,0.4407
0.4500,0.3375,0.4477
0.4625,0.3375,0.4544
0.4750,0.3375,0.4614
0.4875,0.3375,0.4688
0.5000,0.3375,0.4756
0.5125,0.3375,0.4810
0.5250,0.3375,0.4848
0.5375,0.3375,0.4869
0.5500,0.3375,0.4876
0.5625,0.3375,0.4874
0.5750,0.3375,0.4863
0.5875,0.3375,0.4844
0.6000,0.3375,0.4814
0.6125,0.3375,0.4774
0.6250,0.3375,0.4726
0.6375,0.3375,0.4673
0.6500,0.3375,0.4617
0.6625,0.3375,0.4558
0.6750,0.3375,0.4493
0.6875,0.3375,0.4418
0.7000,0.3375,0.4327
0.7125,0.3375,0.4221
0.7250,0.3375,0.4103
0.7375,0.3375,0.3982
0.7500,0.3375,0.3868
0.7625,0.3375,0.3772
0.7750,0.3375,0.3704
0.7875,0.3375,0.3664
0.8000,0.3375,0.3647
0.8125,0.3375,0.3643
0.8250,0.3375,0.3648
0.8375,0.3375,0.3658
0.8500,0.3375,0.3686
0.8625,0.3375,0.3737
0.8750,0.3375,0.3786
0.8875,0.3375,0.3817
0.9000,0.3375,0.3815
0.9125,0.3375,0.3783
0.9250,0.3375,0.3737
0.9375,0.3375,0.3698
0.9500,0.3375,0.3680
0.9625,0.3375,0.3699
0.9750,0.3375,0.3733
0.9875,0.3375,0.3780
1.0000,0.3375,0.3837
0.0000,0.3500,0.4661
0.0125,0.3500,0.4728
0.0250,0.3500,0.4774
0.0375,0.3500,0.4804
0.0500,0.3500,0.4811
0.0625,0.3500,0.4814
0.0750,0.3500,0.4811
0.0875,0.3500,0.4805
0.1000,0.3500,0.4796
0.1125,0.3500,0.4788
0.1250,0.3500,0.4781
0.1375,0.3500,0.4776
0.1500,0.3500,0.4773
0.1625,0.3500,0.4773
0.1750,0.3500,0.4775
0.1875,0.3500,0.4780
0.2000,0.3500,0.4786
0.2125,0.3500,0.4793
0.2250,0.3500,0.4799
0.2375,0.3500,0.4800
0.2500,0.3500,0.4792
0.2625,0.3500,0.4773
0.2750,0.3500,0.4738
0.2875,0.3500,0.4684
0.3000,0.3500,0.4605
0.3125,0.3500,0.4500
0.3250,0.3500,0.4376
0.3375,0.3500,0.4252
0.3500,0.3500,0.4153
0.3625,0.3500,0.4096
0.3750,0.3500,0.4089
0.3875,0.3500,0.4128
0.4000,0.3500,0.4201
0.4125,0.3500,0.4291
0.4250,0.3500,0.4375
0.4375,0.3500,0.4442
0.4500,0.3500,0.4492
0.4625,0.3500,0.4537
0.4750,0.3500,0.4591
0.4875,0.3500,0.4657
0.5000,0.3500,0.4729
0.5125,0.3500,0.4793
0.5250,0.3500,0.4841
0.5375,0.3500,0.4870
0.5500,0.3500,0.4884
0.5625,0.3500,0.4886
0.5750,0.3500,0.4879
0.5875,0.3500,0.4865
0.6000,0.3500,0.4843
0.6125,0.3500,0.4813
0.6250,0.3500,0.4777
0.6375,0.3500,0.4735
0.6500,0.3500,0.4691
0.6625,0.3500,0.4643
0.6750,0.3500,0.4589
0.6875,0.3500,0.4526
0.7000,0.3500,0.4451
0.7125,0.3500,0.4362
0.7250,0.3500,0.4264
0.7375,0.3500,0.4165
0.7500,0.3500,0.4076
0.7625,0.3500,0.4009
0.7750,0.3500,0.3972
0.7875,0.3500,0.3960
0.8000,0.3500,0.3966
0.8125,0.3500,0.3979
0.8250,0.3500,0.3992
0.8375,0.3500,0.4003
0.8500,0.3500,0.4014
0.8625,0.3500,0.4014
0.8750,0.3500,0.3997
0.8875,0.3500,0.3957
0.9000,0.3500,0.3895
0.9125,0.3500,0.3820
0.9250,0.3500,0.3748
0.9375,0.3500,0.3698
0.9500,0.3500,0.3675
0.9625,0.3500,0.3695
0.9750,0.3500,0.3731
0.9875,0.3500,0.3779
1.0000,0.3500,0.3838
0.0000,0.3625,0.4574
0.0125,0.3625,0.4655
0.0250,0.3625,0.4716
0.0375,0.3625,0.4762
0.0500,0.3625,0.4798
0.0625,0.3625,0.4813
0.0750,0.3625,0.4815
0.0875,0.3625,0.4815
0.1000,0.3625,0.4812
0.1125,0.3625,0.4808
0.1250,0.3625,0.4805
0.1375,0.3625,0.4802
0.1500,0.3625,0.4800
0.1625,0.3625,0.4800
0.1750,0.3625,0.4801
0.1875,0.3625,0.4804
0.2000,0.3625,0.4807
0.2125,0.3625,0.4813
0.2250,0.3625,0.4818
0.2375,0.3625,0.4823
0.2500,0.3625,0.4824
0.2625,0.3625,0.4817
0.2750,0.3625,0.4799
0.2875,0.3625,0.4765
0.3000,0.3625,0.4708
0.3125,0.3625,0.4623
0.3250,0.3625,0.4511
0.3375,0.3625,0.4385
0.3500,0.3625,0.4270
0.3625,0.3625,0.4193
0.3750,0.3625,0.4172
0.3875,0.3625,0.4209
0.4000,0.3625,0.4286
0.4125,0.3625,0.4374
0.4250,0.3625,0.4448
0.4375,0.3625,0.4498
0.4500,0.3625,0.4529
0.4625,0.3625,0.4557
0.4750,0.3625,0.4596
0.4875,0.3625,0.4651
0.5000,0.3625,0.4720
0.5125,0.3625,0.4788
0.5250,0.3625,0.4843
0.5375,0.3625,0.4880
0.5500,0.3625,0.4898
0.5625,0.3625,0.4903
0.5750,0.3625,0.4899
0.5875,0.3625,0.4889
0.6000,0.3625,0.4874
0.6125,0.3625,0.4853
0.6250,0.3625,0.4827
0.6375,0.3625,0.4796
0.6500,0.3625,0.4761
0.6625,0.3625,0.4722
0.6750,0.3625,0.4678
0.6875,0.3625,0.4626
0.7000,0.3625,0.4564
0.7125,0.3625,0.4494
0.7250,0.3625,0.4420
0.7375,0.3625,0.4351
0.7500,0.3625,0.4298
0.7625,0.3625,0.4271
0.7750,0.3625,0.4272
0.7875,0.3625,0.4293
0.8000,0.3625,0.4321
0.8125,0.3625,0.4347
0.8250,0.3625,0.4367
0.8375,0.3625,0.4376
0.8500,0.3625,0.4352
0.8625,0.3625,0.4299
0.8750,0.3625,0.4217
0.8875,0.3625,0.4110
0.9000,0.3625,0.3991
0.9125,0.3625,0.3876
0.9250,0.3625,0.3780
0.9375,0.3625,0.3715
0.9500,0.3625,0.3684
0.9625,0.3625,0.3696
0.9750,0.3625,0.3732
0.9875,0.3625,0.3780
1.0000,0.3625,0.3839
0.0000,0.3750,0.4462
0.0125,0.3750,0.4556
0.0250,0.3750,0.4634
0.0375,0.3750,0.4699
0.0500,0.3750,0.4754
0.0625,0.3750,0.4798
0.0750,0.3750,0.4814
0.0875,0.3750,0.4819
0.1000,0.3750,0.4821
0.1125,0.3750,0.4821
0.1250,0.3750,0.4820
0.1375,0.3750,0.4819
0.1500,0.3750,0.4818
0.1625,0.3750,0.4817
0.1750,0.3750,0.4817
0.1875,0.3750,0.4818
0.2000,0.3750,0.4821
0.2125,0.3750,0.4825
0.2250,0.3750,0.4831
0.2375,0.3750,0.4838
0.2500,0.3750,0.4844
0.2625,0.3750,0.4847
0.2750,0.3750,0.4842
0.2875,0.3750,0.4824
0.3000,0.3750,0.4789
0.3125,0.3750,0.4729
0.3250,0.3750,0.4642
0.3375,0.3750,0.4533
0.3500,0.3750,0.4420
0.3625,0.3750,0.4333
0.3750,0.3750,0.4300
0.3875,0.3750,0.4329
0.4000,0.3750,0.4398
0.4125,0.3750,0.4474
0.4250,0.3750,0.4530
0.4375,0.3750,0.4563
0.4500,0.3750,0.4579
0.4625,0.3750,0.4595
0.4750,0.3750,0.4621
0.4875,0.3750,0.4668
0.5000,0.3750,0.4731
0.5125,0.3750,0.4798
0.5250,0.3750,0.4856
0.5375,0.3750,0.4896
0.5500,0.3750,0.4917
0.5625,0.3750,0.4924
0.5750,0.3750,0.4922
0.5875,0.3750,0.4915
0.6000,0.3750,0.4904
0.6125,0.3750,0.4890
0.6250,0.3750,0.4872
0.6375,0.3750,0.4850
0.6500,0.3750,0.4823
0.6625,0.3750,0.4791
0.6750,0.3750,0.4753
0.6875,0.3750,0.4709
0.7000,0.3750,0.4660
0.7125,0.3750,0.4607
0.7250,0.3750,0.4556
0.7375,0.3750,0.4517
0.7500,0.3750,0.4497
0.7625,0.3750,0.4501
0.7750,0.3750,0.4527
0.7875,0.3750,0.4562
0.8000,0.3750,0.4596
0.8125,0.3750,0.4623
0.8250,0.3750,0.4641
0.8375,0.3750,0.4648
0.8500,0.3750,0.4614
0.8625,0.3750,0.4528
0.8750,0.3750,0.4401
0.8875,0.3750,0.4247
0.9000,0.3750,0.4088
0.9125,0.3750,0.3944
0.9250,0.3750,0.3828
0.9375,0.3750,0.3750
0.9500,0.3750,0.3709
0.9625,0.3750,0.3703
0.9750,0.3750,0.3734
0.9875,0.3750,0.3782
1.0000,0.3750,0.3841
0.0000,0.3875,0.4325
0.0125,0.3875,0.4433
0.0250,0.3875,0.4529
0.0375,0.3875,0.4614
0.0500,0.3875,0.4691
0.0625,0.3875,0.4757
0.0750,0.3875,0.4801
0.0875,0.3875,0.4815
0.1000,0.3875,0.4823
0.1125,0.3875,0.4828
0.1250,0.3875,0.4830
0.1375,0.3875,0.4830
0.1500,0.3875,0.4829
0.1625,0.3875,0.4828
0.1750,0.3875,0.4827
0.1875,0.3875,0.4827
0.2000,0.3875,0.4829
0.2125,0.3875,0.4832
0.2250,0.3875,0.4838
0.2375,0.3875,0.4847
0.2500,0.3875,0.4858
0.2625,0.3875,0.4866
0.2750,0.3875,0.4870
0.2875,0.3875,0.4865
0.3000,0.3875,0.4847
0.3125,0.3875,0.4811
0.3250,0.3875,0.4752
0.3375,0.3875,0.4672
0.3500,0.3875,0.4580
0.3625,0.3875,0.4498
0.3750,0.3875,0.4456
0.3875,0.3875,0.4470
0.4000,0.3875,0.4520
0.4125,0.3875,0.4575
0.4250,0.3875,0.4613
0.4375,0.3875,0.4629
0.4500,0.3875,0.4635
0.4625,0.3875,0.4642
0.4750,0.3875,0.4662
0.4875,0.3875,0.4701
0.5000,0.3875,0.4758
0.5125,0.3875,0.4822
0.5250,0.3875,0.4878
0.5375,0.3875,0.4917
0.5500,0.3875,0.4937
0.5625,0.3875,0.4944
0.5750,0.3875,0.4942
0.5875,0.3875,0.4936
0.6000,0.3875,0.4929
0.6125,0.3875,0.4919
0.6250,0.3875,0.4907
0.6375,0.3875,0.4892
0.6500,0.3875,0.4871
0.6625,0.3875,0.4844
0.6750,0.3875,0.4811
0.6875,0.3875,0.4772
0.7000,0.3875,0.4730
0.7125,0.3875,0.4691
0.7250,0.3875,0.4658
0.7375,0.3875,0.4640
0.7500,0.3875,0.4640
0.7625,0.3875,0.4657
0.7750,0.3875,0.4687
0.7875,0.3875,0.4720
0.8000,0.3875,0.4748
0.8125,0.3875,0.4769
0.8250,0.3875,0.4780
0.8375,0.3875,0.4781
0.8500,0.3875,0.4766
0.8625,0.3875,0.4668
0.8750,0.3875,0.4522
0.8875,0.3875,0.4346
0.9000,0.3875,0.4168
0.9125,0.3875,0.4011
0.9250,0.3875,0.3888
0.9375,0.3875,0.3802
0.9500,0.3875,0.3752
0.9625,0.3875,0.3736
0.9750,0.3875,0.3749
0.9875,0.3875,0.3787
1.0000,0.3875,0.3843
0.0000,0.4000,0.4168
0.0125,0.4000,0.4291
0.0250,0.4000,0.4406
0.0375,0.4000,0.4511
0.0500,0.4000,0.4610
0.0625,0.4000,0.4698
0.0750,0.4000,0.4766
0.0875,0.4000,0.4795
0.1000,0.4000,0.4815
0.1125,0.4000,0.4827
0.1250,0.4000,0.4833
0.1375,0.4000,0.4836
0.1500,0.4000,0.4836
0.1625,0.4000,0.4835
0.1750,0.4000,0.4833
0.1875,0.4000,0.4832
0.2000,0.4000,0.4832
0.2125,0.4000,0.4835
0.2250,0.4000,0.4842
0.2375,0.4000,0.4852
0.2500,0.4000,0.4864
0.2625,0.4000,0.4876
0.2750,0.4000,0.4886
0.2875,0.4000,0.4890
0.3000,0.4000,0.4884
0.3125,0.4000,0.4865
0.3250,0.4000,0.4830
0.3375,0.4000,0.4778
0.3500,0.4000,0.4714
0.3625,0.4000,0.4651
0.3750,0.4000,0.4610
0.3875,0.4000,0.4608
0.4000,0.4000,0.4637
0.4125,0.4000,0.4670
0.4250,0.4000,0.4690
0.4375,0.4000,0.4695
0.4500,0.4000,0.4694
0.4625,0.4000,0.4697
0.4750,0.4000,0.4713
0.4875,0.4000,0.4747
0.5000,0.4000,0.4798
0.5125,0.4000,0.4854
0.5250,0.4000,0.4903
0.5375,0.4000,0.4938
0.5500,0.4000,0.4955
0.5625,0.4000,0.4959
0.5750,0.4000,0.4956
0.5875,0.4000,0.4950
0.6000,0.4000,0.4944
0.6125,0.4000,0.4938
0.6250,0.4000,0.4930
0.6375,0.4000,0.4918
0.6500,0.4000,0.4902
0.6625,0.4000,0.4878
0.6750,0.4000,0.4847
0.6875,0.4000,0.4811
0.7000,0.4000,0.4774
0.7125,0.4000,0.4743
0.7250,0.4000,0.4722
0.7375,0.4000,0.4715
0.7500,0.4000,0.4722
0.7625,0.4000,0.4741
0.7750,0.4000,0.4766
0.7875,0.4000,0.4790
0.8000,0.4000,0.4810
0.8125,0.4000,0.4823
0.8250,0.4000,0.4828
0.8375,0.4000,0.4821
0.8500,0.4000,0.4796
0.8625,0.4000,0.4722
0.8750,0.4000,0.4571
0.8875,0.4000,0.4390
0.9000,0.4000,0.4211
0.9125,0.4000,0.4059
0.9250,0.4000,0.3943
0.9375,0.4000,0.3861
0.9500,0.4000,0.3810
0.9625,0.4000,0.3788
0.9750,0.4000,0.3792
0.9875,0.4000,0.3820
1.0000,0.4000,0.3865
0.0000,0.4125,0.3996
0.0125,0.4125,0.4137
0.0250,0.4125,0.4271
0.0375,0.4125,0.4394
0.0500,0.4125,0.4511
0.0625,0.4125,0.4618
0.0750,0.4125,0.4705
0.0875,0.4125,0.4756
0.1000,0.4125,0.4792
0.1125,0.4125,0.4816
0.1250,0.4125,0.4830
0.1375,0.4125,0.4837
0.1500,0.4125,0.4839
0.1625,0.4125,0.4838
0.1750,0.4125,0.4835
0.1875,0.4125,0.4832
0.2000,0.4125,0.4831
0.2125,0.4125,0.4833
0.2250,0.4125,0.4839
0.2375,0.4125,0.4849
0.2500,0.4125,0.4863
0.2625,0.4125,0.4878
0.2750,0.4125,0.4891
0.2875,0.4125,0.4899
0.3000,0.4125,0.4901
0.3125,0.4125,0.4892
0.3250,0.4125,0.4873
0.3375,0.4125,0.4842
0.3500,0.4125,0.4802
0.3625,0.4125,0.4760
0.3750,0.4125,0.4729
0.3875,0.4125,0.4722
0.4000,0.4125,0.4735
0.4125,0.4125,0.4752
0.4250,0.4125,0.4760
0.4375,0.4125,0.4759
0.4500,0.4125,0.4756
0.4625,0.4125,0.4758
0.4750,0.4125,0.4772
0.4875,0.4125,0.4802
0.5000,0.4125,0.4844
0.5125,0.4125,0.4889
0.5250,0.4125,0.4928
0.5375,0.4125,0.4954
0.5500,0.4125,0.4966
0.5625,0.4125,0.4967
0.5750,0.4125,0.4963
0.5875,0.4125,0.4956
0.6000,0.4125,0.4951
0.6125,0.4125,0.4946
0.6250,0.4125,0.4940
0.6375,0.4125,0.4931
0.6500,0.4125,0.4917
0.6625,0.4125,0.4895
0.6750,0.4125,0.4865
0.6875,0.4125,0.4829
0.7000,0.4125,0.4796
0.7125,0.4125,0.4770
0.7250,0.4125,0.4757
0.7375,0.4125,0.4755
0.7500,0.4125,0.4763
0.7625,0.4125,0.4778
0.7750,0.4125,0.4796
0.7875,0.4125,0.4812
0.8000,0.4125,0.4825
0.8125,0.4125,0.4831
0.8250,0.4125,0.4829
0.8375,0.4125,0.4812
0.8500,0.4125,0.4773
0.8625,0.4125,0.4699
0.8750,0.4125,0.4556
0.8875,0.4125,0.4377
0.9000,0.4125,0.4207
0.9125,0.4125,0.4070
0.9250,0.4125,0.3972
0.9375,0.4125,0.3908
0.9500,0.4125,0.3870
0.9625,0.4125,0.3852
0.9750,0.4125,0.3853
0.9875,0.4125,0.3871
1.0000,0.4125,0.3902
0.0000,0.4250,0.3822
0.0125,0.4250,0.3981
0.0250,0.4250,0.4131
0.0375,0.4250,0.4269
0.0500,0.4250,0.4397
0.0625,0.4250,0.4519
0.0750,0.4250,0.4621
0.0875,0.4250,0.4697
0.1000,0.4250,0.4754
0.1125,0.4250,0.4793
0.1250,0.4250,0.4818
0.1375,0.4250,0.4832
0.1500,0.4250,0.4837
0.1625,0.4250,0.4836
0.1750,0.4250,0.4832
0.1875,0.4250,0.4826
0.2000,0.4250,0.4822
0.2125,0.4250,0.4822
0.2250,0.4250,0.4828
0.2375,0.4250,0.4839
0.2500,0.4250,0.4855
0.2625,0.4250,0.4872
0.2750,0.4250,0.4887
0.2875,0.4250,0.4899
0.3000,0.4250,0.4904
0.3125,0.4250,0.4901
0.3250,0.4250,0.4889
0.3375,0.4250,0.4870
0.3500,0.4250,0.4846
0.3625,0.4250,0.4821
0.3750,0.4250,0.4802
0.3875,0.4250,0.4798
0.4000,0.4250,0.4807
0.4125,0.4250,0.4818
0.4250,0.4250,0.4822
0.4375,0.4250,0.4820
0.4500,0.4250,0.4818
0.4625,0.4250,0.4822
0.4750,0.4250,0.4836
0.4875,0.4250,0.4860
0.5000,0.4250,0.4890
0.5125,0.4250,0.4921
0.5250,0.4250,0.4947
0.5375,0.4250,0.4963
0.5500,0.4250,0.4970
0.5625,0.4250,0.4968
0.5750,0.4250,0.4963
0.5875,0.4250,0.4956
0.6000,0.4250,0.4951
0.6125,0.4250,0.4947
0.6250,0.4250,0.4941
0.6375,0.4250,0.4934
0.6500,0.4250,0.4921
0.6625,0.4250,0.4900
0.6750,0.4250,0.4870
0.6875,0.4250,0.4835
0.7000,0.4250,0.4804
0.7125,0.4250,0.4783
0.7250,0.4250,0.4774
0.7375,0.4250,0.4774
0.7500,0.4250,0.4781
0.7625,0.4250,0.4792
0.7750,0.4250,0.4804
0.7875,0.4250,0.4814
0.8000,0.4250,0.4820
0.8125,0.4250,0.4820
0.8250,0.4250,0.4810
0.8375,0.4250,0.4782
0.8500,0.4250,0.4727
0.8625,0.4250,0.4634
0.8750,0.4250,0.4496
0.8875,0.4250,0.4322
0.9000,0.4250,0.4162
0.9125,0.4250,0.4041
0.9250,0.4250,0.3966
0.9375,0.4250,0.3927
0.9500,0.4250,0.3911
0.9625,0.4250,0.3910
0.9750,0.4250,0.3918
0.9875,0.4250,0.3933
1.0000,0.4250,0.3952
0.0000,0.4375,0.3669
0.0125,0.4375,0.3841
0.0250,0.4375,0.4001
0.0375,0.4375,0.4145
0.0500,0.4375,0.4278
0.0625,0.4375,0.4408
0.0750,0.4375,0.4524
0.0875,0.4375,0.4623
0.1000,0.4375,0.4702
0.1125,0.4375,0.4759
0.1250,0.4375,0.4797
0.1375,0.4375,0.4819
0.1500,0.4375,0.4829
0.1625,0.4375,0.4828
0.1750,0.4375,0.4821
0.1875,0.4375,0.4811
0.2000,0.4375,0.4803
0.2125,0.4375,0.4801
0.2250,0.4375,0.4807
0.2375,0.4375,0.4820
0.2500,0.4375,0.4838
0.2625,0.4375,0.4858
0.2750,0.4375,0.4876
0.2875,0.4375,0.4890
0.3000,0.4375,0.4898
0.3125,0.4375,0.4898
0.3250,0.4375,0.4890
0.3375,0.4375,0.4877
0.3500,0.4375,0.4862
0.3625,0.4375,0.4846
0.3750,0.4375,0.4837
0.3875,0.4375,0.4839
0.4000,0.4375,0.4851
0.4125,0.4375,0.4864
0.4250,0.4375,0.4871
0.4375,0.4375,0.4873
0.4500,0.4375,0.4875
0.4625,0.4375,0.4881
0.4750,0.4375,0.4892
0.4875,0.4375,0.4908
0.5000,0.4375,0.4926
0.5125,0.4375,0.4943
0.5250,0.4375,0.4957
0.5375,0.4375,0.4965
0.5500,0.4375,0.4967
0.5625,0.4375,0.4964
0.5750,0.4375,0.4959
0.5875,0.4375,0.4953
0.6000,0.4375,0.4948
0.6125,0.4375,0.4943
0.6250,0.4375,0.4938
0.6375,0.4375,0.4930
0.6500,0.4375,0.4918
0.6625,0.4375,0.4897
0.6750,0.4375,0.4868
0.6875,0.4375,0.4836
0.7000,0.4375,0.4808
0.7125,0.4375,0.4791
0.7250,0.4375,0.4784
0.7375,0.4375,0.4785
0.7500,0.4375,0.4790
0.7625,0.4375,0.4797
0.7750,0.4375,0.4804
0.7875,0.4375,0.4809
0.8000,0.4375,0.4809
0.8125,0.4375,0.4803
0.8250,0.4375,0.4785
0.8375,0.4375,0.4745
0.8500,0.4375,0.4676
0.8625,0.4375,0.4567
0.8750,0.4375,0.4422
0.8875,0.4375,0.4257
0.9000,0.4375,0.4104
0.9125,0.4375,0.3996
0.9250,0.4375,0.3936
0.9375,0.4375,0.3917
0.9500,0.4375,0.3927
0.9625,0.4375,0.3950
0.9750,0.4375,0.3975
0.9875,0.4375,0.3994
1.0000,0.4375,0.4006
0.0000,0.4500,0.3558
0.0125,0.4500,0.3733
0.0250,0.4500,0.3894
0.0375,0.4500,0.4036
0.0500,0.4500,0.4166
0.0625,0.4500,0.4298
0.0750,0.4500,0.4424
0.0875,0.4500,0.4540
0.1000,0.4500,0.4640
0.1125,0.4500,0.4717
0.1250,0.4500,0.4770
0.1375,0.4500,0.4801
0.1500,0.4500,0.4814
0.1625,0.4500,0.4814
0.1750,0.4500,0.4803
0.1875,0.4500,0.4788
0.2000,0.4500,0.4774
0.2125,0.4500,0.4768
0.2250,0.4500,0.4774
0.2375,0.4500,0.4790
0.2500,0.4500,0.4812
0.2625,0.4500,0.4837
0.2750,0.4500,0.4860
0.2875,0.4500,0.4877
0.3000,0.4500,0.4887
0.3125,0.4500,0.4889
0.3250,0.4500,0.4884
0.3375,0.4500,0.4875
0.3500,0.4500,0.4864
0.3625,0.4500,0.4854
0.3750,0.4500,0.4852
0.3875,0.4500,0.4858
0.4000,0.4500,0.4874
0.4125,0.4500,0.4891
0.4250,0.4500,0.4904
0.4375,0.4500,0.4911
0.4500,0.4500,0.4916
0.4625,0.4500,0.4922
0.4750,0.4500,0.4929
0.4875,0.4500,0.4938
0.5000,0.4500,0.4947
0.5125,0.4500,0.4954
0.5250,0.4500,0.4960
0.5375,0.4500,0.4962
0.5500,0.4500,0.4961
0.5625,0.4500,0.4958
0.5750,0.4500,0.4954
0.5875,0.4500,0.4949
0.6000,0.4500,0.4944
0.6125,0.4500,0.4939
0.6250,0.4500,0.4933
0.6375,0.4500,0.4924
0.6500,0.4500,0.4911
0.6625,0.4500,0.4891
0.6750,0.4500,0.4864
0.6875,0.4500,0.4835
0.7000,0.4500,0.4812
0.7125,0.4500,0.4798
0.7250,0.4500,0.4793
0.7375,0.4500,0.4793
0.7500,0.4500,0.4796
0.7625,0.4500,0.4800
0.7750,0.4500,0.4802
0.7875,0.4500,0.4802
0.8000,0.4500,0.4798
0.8125,0.4500,0.4786
0.8250,0.4500,0.4759
0.8375,0.4500,0.4709
0.8500,0.4500,0.4628
0.8625,0.4500,0.4511
0.8750,0.4500,0.4368
0.8875,0.4500,0.4218
0.9000,0.4500,0.4081
0.9125,0.4500,0.3968
0.9250,0.4500,0.3910
0.9375,0.4500,0.3901
0.9500,0.4500,0.3929
0.9625,0.4500,0.3975
0.9750,0.4500,0.4020
0.9875,0.4500,0.4050
1.0000,0.4500,0.4061
0.0000,0.4625,0.3499
0.0125,0.4625,0.3666
0.0250,0.4625,0.3820
0.0375,0.4625,0.3955
0.0500,0.4625,0.4081
0.0625,0.4625,0.4202
0.0750,0.4625,0.4328
0.0875,0.4625,0.4455
0.1000,0.4625,0.4573
0.1125,0.4625,0.4669
0.1250,0.4625,0.4738
0.1375,0.4625,0.4778
0.1500,0.4625,0.4795
0.1625,0.4625,0.4793
0.1750,0.4625,0.4778
0.1875,0.4625,0.4756
0.2000,0.4625,0.4735
0.2125,0.4625,0.4724
0.2250,0.4625,0.4728
0.2375,0.4625,0.4747
0.2500,0.4625,0.4776
0.2625,0.4625,0.4807
0.2750,0.4625,0.4837
0.2875,0.4625,0.4860
0.3000,0.4625,0.4873
0.3125,0.4625,0.4878
0.3250,0.4625,0.4876
0.3375,0.4625,0.4869
0.3500,0.4625,0.4862
0.3625,0.4625,0.4857
0.3750,0.4625,0.4859
0.3875,0.4625,0.4869
0.4000,0.4625,0.4886
0.4125,0.4625,0.4906
0.4250,0.4625,0.4921
0.4375,0.4625,0.4931
0.4500,0.4625,0.4937
0.4625,0.4625,0.4943
0.4750,0.4625,0.4948
0.4875,0.4625,0.4952
0.5000,0.4625,0.4955
0.5125,0.4625,0.4957
0.5250,0.4625,0.4958
0.5375,0.4625,0.4957
0.5500,0.4625,0.4955
0.5625,0.4625,0.4953
0.5750,0.4625,0.4949
0.5875,0.4625,0.4946
0.6000,0.4625,0.4941
0.6125,0.4625,0.4935
0.6250,0.4625,0.4928
0.6375,0.4625,0.4917
0.6500,0.4625,0.4902
0.6625,0.4625,0.4882
0.6750,0.4625,0.4858
0.6875,0.4625,0.4834
0.7000,0.4625,0.4816
0.7125,0.4625,0.4806
0.7250,0.4625,0.4802
0.7375,0.4625,0.4801
0.7500,0.4625,0.4802
0.7625,0.4625,0.4802
0.7750,0.4625,0.4801
0.7875,0.4625,0.4797
0.8000,0.4625,0.4789
0.8125,0.4625,0.4771
0.8250,0.4625,0.4737
0.8375,0.4625,0.4678
0.8500,0.4625,0.4589
0.8625,0.4625,0.4471
0.8750,0.4625,0.4336
0.8875,0.4625,0.4203
0.9000,0.4625,0.4086
0.9125,0.4625,0.3992
0.9250,0.4625,0.3924
0.9375,0.4625,0.3907
0.9500,0.4625,0.3944
0.9625,0.4625,0.4005
0.9750,0.4625,0.4067
0.9875,0.4625,0.4108
1.0000,0.4625,0.4120
0.0000,0.4750,0.3496
0.0125,0.4750,0.3649
0.0250,0.4750,0.3790
0.0375,0.4750,0.3909
0.0500,0.4750,0.4015
0.0625,0.4750,0.4123
0.0750,0.4750,0.4242
0.0875,0.4750,0.4373
0.1000,0.4750,0.4504
0.1125,0.4750,0.4619
0.1250,0.4750,0.4703
0.1375,0.4750,0.4752
0.1500,0.4750,0.4772
0.1625,0.4750,0.4767
0.1750,0.4750,0.4747
0.1875,0.4750,0.4717
0.2000,0.4750,0.4688
0.2125,0.4750,0.4670
0.2250,0.4750,0.4671
0.2375,0.4750,0.4692
0.2500,0.4750,0.4728
0.2625,0.4750,0.4769
0.2750,0.4750,0.4808
0.2875,0.4750,0.4838
0.3000,0.4750,0.4858
0.3125,0.4750,0.4867
0.3250,0.4750,0.4868
0.3375,0.4750,0.4865
0.3500,0.4750,0.4862
0.3625,0.4750,0.4861
0.3750,0.4750,0.4867
0.3875,0.4750,0.4879
0.4000,0.4750,0.4896
0.4125,0.4750,0.4913
0.4250,0.4750,0.4928
0.4375,0.4750,0.4938
0.4500,0.4750,0.4945
0.4625,0.4750,0.4951
0.4750,0.4750,0.4954
0.4875,0.4750,0.4956
0.5000,0.4750,0.4957
0.5125,0.4750,0.4957
0.5250,0.4750,0.4955
0.5375,0.4750,0.4953
0.5500,0.4750,0.4950
0.5625,0.4750,0.4949
0.5750,0.4750,0.4947
0.5875,0.4750,0.4944
0.6000,0.4750,0.4940
0.6125,0.4750,0.4933
0.6250,0.4750,0.4923
0.6375,0.4750,0.4910
0.6500,0.4750,0.4893
0.6625,0.4750,0.4872
0.6750,0.4750,0.4851
0.6875,0.4750,0.4831
0.7000,0.4750,0.4818
0.7125,0.4750,0.4811
0.7250,0.4750,0.4809
0.7375,0.4750,0.4808
0.7500,0.4750,0.4806
0.7625,0.4750,0.4804
0.7750,0.4750,0.4800
0.7875,0.4750,0.4793
0.8000,0.4750,0.4780
0.8125,0.4750,0.4757
0.8250,0.4750,0.4717
0.8375,0.4750,0.4653
0.8500,0.4750,0.4561
0.8625,0.4750,0.4447
0.8750,0.4750,0.4325
0.8875,0.4750,0.4208
0.9000,0.4750,0.4107
0.9125,0.4750,0.4029
0.9250,0.4750,0.3977
0.9375,0.4750,0.3957
0.9500,0.4750,0.3991
0.9625,0.4750,0.4063
0.9750,0.4750,0.4134
0.9875,0.4750,0.4181
1.0000,0.4750,0.4193
0.0000,0.4875,0.3530
0.0125,0.4875,0.3661
0.0250,0.4875,0.3778
0.0375,0.4875,0.3878
0.0500,0.4875,0.3968
0.0625,0.4875,0.4061
0.0750,0.4875,0.4170
0.0875,0.4875,0.4298
0.1000,0.4875,0.4437
0.1125,0.4875,0.4566
0.1250,0.4875,0.4664
0.1375,0.4875,0.4723
0.1500,0.4875,0.4744
0.1625,0.4875,0.4738
0.1750,0.4875,0.4711
0.1875,0.4875,0.4674
0.2000,0.4875,0.4637
0.2125,0.4875,0.4612
0.2250,0.4875,0.4609
0.2375,0.4875,0.4630
0.2500,0.4875,0.4672
0.2625,0.4875,0.4723
0.2750,0.4875,0.4773
0.2875,0.4875,0.4813
0.3000,0.4875,0.4840
0.3125,0.4875,0.4855
0.3250,0.4875,0.4862
0.3375,0.4875,0.4863
0.3500,0.4875,0.4865
0.3625,0.4875,0.4869
0.3750,0.4875,0.4877
0.3875,0.4875,0.4890
0.4000,0.4875,0.4905
0.4125,0.4875,0.4919
0.4250,0.4875,0.4931
0.4375,0.4875,0.4940
0.4500,0.4875,0.4947
0.4625,0.4875,0.4952
0.4750,0.4875,0.4955
0.4875,0.4875,0.4956
0.5000,0.4875,0.4956
0.5125,0.4875,0.4954
0.5250,0.4875,0.4951
0.5375,0.4875,0.4948
0.5500,0.4875,0.4946
0.5625,0.4875,0.4946
0.5750,0.4875,0.4945
0.5875,0.4875,0.4944
0.6000,0.4875,0.4940
0.6125,0.4875,0.4931
0.6250,0.4875,0.4918
0.6375,0.4875,0.4902
0.6500,0.4875,0.4882
0.6625,0.4875,0.4861
0.6750,0.4875,0.4840
0.6875,0.4875,0.4825
0.7000,0.4875,0.4816
0.7125,0.4875,0.4812
0.7250,0.4875,0.4810
0.7375,0.4875,0.4810
0.7500,0.4875,0.4808
0.7625,0.4875,0.4804
0.7750,0.4875,0.4798
0.7875,0.4875,0.4788
0.8000,0.4875,0.4772
0.8125,0.4875,0.4745
0.8250,0.4875,0.4701
0.8375,0.4875,0.4634
0.8500,0.4875,0.4545
0.8625,0.4875,0.4439
0.8750,0.4875,0.4329
0.8875,0.4875,0.4227
0.9000,0.4875,0.4141
0.9125,0.4875,0.4077
0.9250,0.4875,0.4042
0.9375,0.4875,0.4043
0.9500,0.4875,0.4080
0.9625,0.4875,0.4152
0.9750,0.4875,0.4224
0.9875,0.4875,0.4269
1.0000,0.4875,0.4278
0.0000,0.5000,0.3564
0.0125,0.5000,0.3675
0.0250,0.5000,0.3773
0.0375,0.5000,0.3857
0.0500,0.5000,0.3933
0.0625,0.5000,0.4014
0.0750,0.5000,0.4111
0.0875,0.5000,0.4232
0.1000,0.5000,0.4373
0.1125,0.5000,0.4512
0.1250,0.5000,0.4623
0.1375,0.5000,0.4690
0.1500,0.5000,0.4714
0.1625,0.5000,0.4705
0.1750,0.5000,0.4675
0.1875,0.5000,0.4632
0.2000,0.5000,0.4589
0.2125,0.5000,0.4557
0.2250,0.5000,0.4549
0.2375,0.5000,0.4569
0.2500,0.5000,0.4615
0.2625,0.5000,0.4675
0.2750,0.5000,0.4736
0.2875,0.5000,0.4787
0.3000,0.5000,0.4823
0.3125,0.5000,0.4845
0.3250,0.5000,0.4857
0.3375,0.5000,0.4864
0.3500,0.5000,0.4871
0.3625,0.5000,0.4879
0.3750,0.5000,0.4889
0.3875,0.5000,0.4901
0.4000,0.5000,0.4913
0.4125,0.5000,0.4923
0.4250,0.5000,0.4931
0.4375,0.5000,0.4938
0.4500,0.5000,0.4945
0.4625,0.5000,0.4949
0.4750,0.5000,0.4952
0.4875,0.5000,0.4953
0.5000,0.5000,0.4952
0.5125,0.5000,0.4950
0.5250,0.5000,0.4947
0.5375,0.5000,0.4944
0.5500,0.5000,0.4942
0.5625,0.5000,0.4943
0.5750,0.5000,0.4944
0.5875,0.5000,0.4944
0.6000,0.5000,0.4939
0.6125,0.5000,0.4929
0.6250,0.5000,0.4914
0.6375,0.5000,0.4893
0.6500,0.5000,0.4870
0.6625,0.5000,0.4847
0.6750,0.5000,0.4828
0.6875,0.5000,0.4814
0.7000,0.5000,0.4807
0.7125,0.5000,0.4804
0.7250,0.5000,0.4804
0.7375,0.5000,0.4804
0.7500,0.5000,0.4803
0.7625,0.5000,0.4799
0.7750,0.5000,0.4792
0.7875,0.5000,0.4781
0.8000,0.5000,0.4763
0.8125,0.5000,0.4734
0.8250,0.5000,0.4688
0.8375,0.5000,0.4624
0.8500,0.5000,0.4540
0.8625,0.5000,0.4445
0.8750,0.5000,0.4348
0.8875,0.5000,0.4259
0.9000,0.5000,0.4186
0.9125,0.5000,0.4137
0.9250,0.5000,0.4120
0.9375,0.5000,0.4140
0.9500,0.5000,0.4191
0.9625,0.5000,0.4258
0.9750,0.5000,0.4318
0.9875,0.5000,0.4356
1.0000,0.5000,0.4359
0.0000,0.5125,0.3593
0.0125,0.5125,0.3685
0.0250,0.5125,0.3766
0.0375,0.5125,0.3838
0.0500,0.5125,0.3906
0.0625,0.5125,0.3977
0.0750,0.5125,0.4063
0.0875,0.5125,0.4175
0.1000,0.5125,0.4312
0.1125,0.5125,0.4457
0.1250,0.5125,0.4579
0.1375,0.5125,0.4654
0.1500,0.5125,0.4682
0.1625,0.5125,0.4673
0.1750,0.5125,0.4640
0.1875,0.5125,0.4595
0.2000,0.5125,0.4549
0.2125,0.5125,0.4513
0.2250,0.5125,0.4500
0.2375,0.5125,0.4518
0.2500,0.5125,0.4567
0.2625,0.5125,0.4634
0.2750,0.5125,0.4704
0.2875,0.5125,0.4764
0.3000,0.5125,0.4808
0.3125,0.5125,0.4837
0.3250,0.5125,0.4855
0.3375,0.5125,0.4868
0.3500,0.5125,0.4879
0.3625,0.5125,0.4890
0.3750,0.5125,0.4900
0.3875,0.5125,0.4910
0.4000,0.5125,0.4918
0.4125,0.5125,0.4924
0.4250,0.5125,0.4929
0.4375,0.5125,0.4935
0.4500,0.5125,0.4940
0.4625,0.5125,0.4945
0.4750,0.5125,0.4948
0.4875,0.5125,0.4948
0.5000,0.5125,0.4947
0.5125,0.5125,0.4944
0.5250,0.5125,0.4941
0.5375,0.5125,0.4938
0.5500,0.5125,0.4937
0.5625,0.5125,0.4939
0.5750,0.5125,0.4941
0.5875,0.5125,0.4942
0.6000,0.5125,0.4937
0.6125,0.5125,0.4926
0.6250,0.5125,0.4908
0.6375,0.5125,0.4884
0.6500,0.5125,0.4858
0.6625,0.5125,0.4833
0.6750,0.5125,0.4813
0.6875,0.5125,0.4799
0.7000,0.5125,0.4792
0.7125,0.5125,0.4789
0.7250,0.5125,0.4789
0.7375,0.5125,0.4789
0.7500,0.5125,0.4788
0.7625,0.5125,0.4785
0.7750,0.5125,0.4778
0.7875,0.5125,0.4768
0.8000,0.5125,0.4750
0.8125,0.5125,0.4722
0.8250,0.5125,0.4681
0.8375,0.5125,0.4622
0.8500,0.5125,0.4548
0.8625,0.5125,0.4464
0.8750,0.5125,0.4379
0.8875,0.5125,0.4301
0.9000,0.5125,0.4241
0.9125,0.5125,0.4207
0.9250,0.5125,0.4207
0.9375,0.5125,0.4240
0.9500,0.5125,0.4293
0.9625,0.5125,0.4346
0.9750,0.5125,0.4383
0.9875,0.5125,0.4402
1.0000,0.5125,0.4404
0.0000,0.5250,0.3605
0.0125,0.5250,0.3679
0.0250,0.5250,0.3748
0.0375,0.5250,0.3812
0.0500,0.5250,0.3876
0.0625,0.5250,0.3942
0.0750,0.5250,0.4021
0.0875,0.5250,0.4123
0.1000,0.5250,0.4252
0.1125,0.5250,0.4399
0.1250,0.5250,0.4529
0.1375,0.5250,0.4614
0.1500,0.5250,0.4648
0.1625,0.5250,0.4642
0.1750,0.5250,0.4611
0.1875,0.5250,0.4568
0.2000,0.5250,0.4522
0.2125,0.5250,0.4485
0.2250,0.5250,0.4470
0.2375,0.5250,0.4486
0.2500,0.5250,0.4535
0.2625,0.5250,0.4606
0.2750,0.5250,0.4683
0.2875,0.5250,0.4749
0.3000,0.5250,0.4798
0.3125,0.5250,0.4832
0.3250,0.5250,0.4855
0.3375,0.5250,0.4872
0.3500,0.5250,0.4886
0.3625,0.5250,0.4897
0.3750,0.5250,0.4907
0.3875,0.5250,0.4913
0.4000,0.5250,0.4917
0.4125,0.5250,0.4920
0.4250,0.5250,0.4923
0.4375,0.5250,0.4928
0.4500,0.5250,0.4933
0.4625,0.5250,0.4938
0.4750,0.5250,0.4941
0.4875,0.5250,0.4941
0.5000,0.5250,0.4940
0.5125,0.5250,0.4937
0.5250,0.5250,0.4933
0.5375,0.5250,0.4931
0.5500,0.5250,0.4930
0.5625,0.5250,0.4932
0.5750,0.5250,0.4935
0.5875,0.5250,0.4937
0.6000,0.5250,0.4933
0.6125,0.5250,0.4920
0.6250,0.5250,0.4900
0.6375,0.5250,0.4873
0.6500,0.5250,0.4844
0.6625,0.5250,0.4818
0.6750,0.5250,0.4796
0.6875,0.5250,0.4782
0.7000,0.5250,0.4773
0.7125,0.5250,0.4768
0.7250,0.5250,0.4765
0.7375,0.5250,0.4763
0.7500,0.5250,0.4762
0.7625,0.5250,0.4759
0.7750,0.5250,0.4754
0.7875,0.5250,0.4747
0.8000,0.5250,0.4734
0.8125,0.5250,0.4712
0.8250,0.5250,0.4678
0.8375,0.5250,0.4630
0.8500,0.5250,0.4567
0.8625,0.5250,0.4494
0.8750,0.5250,0.4420
0.8875,0.5250,0.4353
0.9000,0.5250,0.4305
0.9125,0.5250,0.4285
0.9250,0.5250,0.4297
0.9375,0.5250,0.4333
0.9500,0.5250,0.4375
0.9625,0.5250,0.4408
0.9750,0.5250,0.4424
0.9875,0.5250,0.4426
1.0000,0.5250,0.4417
0.0000,0.5375,0.3585
0.0125,0.5375,0.3642
0.0250,0.5375,0.3703
0.0375,0.5375,0.3765
0.0500,0.5375,0.3829
0.0625,0.5375,0.3898
0.0750,0.5375,0.3975
0.0875,0.5375,0.4071
0.1000,0.5375,0.4194
0.1125,0.5375,0.4337
0.1250,0.5375,0.4473
0.1375,0.5375,0.4568
0.1500,0.5375,0.4612
0.1625,0.5375,0.4614
0.1750,0.5375,0.4591
0.1875,0.5375,0.4553
0.2000,0.5375,0.4511
0.2125,0.5375,0.4477
0.2250,0.5375,0.4461
0.2375,0.5375,0.4476
0.2500,0.5375,0.4525
0.2625,0.5375,0.4597
0.2750,0.5375,0.4676
0.2875,0.5375,0.4743
0.3000,0.5375,0.4794
0.3125,0.5375,0.4830
0.3250,0.5375,0.4855
0.3375,0.5375,0.4873
0.3500,0.5375,0.4888
0.3625,0.5375,0.4898
0.3750,0.5375,0.4905
0.3875,0.5375,0.4908
0.4000,0.5375,0.4909
0.4125,0.5375,0.4909
0.4250,0.5375,0.4910
0.4375,0.5375,0.4914
0.4500,0.5375,0.4920
0.4625,0.5375,0.4926
0.4750,0.5375,0.4929
0.4875,0.5375,0.4930
0.5000,0.5375,0.4929
0.5125,0.5375,0.4926
0.5250,0.5375,0.4923
0.5375,0.5375,0.4920
0.5500,0.5375,0.4920
0.5625,0.5375,0.4923
0.5750,0.5375,0.4926
0.5875,0.5375,0.4928
0.6000,0.5375,0.4925
0.6125,0.5375,0.4912
0.6250,0.5375,0.4890
0.6375,0.5375,0.4861
0.6500,0.5375,0.4830
0.6625,0.5375,0.4802
0.6750,0.5375,0.4779
0.6875,0.5375,0.4762
0.7000,0.5375,0.4750
0.7125,0.5375,0.4741
0.7250,0.5375,0.4734
0.7375,0.5375,0.4729
0.7500,0.5375,0.4725
0.7625,0.5375,0.4723
0.7750,0.5375,0.4722
0.7875,0.5375,0.4721
0.8000,0.5375,0.4716
0.8125,0.5375,0.4704
0.8250,0.5375,0.4681
0.8375,0.5375,0.4645
0.8500,0.5375,0.4596
0.8625,0.5375,0.4535
0.8750,0.5375,0.4470
0.8875,0.5375,0.4413
0.9000,0.5375,0.4374
0.9125,0.5375,0.4363
0.9250,0.5375,0.4380
0.9375,0.5375,0.4408
0.9500,0.5375,0.4433
0.9625,0.5375,0.4446
0.9750,0.5375,0.4446
0.9875,0.5375,0.4436
1.0000,0.5375,0.4419
0.0000,0.5500,0.3506
0.0125,0.5500,0.3549
0.0250,0.5500,0.3606
0.0375,0.5500,0.3673
0.0500,0.5500,0.3747
0.0625,0.5500,0.3826
0.0750,0.5500,0.3912
0.0875,0.5500,0.4011
0.1000,0.5500,0.4132
0.1125,0.5500,0.4273
0.1250,0.5500,0.4411
0.1375,0.5500,0.4515
0.1500,0.5500,0.4572
0.1625,0.5500,0.4589
0.1750,0.5500,0.4579
0.1875,0.5500,0.4553
0.2000,0.5500,0.4520
0.2125,0.5500,0.4491
0.2250,0.5500,0.4476
0.2375,0.5500,0.4489
0.2500,0.5500,0.4536
0.2625,0.5500,0.4607
0.2750,0.5500,0.4683
0.2875,0.5500,0.4748
0.3000,0.5500,0.4796
0.3125,0.5500,0.4829
0.3250,0.5500,0.4852
0.3375,0.5500,0.4869
0.3500,0.5500,0.4881
0.3625,0.5500,0.4889
0.3750,0.5500,0.4892
0.3875,0.5500,0.4891
0.4000,0.5500,0.4887
0.4125,0.5500,0.4884
0.4250,0.5500,0.4884
0.4375,0.5500,0.4889
0.4500,0.5500,0.4897
0.4625,0.5500,0.4906
0.4750,0.5500,0.4912
0.4875,0.5500,0.4914
0.5000,0.5500,0.4913
0.5125,0.5500,0.4911
0.5250,0.5500,0.4908
0.5375,0.5500,0.4906
0.5500,0.5500,0.4906
0.5625,0.5500,0.4909
0.5750,0.5500,0.4913
0.5875,0.5500,0.4915
0.6000,0.5500,0.4912
0.6125,0.5500,0.4900
0.6250,0.5500,0.4877
0.6375,0.5500,0.4846
0.6500,0.5500,0.4814
0.6625,0.5500,0.4784
0.6750,0.5500,0.4760
0.6875,0.5500,0.4740
0.7000,0.5500,0.4724
0.7125,0.5500,0.4710
0.7250,0.5500,0.4698
0.7375,0.5500,0.4688
0.7500,0.5500,0.4683
0.7625,0.5500,0.4683
0.7750,0.5500,0.4689
0.7875,0.5500,0.4697
0.8000,0.5500,0.4702
0.8125,0.5500,0.4700
0.8250,0.5500,0.4689
0.8375,0.5500,0.4666
0.8500,0.5500,0.4630
0.8625,0.5500,0.4581
0.8750,0.5500,0.4527
0.8875,0.5500,0.4477
0.9000,0.5500,0.4444
0.9125,0.5500,0.4436
0.9250,0.5500,0.4447
0.9375,0.5500,0.4461
0.9500,0.5500,0.4468
0.9625,0.5500,0.4464
0.9750,0.5500,0.4451
0.9875,0.5500,0.4433
1.0000,0.5500,0.4409
0.0000,0.5625,0.3335
0.0125,0.5625,0.3366
0.0250,0.5625,0.3426
0.0375,0.5625,0.3507
0.0500,0.5625,0.3602
0.0625,0.5625,0.3705
0.0750,0.5625,0.3815
0.0875,0.5625,0.3933
0.1000,0.5625,0.4065
0.1125,0.5625,0.4209
0.1250,0.5625,0.4348
0.1375,0.5625,0.4458
0.1500,0.5625,0.4528
0.1625,0.5625,0.4563
0.1750,0.5625,0.4573
0.1875,0.5625,0.4566
0.2000,0.5625,0.4548
0.2125,0.5625,0.4527
0.2250,0.5625,0.4516
0.2375,0.5625,0.4526
0.2500,0.5625,0.4567
0.2625,0.5625,0.4632
0.2750,0.5625,0.4701
0.2875,0.5625,0.4759
0.3000,0.5625,0.4800
0.3125,0.5625,0.4828
0.3250,0.5625,0.4846
0.3375,0.5625,0.4858
0.3500,0.5625,0.4865
0.3625,0.5625,0.4867
0.3750,0.5625,0.4864
0.3875,0.5625,0.4857
0.4000,0.5625,0.4849
0.4125,0.5625,0.4843
0.4250,0.5625,0.4842
0.4375,0.5625,0.4848
0.4500,0.5625,0.4861
0.4625,0.5625,0.4874
0.4750,0.5625,0.4886
0.4875,0.5625,0.4891
0.5000,0.5625,0.4893
0.5125,0.5625,0.4891
0.5250,0.5625,0.4888
0.5375,0.5625,0.4886
0.5500,0.5625,0.4887
0.5625,0.5625,0.4889
0.5750,0.5625,0.4893
0.5875,0.5625,0.4896
0.6000,0.5625,0.4894
0.6125,0.5625,0.4883
0.6250,0.5625,0.4861
0.6375,0.5625,0.4830
0.6500,0.5625,0.4797
0.6625,0.5625,0.4765
0.6750,0.5625,0.4738
0.6875,0.5625,0.4715
0.7000,0.5625,0.4694
0.7125,0.5625,0.4674
0.7250,0.5625,0.4657
0.7375,0.5625,0.4645
0.7500,0.5625,0.4641
0.7625,0.5625,0.4647
0.7750,0.5625,0.4661
0.7875,0.5625,0.4679
0.8000,0.5625,0.4694
0.8125,0.5625,0.4702
0.8250,0.5625,0.4699
0.8375,0.5625,0.4687
0.8500,0.5625,0.4662
0.8625,0.5625,0.4627
0.8750,0.5625,0.4583
0.8875,0.5625,0.4539
0.9000,0.5625,0.4508
0.9125,0.5625,0.4495
0.9250,0.5625,0.4493
0.9375,0.5625,0.4490
0.9500,0.5625,0.4481
0.9625,0.5625,0.4464
0.9750,0.5625,0.4441
0.9875,0.5625,0.4415
1.0000,0.5625,0.4384
0.0000,0.5750,0.3039
0.0125,0.5750,0.3062
0.0250,0.5750,0.3132
0.0375,0.5750,0.3238
0.0500,0.5750,0.3369
0.0625,0.5750,0.3515
0.0750,0.5750,0.3670
0.0875,0.5750,0.3830
0.1000,0.5750,0.3993
0.1125,0.5750,0.4153
0.1250,0.5750,0.4294
0.1375,0.5750,0.4404
0.1500,0.5750,0.4483
0.1625,0.5750,0.4536
0.1750,0.5750,0.4568
0.1875,0.5750,0.4583
0.2000,0.5750,0.4586
0.2125,0.5750,0.4581
0.2250,0.5750,0.4577
0.2375,0.5750,0.4586
0.2500,0.5750,0.4618
0.2625,0.5750,0.4670
0.2750,0.5750,0.4726
0.2875,0.5750,0.4772
0.3000,0.5750,0.4803
0.3125,0.5750,0.4822
0.3250,0.5750,0.4833
0.3375,0.5750,0.4837
0.3500,0.5750,0.4836
0.3625,0.5750,0.4829
0.3750,0.5750,0.4818
0.3875,0.5750,0.4805
0.4000,0.5750,0.4793
0.4125,0.5750,0.4785
0.4250,0.5750,0.4784
0.4375,0.5750,0.4793
0.4500,0.5750,0.4811
0.4625,0.5750,0.4832
0.4750,0.5750,0.4851
0.4875,0.5750,0.4863
0.5000,0.5750,0.4867
0.5125,0.5750,0.4867
0.5250,0.5750,0.4866
0.5375,0.5750,0.4864
0.5500,0.5750,0.4863
0.5625,0.5750,0.4865
0.5750,0.5750,0.4867
0.5875,0.5750,0.4870
0.6000,0.5750,0.4869
0.6125,0.5750,0.4860
0.6250,0.5750,0.4841
0.6375,0.5750,0.4811
0.6500,0.5750,0.4777
0.6625,0.5750,0.4744
0.6750,0.5750,0.4714
0.6875,0.5750,0.4687
0.7000,0.5750,0.4660
0.7125,0.5750,0.4636
0.7250,0.5750,0.4616
0.7375,0.5750,0.4605
0.7500,0.5750,0.4606
0.7625,0.5750,0.4620
0.7750,0.5750,0.4644
0.7875,0.5750,0.4671
0.8000,0.5750,0.4693
0.8125,0.5750,0.4706
0.8250,0.5750,0.4710
0.8375,0.5750,0.4704
0.8500,0.5750,0.4688
0.8625,0.5750,0.4662
0.8750,0.5750,0.4627
0.8875,0.5750,0.4588
0.9000,0.5750,0.4555
0.9125,0.5750,0.4531
0.9250,0.5750,0.4514
0.9375,0.5750,0.4496
0.9500,0.5750,0.4472
0.9625,0.5750,0.4444
0.9750,0.5750,0.4412
0.9875,0.5750,0.4375
1.0000,0.5750,0.4334
0.0000,0.5875,0.2626
0.0125,0.5875,0.2642
0.0250,0.5875,0.2728
0.0375,0.5875,0.2866
0.0500,0.5875,0.3045
0.0625,0.5875,0.3252
0.0750,0.5875,0.3476
0.0875,0.5875,0.3705
0.1000,0.5875,0.3923
0.1125,0.5875,0.4110
0.1250,0.5875,0.4255
0.1375,0.5875,0.4363
0.1500,0.5875,0.4444
0.1625,0.5875,0.4508
0.1750,0.5875,0.4558
0.1875,0.5875,0.4596
0.2000,0.5875,0.4622
0.2125,0.5875,0.4638
0.2250,0.5875,0.4647
0.2375,0.5875,0.4658
0.2500,0.5875,0.4680
0.2625,0.5875,0.4715
0.2750,0.5875,0.4753
0.2875,0.5875,0.4783
0.3000,0.5875,0.4802
0.3125,0.5875,0.4810
0.3250,0.5875,0.4810
0.3375,0.5875,0.4804
0.3500,0.5875,0.4792
0.3625,0.5875,0.4775
0.3750,0.5875,0.4756
0.3875,0.5875,0.4737
0.4000,0.5875,0.4722
0.4125,0.5875,0.4715
0.4250,0.5875,0.4717
0.4375,0.5875,0.4731
0.4500,0.5875,0.4755
0.4625,0.5875,0.4785
0.4750,0.5875,0.4812
0.4875,0.5875,0.4831
0.5000,0.5875,0.4841
0.5125,0.5875,0.4843
0.5250,0.5875,0.4842
0.5375,0.5875,0.4840
0.5500,0.5875,0.4838
0.5625,0.5875,0.4838
0.5750,0.5875,0.4838
0.5875,0.5875,0.4839
0.6000,0.5875,0.4838
0.6125,0.5875,0.4832
0.6250,0.5875,0.4817
0.6375,0.5875,0.4790
0.6500,0.5875,0.4756
0.6625,0.5875,0.4722
0.6750,0.5875,0.4688
0.6875,0.5875,0.4656
0.7000,0.5875,0.4625
0.7125,0.5875,0.4598
0.7250,0.5875,0.4579
0.7375,0.5875,0.4573
0.7500,0.5875,0.4581
0.7625,0.5875,0.4605
0.7750,0.5875,0.4636
0.7875,0.5875,0.4669
0.8000,0.5875,0.4695
0.8125,0.5875,0.4712
0.8250,0.5875,0.4718
0.8375,0.5875,0.4715
0.8500,0.5875,0.4702
0.8625,0.5875,0.4680
0.8750,0.5875,0.4648
0.8875,0.5875,0.4611
0.9000,0.5875,0.4573
0.9125,0.5875,0.4539
0.9250,0.5875,0.4508
0.9375,0.5875,0.4475
0.9500,0.5875,0.4439
0.9625,0.5875,0.4398
0.9750,0.5875,0.4352
0.9875,0.5875,0.4302
1.0000,0.5875,0.4246
0.0000,0.6000,0.2185
0.0125,0.6000,0.2189
0.0250,0.6000,0.2280
0.0375,0.6000,0.2443
0.0500,0.6000,0.2668
0.0625,0.6000,0.2945
0.0750,0.6000,0.3258
0.0875,0.6000,0.3577
0.1000,0.6000,0.3863
0.1125,0.6000,0.4082
0.1250,0.6000,0.4233
0.1375,0.6000,0.4337
0.1500,0.6000,0.4417
0.1625,0.6000,0.4485
0.1750,0.6000,0.4546
0.1875,0.6000,0.4600
0.2000,0.6000,0.4646
0.2125,0.6000,0.4681
0.2250,0.6000,0.4708
0.2375,0.6000,0.4727
0.2500,0.6000,0.4744
0.2625,0.6000,0.4762
0.2750,0.6000,0.4778
0.2875,0.6000,0.4789
0.3000,0.6000,0.4792
0.3125,0.6000,0.4787
0.3250,0.6000,0.4775
0.3375,0.6000,0.4757
0.3500,0.6000,0.4733
0.3625,0.6000,0.4705
0.3750,0.6000,0.4679
0.3875,0.6000,0.4657
0.4000,0.6000,0.4644
0.4125,0.6000,0.4641
0.4250,0.6000,0.4651
0.4375,0.6000,0.4672
0.4500,0.6000,0.4703
0.4625,0.6000,0.4740
0.4750,0.6000,0.4775
0.4875,0.6000,0.4801
0.5000,0.6000,0.4815
0.5125,0.6000,0.4820
0.5250,0.6000,0.4819
0.5375,0.6000,0.4817
0.5500,0.6000,0.4813
0.5625,0.6000,0.4811
0.5750,0.6000,0.4809
0.5875,0.6000,0.4807
0.6000,0.6000,0.4806
0.6125,0.6000,0.4801
0.6250,0.6000,0.4789
0.6375,0.6000,0.4767
0.6500,0.6000,0.4735
0.6625,0.6000,0.4699
0.6750,0.6000,0.4662
0.6875,0.6000,0.4626
0.7000,0.6000,0.4593
0.7125,0.6000,0.4567
0.7250,0.6000,0.4553
0.7375,0.6000,0.4553
0.7500,0.6000,0.4570
0.7625,0.6000,0.4600
0.7750,0.6000,0.4636
0.7875,0.6000,0.4671
0.8000,0.6000,0.4699
0.8125,0.6000,0.4716
0.8250,0.6000,0.4723
0.8375,0.6000,0.4718
0.8500,0.6000,0.4702
0.8625,0.6000,0.4676
0.8750,0.6000,0.4641
0.8875,0.6000,0.4600
0.9000,0.6000,0.4556
0.9125,0.6000,0.4513
0.9250,0.6000,0.4469
0.9375,0.6000,0.4422
0.9500,0.6000,0.4369
0.9625,0.6000,0.4311
0.9750,0.6000,0.4247
0.9875,0.6000,0.4177
1.0000,0.6000,0.4101
0.0000,0.6125,0.1852
0.0125,0.6125,0.1829
0.0250,0.6125,0.1908
0.0375,0.6125,0.2074
0.0500,0.6125,0.2326
0.0625,0.6125,0.2661
0.0750,0.6125,0.3060
0.0875,0.6125,0.3471
0.1000,0.6125,0.3821
0.1125,0.6125,0.4068
0.1250,0.6125,0.4223
0.1375,0.6125,0.4324
0.1500,0.6125,0.4401
0.1625,0.6125,0.4469
0.1750,0.6125,0.4536
0.1875,0.6125,0.4600
0.2000,0.6125,0.4658
0.2125,0.6125,0.4709
0.2250,0.6125,0.4749
0.2375,0.6125,0.4778
0.2500,0.6125,0.4795
0.2625,0.6125,0.4800
0.2750,0.6125,0.4796
0.2875,0.6125,0.4786
0.3000,0.6125,0.4772
0.3125,0.6125,0.4752
0.3250,0.6125,0.4725
0.3375,0.6125,0.4693
0.3500,0.6125,0.4657
0.3625,0.6125,0.4621
0.3750,0.6125,0.4591
0.3875,0.6125,0.4571
0.4000,0.6125,0.4563
0.4125,0.6125,0.4570
0.4250,0.6125,0.4589
0.4375,0.6125,0.4619
0.4500,0.6125,0.4658
0.4625,0.6125,0.4702
0.4750,0.6125,0.4743
0.4875,0.6125,0.4774
0.5000,0.6125,0.4792
0.5125,0.6125,0.4799
0.5250,0.6125,0.4798
0.5375,0.6125,0.4795
0.5500,0.6125,0.4790
0.5625,0.6125,0.4786
0.5750,0.6125,0.4782
0.5875,0.6125,0.4779
0.6000,0.6125,0.4776
0.6125,0.6125,0.4772
0.6250,0.6125,0.4763
0.6375,0.6125,0.4745
0.6500,0.6125,0.4717
0.6625,0.6125,0.4681
0.6750,0.6125,0.4643
0.6875,0.6125,0.4606
0.7000,0.6125,0.4573
0.7125,0.6125,0.4551
0.7250,0.6125,0.4542
0.7375,0.6125,0.4549
0.7500,0.6125,0.4571
0.7625,0.6125,0.4604
0.7750,0.6125,0.4641
0.7875,0.6125,0.4675
0.8000,0.6125,0.4702
0.8125,0.6125,0.4718
0.8250,0.6125,0.4721
0.8375,0.6125,0.4711
0.8500,0.6125,0.4688
0.8625,0.6125,0.4652
0.8750,0.6125,0.4608
0.8875,0.6125,0.4558
0.9000,0.6125,0.4507
0.9125,0.6125,0.4454
0.9250,0.6125,0.4396
0.9375,0.6125,0.4329
0.9500,0.6125,0.4253
0.9625,0.6125,0.4170
0.9750,0.6125,0.4081
0.9875,0.6125,0.3988
1.0000,0.6125,0.3889
0.0000,0.6250,0.1718
0.0125,0.6250,0.1658
0.0250,0.6250,0.1706
0.0375,0.6250,0.1854
0.0500,0.6250,0.2106
0.0625,0.6250,0.2470
0.0750,0.6250,0.2926
0.0875,0.6250,0.3401
0.1000,0.6250,0.3796
0.1125,0.6250,0.4062
0.1250,0.6250,0.4222
0.1375,0.6250,0.4321
0.1500,0.6250,0.4396
0.1625,0.6250,0.4464
0.1750,0.6250,0.4533
0.1875,0.6250,0.4602
0.2000,0.6250,0.4668
0.2125,0.6250,0.4727
0.2250,0.6250,0.4774
0.2375,0.6250,0.4809
0.2500,0.6250,0.4827
0.2625,0.6250,0.4826
0.2750,0.6250,0.4804
0.2875,0.6250,0.4774
0.3000,0.6250,0.4739
0.3125,0.6250,0.4701
0.3250,0.6250,0.4659
0.3375,0.6250,0.4614
0.3500,0.6250,0.4569
0.3625,0.6250,0.4528
0.3750,0.6250,0.4497
0.3875,0.6250,0.4482
0.4000,0.6250,0.4483
0.4125,0.6250,0.4501
0.4250,0.6250,0.4533
0.4375,0.6250,0.4574
0.4500,0.6250,0.4622
0.4625,0.6250,0.4671
0.4750,0.6250,0.4717
0.4875,0.6250,0.4751
0.5000,0.6250,0.4771
0.5125,0.6250,0.4779
0.5250,0.6250,0.4779
0.5375,0.6250,0.4775
0.5500,0.6250,0.4770
0.5625,0.6250,0.4765
0.5750,0.6250,0.4760
0.5875,0.6250,0.4756
0.6000,0.6250,0.4753
0.6125,0.6250,0.4749
0.6250,0.6250,0.4742
0.6375,0.6250,0.4730
0.6500,0.6250,0.4708
0.6625,0.6250,0.4676
0.6750,0.6250,0.4640
0.6875,0.6250,0.4605
0.7000,0.6250,0.4575
0.7125,0.6250,0.4556
0.7250,0.6250,0.4550
0.7375,0.6250,0.4560
0.7500,0.6250,0.4582
0.7625,0.6250,0.4613
0.7750,0.6250,0.4647
0.7875,0.6250,0.4679
0.8000,0.6250,0.4703
0.8125,0.6250,0.4714
0.8250,0.6250,0.4711
0.8375,0.6250,0.4692
0.8500,0.6250,0.4657
0.8625,0.6250,0.4610
0.8750,0.6250,0.4555
0.8875,0.6250,0.4497
0.9000,0.6250,0.4438
0.9125,0.6250,0.4374
0.9250,0.6250,0.4297
0.9375,0.6250,0.4202
0.9500,0.6250,0.4091
0.9625,0.6250,0.3974
0.9750,0.6250,0.3857
0.9875,0.6250,0.3742
1.0000,0.6250,0.3630
0.0000,0.6375,0.1785
0.0125,0.6375,0.1689
0.0250,0.6375,0.1701
0.0375,0.6375,0.1818
0.0500,0.6375,0.2049
0.0625,0.6375,0.2404
0.0750,0.6375,0.2870
0.0875,0.6375,0.3368
0.1000,0.6375,0.3783
0.1125,0.6375,0.4061
0.1250,0.6375,0.4225
0.1375,0.6375,0.4325
0.1500,0.6375,0.4400
0.1625,0.6375,0.4470
0.1750,0.6375,0.4541
0.1875,0.6375,0.4613
0.2000,0.6375,0.4682
0.2125,0.6375,0.4742
0.2250,0.6375,0.4791
0.2375,0.6375,0.4825
0.2500,0.6375,0.4842
0.2625,0.6375,0.4836
0.2750,0.6375,0.4805
0.2875,0.6375,0.4753
0.3000,0.6375,0.4694
0.3125,0.6375,0.4636
0.3250,0.6375,0.4580
0.3375,0.6375,0.4524
0.3500,0.6375,0.4473
0.3625,0.6375,0.4430
0.3750,0.6375,0.4402
0.3875,0.6375,0.4393
0.4000,0.6375,0.4404
0.4125,0.6375,0.4434
0.4250,0.6375,0.4479
0.4375,0.6375,0.4534
0.4500,0.6375,0.4592
0.4625,0.6375,0.4647
0.4750,0.6375,0.4695
0.4875,0.6375,0.4731
0.5000,0.6375,0.4752
0.5125,0.6375,0.4760
0.5250,0.6375,0.4761
0.5375,0.6375,0.4757
0.5500,0.6375,0.4753
0.5625,0.6375,0.4748
0.5750,0.6375,0.4743
0.5875,0.6375,0.4739
0.6000,0.6375,0.4736
0.6125,0.6375,0.4732
0.6250,0.6375,0.4728
0.6375,0.6375,0.4721
0.6500,0.6375,0.4708
0.6625,0.6375,0.4687
0.6750,0.6375,0.4659
0.6875,0.6375,0.4628
0.7000,0.6375,0.4601
0.7125,0.6375,0.4582
0.7250,0.6375,0.4575
0.7375,0.6375,0.4582
0.7500,0.6375,0.4599
0.7625,0.6375,0.4625
0.7750,0.6375,0.4653
0.7875,0.6375,0.4679
0.8000,0.6375,0.4697
0.8125,0.6375,0.4702
0.8250,0.6375,0.4690
0.8375,0.6375,0.4660
0.8500,0.6375,0.4613
0.8625,0.6375,0.4554
0.8750,0.6375,0.4491
0.8875,0.6375,0.4427
0.9000,0.6375,0.4362
0.9125,0.6375,0.4288
0.9250,0.6375,0.4193
0.9375,0.6375,0.4065
0.9500,0.6375,0.3914
0.9625,0.6375,0.3759
0.9750,0.6375,0.3616
0.9875,0.6375,0.3492
1.0000,0.6375,0.3384
0.0000,0.6500,0.1995
0.0125,0.6500,0.1875
0.0250,0.6500,0.1857
0.0375,0.6500,0.1940
0.0500,0.6500,0.2133
0.0625,0.6500,0.2449
0.0750,0.6500,0.2880
0.0875,0.6500,0.3358
0.1000,0.6500,0.3772
0.1125,0.6500,0.4058
0.1250,0.6500,0.4230
0.1375,0.6500,0.4336
0.1500,0.6500,0.4415
0.1625,0.6500,0.4487
0.1750,0.6500,0.4561
0.1875,0.6500,0.4634
0.2000,0.6500,0.4702
0.2125,0.6500,0.4760
0.2250,0.6500,0.4804
0.2375,0.6500,0.4834
0.2500,0.6500,0.4846
0.2625,0.6500,0.4835
0.2750,0.6500,0.4794
0.2875,0.6500,0.4724
0.3000,0.6500,0.4641
0.3125,0.6500,0.4561
0.3250,0.6500,0.4490
0.3375,0.6500,0.4428
0.3500,0.6500,0.4373
0.3625,0.6500,0.4331
0.3750,0.6500,0.4306
0.3875,0.6500,0.4303
0.4000,0.6500,0.4325
0.4125,0.6500,0.4368
0.4250,0.6500,0.4428
0.4375,0.6500,0.4497
0.4500,0.6500,0.4566
0.4625,0.6500,0.4628
0.4750,0.6500,0.4678
0.4875,0.6500,0.4713
0.5000,0.6500,0.4734
0.5125,0.6500,0.4742
0.5250,0.6500,0.4743
0.5375,0.6500,0.4741
0.5500,0.6500,0.4737
0.5625,0.6500,0.4734
0.5750,0.6500,0.4730
0.5875,0.6500,0.4727
0.6000,0.6500,0.4723
0.6125,0.6500,0.4720
0.6250,0.6500,0.4718
0.6375,0.6500,0.4716
0.6500,0.6500,0.4712
0.6625,0.6500,0.4703
0.6750,0.6500,0.4687
0.6875,0.6500,0.4665
0.7000,0.6500,0.4642
0.7125,0.6500,0.4622
0.7250,0.6500,0.4611
0.7375,0.6500,0.4609
0.7500,0.6500,0.4618
0.7625,0.6500,0.4635
0.7750,0.6500,0.4654
0.7875,0.6500,0.4672
0.8000,0.6500,0.4682
0.8125,0.6500,0.4679
0.8250,0.6500,0.4657
0.8375,0.6500,0.4615
0.8500,0.6500,0.4557
0.8625,0.6500,0.4491
0.8750,0.6500,0.4422
0.8875,0.6500,0.4355
0.9000,0.6500,0.4287
0.9125,0.6500,0.4206
0.9250,0.6500,0.4098
0.9375,0.6500,0.3950
0.9500,0.6500,0.3770
0.9625,0.6500,0.3590
0.9750,0.6500,0.3436
0.9875,0.6500,0.3316
1.0000,0.6500,0.3224
0.0000,0.6625,0.2275
0.0125,0.6625,0.2148
0.0250,0.6625,0.2109
0.0375,0.6625,0.2160
0.0500,0.6625,0.2307
0.0625,0.6625,0.2563
0.0750,0.6625,0.2929
0.0875,0.6625,0.3359
0.1000,0.6625,0.3757
0.1125,0.6625,0.4050
0.1250,0.6625,0.4236
0.1375,0.6625,0.4352
0.1500,0.6625,0.4438
0.1625,0.6625,0.4516
0.1750,0.6625,0.4591
0.1875,0.6625,0.4663
0.2000,0.6625,0.4726
0.2125,0.6625,0.4777
0.2250,0.6625,0.4814
0.2375,0.6625,0.4836
0.2500,0.6625,0.4842
0.2625,0.6625,0.4824
0.2750,0.6625,0.4775
0.2875,0.6625,0.4689
0.3000,0.6625,0.4582
0.3125,0.6625,0.4481
0.3250,0.6625,0.4396
0.3375,0.6625,0.4327
0.3500,0.6625,0.4272
0.3625,0.6625,0.4232
0.3750,0.6625,0.4211
0.3875,0.6625,0.4214
0.4000,0.6625,0.4246
0.4125,0.6625,0.4303
0.4250,0.6625,0.4379
0.4375,0.6625,0.4464
0.4500,0.6625,0.4545
0.4625,0.6625,0.4613
0.4750,0.6625,0.4664
0.4875,0.6625,0.4697
0.5000,0.6625,0.4716
0.5125,0.6625,0.4724
0.5250,0.6625,0.4726
0.5375,0.6625,0.4726
0.5500,0.6625,0.4724
0.5625,0.6625,0.4722
0.5750,0.6625,0.4719
0.5875,0.6625,0.4716
0.6000,0.6625,0.4713
0.6125,0.6625,0.4709
0.6250,0.6625,0.4706
0.6375,0.6625,0.4706
0.6500,0.6625,0.4709
0.6625,0.6625,0.4710
0.6750,0.6625,0.4706
0.6875,0.6625,0.4696
0.7000,0.6625,0.4681
0.7125,0.6625,0.4663
0.7250,0.6625,0.4646
0.7375,0.6625,0.4636
0.7500,0.6625,0.4633
0.7625,0.6625,0.4636
0.7750,0.6625,0.4644
0.7875,0.6625,0.4651
0.8000,0.6625,0.4652
0.8125,0.6625,0.4640
0.8250,0.6625,0.4609
0.8375,0.6625,0.4560
0.8500,0.6625,0.4496
0.8625,0.6625,0.4425
0.8750,0.6625,0.4355
0.8875,0.6625,0.4287
0.9000,0.6625,0.4216
0.9125,0.6625,0.4133
0.9250,0.6625,0.4021
0.9375,0.6625,0.3870
0.9500,0.6625,0.3689
0.9625,0.6625,0.3512
0.9750,0.6625,0.3367
0.9875,0.6625,0.3262
1.0000,0.6625,0.3188
0.0000,0.6750,0.2562
0.0125,0.6750,0.2443
0.0250,0.6750,0.2393
0.0375,0.6750,0.2415
0.0500,0.6750,0.2515
0.0625,0.6750,0.2704
0.0750,0.6750,0.2993
0.0875,0.6750,0.3360
0.1000,0.6750,0.3735
0.1125,0.6750,0.4036
0.1250,0.6750,0.4241
0.1375,0.6750,0.4374
0.1500,0.6750,0.4471
0.1625,0.6750,0.4553
0.1750,0.6750,0.4628
0.1875,0.6750,0.4694
0.2000,0.6750,0.4750
0.2125,0.6750,0.4792
0.2250,0.6750,0.4820
0.2375,0.6750,0.4834
0.2500,0.6750,0.4831
0.2625,0.6750,0.4805
0.2750,0.6750,0.4747
0.2875,0.6750,0.4648
0.3000,0.6750,0.4521
0.3125,0.6750,0.4397
0.3250,0.6750,0.4297
0.3375,0.6750,0.4223
0.3500,0.6750,0.4168
0.3625,0.6750,0.4132
0.3750,0.6750,0.4117
0.3875,0.6750,0.4128
0.4000,0.6750,0.4170
0.4125,0.6750,0.4242
0.4250,0.6750,0.4336
0.4375,0.6750,0.4436
0.4500,0.6750,0.4527
0.4625,0.6750,0.4600
0.4750,0.6750,0.4650
0.4875,0.6750,0.4681
0.5000,0.6750,0.4698
0.5125,0.6750,0.4706
0.5250,0.6750,0.4709
0.5375,0.6750,0.4710
0.5500,0.6750,0.4711
0.5625,0.6750,0.4710
0.5750,0.6750,0.4709
0.5875,0.6750,0.4705
0.6000,0.6750,0.4700
0.6125,0.6750,0.4694
0.6250,0.6750,0.4689
0.6375,0.6750,0.4690
0.6500,0.6750,0.4696
0.6625,0.6750,0.4704
0.6750,0.6750,0.4710
0.6875,0.6750,0.4711
0.7000,0.6750,0.4704
0.7125,0.6750,0.4691
0.7250,0.6750,0.4673
0.7375,0.6750,0.4653
0.7500,0.6750,0.4636
0.7625,0.6750,0.4623
0.7750,0.6750,0.4615
0.7875,0.6750,0.4609
0.8000,0.6750,0.4601
0.8125,0.6750,0.4583
0.8250,0.6750,0.4550
0.8375,0.6750,0.4500
0.8500,0.6750,0.4436
0.8625,0.6750,0.4366
0.8750,0.6750,0.4297
0.8875,0.6750,0.4228
0.9000,0.6750,0.4157
0.9125,0.6750,0.4073
0.9250,0.6750,0.3965
0.9375,0.6750,0.3826
0.9500,0.6750,0.3668
0.9625,0.6750,0.3519
0.9750,0.6750,0.3401
0.9875,0.6750,0.3317
1.0000,0.6750,0.3261
0.0000,0.6875,0.2812
0.0125,0.6875,0.2710
0.0250,0.6875,0.2656
0.0375,0.6875,0.2655
0.0500,0.6875,0.2713
0.0625,0.6875,0.2842
0.0750,0.6875,0.3057
0.0875,0.6875,0.3359
0.1000,0.6875,0.3705
0.1125,0.6875,0.4017
0.1250,0.6875,0.4248
0.1375,0.6875,0.4402
0.1500,0.6875,0.4510
0.1625,0.6875,0.4595
0.1750,0.6875,0.4665
0.1875,0.6875,0.4723
0.2000,0.6875,0.4769
0.2125,0.6875,0.4801
0.2250,0.6875,0.4820
0.2375,0.6875,0.4825
0.2500,0.6875,0.4814
0.2625,0.6875,0.4779
0.2750,0.6875,0.4710
0.2875,0.6875,0.4598
0.3000,0.6875,0.4455
0.3125,0.6875,0.4312
0.3250,0.6875,0.4196
0.3375,0.6875,0.4115
0.3500,0.6875,0.4062
0.3625,0.6875,0.4032
0.3750,0.6875,0.4026
0.3875,0.6875,0.4049
0.4000,0.6875,0.4105
0.4125,0.6875,0.4193
0.4250,0.6875,0.4302
0.4375,0.6875,0.4415
0.4500,0.6875,0.4513
0.4625,0.6875,0.4587
0.4750,0.6875,0.4635
0.4875,0.6875,0.4663
0.5000,0.6875,0.4678
0.5125,0.6875,0.4685
0.5250,0.6875,0.4689
0.5375,0.6875,0.4692
0.5500,0.6875,0.4695
0.5625,0.6875,0.4697
0.5750,0.6875,0.4695
0.5875,0.6875,0.4691
0.6000,0.6875,0.4682
0.6125,0.6875,0.4672
0.6250,0.6875,0.4664
0.6375,0.6875,0.4663
0.6500,0.6875,0.4671
0.6625,0.6875,0.4684
0.6750,0.6875,0.4698
0.6875,0.6875,0.4708
0.7000,0.6875,0.4710
0.7125,0.6875,0.4702
0.7250,0.6875,0.4684
0.7375,0.6875,0.4656
0.7500,0.6875,0.4623
0.7625,0.6875,0.4590
0.7750,0.6875,0.4563
0.7875,0.6875,0.4544
0.8000,0.6875,0.4529
0.8125,0.6875,0.4513
0.8250,0.6875,0.4487
0.8375,0.6875,0.4445
0.8500,0.6875,0.4389
0.8625,0.6875,0.4324
0.8750,0.6875,0.4256
0.8875,0.6875,0.4188
0.9000,0.6875,0.4117
0.9125,0.6875,0.4034
0.9250,0.6875,0.3934
0.9375,0.6875,0.3815
0.9500,0.6875,0.3689
0.9625,0.6875,0.3577
0.9750,0.6875,0.3492
0.9875,0.6875,0.3433
1.0000,0.6875,0.3395
0.0000,0.7000,0.3007
0.0125,0.7000,0.2924
0.0250,0.7000,0.2871
0.0375,0.7000,0.2855
0.0500,0.7000,0.2880
0.0625,0.7000,0.2961
0.0750,0.7000,0.3115
0.0875,0.7000,0.3359
0.1000,0.7000,0.3676
0.1125,0.7000,0.3999
0.1250,0.7000,0.4258
0.1375,0.7000,0.4436
0.1500,0.7000,0.4553
0.1625,0.7000,0.4636
0.1750,0.7000,0.4698
0.1875,0.7000,0.4745
0.2000,0.7000,0.4780
0.2125,0.7000,0.4803
0.2250,0.7000,0.4814
0.2375,0.7000,0.4812
0.2500,0.7000,0.4791
0.2625,0.7000,0.4746
0.2750,0.7000,0.4664
0.2875,0.7000,0.4541
0.3000,0.7000,0.4385
0.3125,0.7000,0.4226
0.3250,0.7000,0.4096
0.3375,0.7000,0.4008
0.3500,0.7000,0.3958
0.3625,0.7000,0.3939
0.3750,0.7000,0.3947
0.3875,0.7000,0.3986
0.4000,0.7000,0.4059
0.4125,0.7000,0.4163
0.4250,0.7000,0.4283
0.4375,0.7000,0.4401
0.4500,0.7000,0.4499
0.4625,0.7000,0.4569
0.4750,0.7000,0.4613
0.4875,0.7000,0.4639
0.5000,0.7000,0.4652
0.5125,0.7000,0.4659
0.5250,0.7000,0.4663
0.5375,0.7000,0.4668
0.5500,0.7000,0.4673
0.5625,0.7000,0.4676
0.5750,0.7000,0.4675
0.5875,0.7000,0.4668
0.6000,0.7000,0.4655
0.6125,0.7000,0.4640
0.6250,0.7000,0.4628
0.6375,0.7000,0.4626
0.6500,0.7000,0.4634
0.6625,0.7000,0.4651
0.6750,0.7000,0.4670
0.6875,0.7000,0.4688
0.7000,0.7000,0.4698
0.7125,0.7000,0.4696
0.7250,0.7000,0.4677
0.7375,0.7000,0.4641
0.7500,0.7000,0.4592
0.7625,0.7000,0.4539
0.7750,0.7000,0.4494
0.7875,0.7000,0.4463
0.8000,0.7000,0.4448
0.8125,0.7000,0.4441
0.8250,0.7000,0.4429
0.8375,0.7000,0.4404
0.8500,0.7000,0.4362
0.8625,0.7000,0.4307
0.8750,0.7000,0.4245
0.8875,0.7000,0.4178
0.9000,0.7000,0.4108
0.9125,0.7000,0.4028
0.9250,0.7000,0.3936
0.9375,0.7000,0.3835
0.9500,0.7000,0.3737
0.9625,0.7000,0.3656
0.9750,0.7000,0.3599
0.9875,0.7000,0.3562
1.0000,0.7000,0.3541
0.0000,0.7125,0.3147
0.0125,0.7125,0.3081
0.0250,0.7125,0.3032
0.0375,0.7125,0.3007
0.0500,0.7125,0.3011
0.0625,0.7125,0.3057
0.0750,0.7125,0.3166
0.0875,0.7125,0.3365
0.1000,0.7125,0.3659
0.1125,0.7125,0.3994
0.1250,0.7125,0.4279
0.1375,0.7125,0.4473
0.1500,0.7125,0.4593
0.1625,0.7125,0.4669
0.1750,0.7125,0.4720
0.1875,0.7125,0.4757
0.2000,0.7125,0.4783
0.2125,0.7125,0.4799
0.2250,0.7125,0.4803
0.2375,0.7125,0.4793
0.2500,0.7125,0.4763
0.2625,0.7125,0.4706
0.2750,0.7125,0.4612
0.2875,0.7125,0.4477
0.3000,0.7125,0.4312
0.3125,0.7125,0.4145
0.3250,0.7125,0.4007
0.3375,0.7125,0.3915
0.3500,0.7125,0.3870
0.3625,0.7125,0.3865
0.3750,0.7125,0.3894
0.3875,0.7125,0.3954
0.4000,0.7125,0.4044
0.4125,0.7125,0.4157
0.4250,0.7125,0.4278
0.4375,0.7125,0.4388
0.4500,0.7125,0.4475
0.4625,0.7125,0.4537
0.4750,0.7125,0.4577
0.4875,0.7125,0.4600
0.5000,0.7125,0.4613
0.5125,0.7125,0.4621
0.5250,0.7125,0.4626
0.5375,0.7125,0.4632
0.5500,0.7125,0.4638
0.5625,0.7125,0.4644
0.5750,0.7125,0.4644
0.5875,0.7125,0.4635
0.6000,0.7125,0.4618
0.6125,0.7125,0.4597
0.6250,0.7125,0.4581
0.6375,0.7125,0.4576
0.6500,0.7125,0.4584
0.6625,0.7125,0.4602
0.6750,0.7125,0.4627
0.6875,0.7125,0.4652
0.7000,0.7125,0.4671
0.7125,0.7125,0.4674
0.7250,0.7125,0.4656
0.7375,0.7125,0.4614
0.7500,0.7125,0.4550
0.7625,0.7125,0.4480
0.7750,0.7125,0.4420
0.7875,0.7125,0.4385
0.8000,0.7125,0.4373
0.8125,0.7125,0.4378
0.8250,0.7125,0.4384
0.8375,0.7125,0.4381
0.8500,0.7125,0.4359
0.8625,0.7125,0.4320
0.8750,0.7125,0.4267
0.8875,0.7125,0.4206
0.9000,0.7125,0.4139
0.9125,0.7125,0.4062
0.9250,0.7125,0.3976
0.9375,0.7125,0.3886
0.9500,0.7125,0.3804
0.9625,0.7125,0.3741
0.9750,0.7125,0.3700
0.9875,0.7125,0.3678
1.0000,0.7125,0.3670
0.0000,0.7250,0.3244
0.0125,0.7250,0.3191
0.0250,0.7250,0.3148
0.0375,0.7250,0.3119
0.0500,0.7250,0.3111
0.0625,0.7250,0.3134
0.0750,0.7250,0.3214
0.0875,0.7250,0.3389
0.1000,0.7250,0.3676
0.1125,0.7250,0.4007
0.1250,0.7250,0.4308
0.1375,0.7250,0.4508
0.1500,0.7250,0.4622
0.1625,0.7250,0.4689
0.1750,0.7250,0.4731
0.1875,0.7250,0.4760
0.2000,0.7250,0.4779
0.2125,0.7250,0.4788
0.2250,0.7250,0.4787
0.2375,0.7250,0.4769
0.2500,0.7250,0.4730
0.2625,0.7250,0.4661
0.2750,0.7250,0.4554
0.2875,0.7250,0.4411
0.3000,0.7250,0.4243
0.3125,0.7250,0.4076
0.3250,0.7250,0.3940
0.3375,0.7250,0.3853
0.3500,0.7250,0.3818
0.3625,0.7250,0.3831
0.3750,0.7250,0.3883
0.3875,0.7250,0.3964
0.4000,0.7250,0.4065
0.4125,0.7250,0.4172
0.4250,0.7250,0.4275
0.4375,0.7250,0.4362
0.4500,0.7250,0.4430
0.4625,0.7250,0.4481
0.4750,0.7250,0.4517
0.4875,0.7250,0.4540
0.5000,0.7250,0.4555
0.5125,0.7250,0.4564
0.5250,0.7250,0.4571
0.5375,0.7250,0.4578
0.5500,0.7250,0.4587
0.5625,0.7250,0.4596
0.5750,0.7250,0.4599
0.5875,0.7250,0.4592
0.6000,0.7250,0.4572
0.6125,0.7250,0.4547
0.6250,0.7250,0.4525
0.6375,0.7250,0.4515
0.6500,0.7250,0.4520
0.6625,0.7250,0.4538
0.6750,0.7250,0.4567
0.6875,0.7250,0.4600
0.7000,0.7250,0.4627
0.7125,0.7250,0.4639
0.7250,0.7250,0.4624
0.7375,0.7250,0.4577
0.7500,0.7250,0.4504
0.7625,0.7250,0.4422
0.7750,0.7250,0.4355
0.7875,0.7250,0.4318
0.8000,0.7250,0.4313
0.8125,0.7250,0.4329
0.8250,0.7250,0.4352
0.8375,0.7250,0.4369
0.8500,0.7250,0.4372
0.8625,0.7250,0.4355
0.8750,0.7250,0.4320
0.8875,0.7250,0.4271
0.9000,0.7250,0.4210
0.9125,0.7250,0.4136
0.9250,0.7250,0.4052
0.9375,0.7250,0.3966
0.9500,0.7250,0.3888
0.9625,0.7250,0.3829
0.9750,0.7250,0.3793
0.9875,0.7250,0.3777
1.0000,0.7250,0.3775
0.0000,0.7375,0.3313
0.0125,0.7375,0.3271
0.0250,0.7375,0.3232
0.0375,0.7375,0.3202
0.0500,0.7375,0.3186
0.0625,0.7375,0.3197
0.0750,0.7375,0.3263
0.0875,0.7375,0.3443
0.1000,0.7375,0.3713
0.1125,0.7375,0.4030
0.1250,0.7375,0.4324
0.1375,0.7375,0.4528
0.1500,0.7375,0.4635
0.1625,0.7375,0.4694
0.1750,0.7375,0.4730
0.1875,0.7375,0.4754
0.2000,0.7375,0.4768
0.2125,0.7375,0.4773
0.2250,0.7375,0.4766
0.2375,0.7375,0.4741
0.2500,0.7375,0.4691
0.2625,0.7375,0.4611
0.2750,0.7375,0.4494
0.2875,0.7375,0.4347
0.3000,0.7375,0.4183
0.3125,0.7375,0.4027
0.3250,0.7375,0.3903
0.3375,0.7375,0.3831
0.3500,0.7375,0.3814
0.3625,0.7375,0.3848
0.3750,0.7375,0.3919
0.3875,0.7375,0.4011
0.4000,0.7375,0.4105
0.4125,0.7375,0.4189
0.4250,0.7375,0.4258
0.4375,0.7375,0.4312
0.4500,0.7375,0.4356
0.4625,0.7375,0.4393
0.4750,0.7375,0.4425
0.4875,0.7375,0.4451
0.5000,0.7375,0.4471
0.5125,0.7375,0.4484
0.5250,0.7375,0.4495
0.5375,0.7375,0.4506
0.5500,0.7375,0.4520
0.5625,0.7375,0.4535
0.5750,0.7375,0.4546
0.5875,0.7375,0.4543
0.6000,0.7375,0.4524
0.6125,0.7375,0.4495
0.6250,0.7375,0.4466
0.6375,0.7375,0.4448
0.6500,0.7375,0.4446
0.6625,0.7375,0.4462
0.6750,0.7375,0.4493
0.6875,0.7375,0.4533
0.7000,0.7375,0.4570
0.7125,0.7375,0.4592
0.7250,0.7375,0.4584
0.7375,0.7375,0.4538
0.7500,0.7375,0.4461
0.7625,0.7375,0.4374
0.7750,0.7375,0.4303
0.7875,0.7375,0.4267
0.8000,0.7375,0.4266
0.8125,0.7375,0.4290
0.8250,0.7375,0.4326
0.8375,0.7375,0.4362
0.8500,0.7375,0.4389
0.8625,0.7375,0.4399
0.8750,0.7375,0.4388
0.8875,0.7375,0.4358
0.9000,0.7375,0.4307
0.9125,0.7375,0.4239
0.9250,0.7375,0.4157
0.9375,0.7375,0.4070
0.9500,0.7375,0.3991
0.9625,0.7375,0.3928
0.9750,0.7375,0.3887
0.9875,0.7375,0.3868
1.0000,0.7375,0.3864
0.0000,0.7500,0.3370
0.0125,0.7500,0.3333
0.0250,0.7500,0.3297
0.0375,0.7500,0.3266
0.0500,0.7500,0.3244
0.0625,0.7500,0.3247
0.0750,0.7500,0.3325
0.0875,0.7500,0.3489
0.1000,0.7500,0.3739
0.1125,0.7500,0.4036
0.1250,0.7500,0.4318
0.1375,0.7500,0.4520
0.1500,0.7500,0.4627
0.1625,0.7500,0.4686
0.1750,0.7500,0.4720
0.1875,0.7500,0.4741
0.2000,0.7500,0.4752
0.2125,0.7500,0.4753
0.2250,0.7500,0.4739
0.2375,0.7500,0.4706
0.2500,0.7500,0.4646
0.2625,0.7500,0.4556
0.2750,0.7500,0.4435
0.2875,0.7500,0.4291
0.3000,0.7500,0.4140
0.3125,0.7500,0.4002
0.3250,0.7500,0.3901
0.3375,0.7500,0.3850
0.3500,0.7500,0.3855
0.3625,0.7500,0.3906
0.3750,0.7500,0.3985
0.3875,0.7500,0.4070
0.4000,0.7500,0.4141
0.4125,0.7500,0.4189
0.4250,0.7500,0.4217
0.4375,0.7500,0.4236
0.4500,0.7500,0.4253
0.4625,0.7500,0.4276
0.4750,0.7500,0.4303
0.4875,0.7500,0.4332
0.5000,0.7500,0.4359
0.5125,0.7500,0.4381
0.5250,0.7500,0.4399
0.5375,0.7500,0.4418
0.5500,0.7500,0.4441
0.5625,0.7500,0.4467
0.5750,0.7500,0.4490
0.5875,0.7500,0.4497
0.6000,0.7500,0.4482
0.6125,0.7500,0.4450
0.6250,0.7500,0.4413
0.6375,0.7500,0.4385
0.6500,0.7500,0.4374
0.6625,0.7500,0.4383
0.6750,0.7500,0.4414
0.6875,0.7500,0.4458
0.7000,0.7500,0.4506
0.7125,0.7500,0.4540
0.7250,0.7500,0.4542
0.7375,0.7500,0.4503
0.7500,0.7500,0.4428
0.7625,0.7500,0.4340
0.7750,0.7500,0.4268
0.7875,0.7500,0.4230
0.8000,0.7500,0.4230
0.8125,0.7500,0.4257
0.8250,0.7500,0.4300
0.8375,0.7500,0.4350
0.8500,0.7500,0.4398
0.8625,0.7500,0.4435
0.8750,0.7500,0.4452
0.8875,0.7500,0.4444
0.9000,0.7500,0.4410
0.9125,0.7500,0.4352
0.9250,0.7500,0.4276
0.9375,0.7500,0.4192
0.9500,0.7500,0.4111
0.9625,0.7500,0.4043
0.9750,0.7500,0.3994
0.9875,0.7500,0.3965
1.0000,0.7500,0.3952
0.0000,0.7625,0.3428
0.0125,0.7625,0.3392
0.0250,0.7625,0.3354
0.0375,0.7625,0.3317
0.0500,0.7625,0.3288
0.0625,0.7625,0.3295
0.0750,0.7625,0.3359
0.0875,0.7625,0.3500
0.1000,0.7625,0.3721
0.1125,0.7625,0.3995
0.1250,0.7625,0.4267
0.1375,0.7625,0.4476
0.1500,0.7625,0.4595
0.1625,0.7625,0.4663
0.1750,0.7625,0.4701
0.1875,0.7625,0.4722
0.2000,0.7625,0.4731
0.2125,0.7625,0.4726
0.2250,0.7625,0.4704
0.2375,0.7625,0.4661
0.2500,0.7625,0.4591
0.2625,0.7625,0.4497
0.2750,0.7625,0.4380
0.2875,0.7625,0.4250
0.3000,0.7625,0.4119
0.3125,0.7625,0.4006
0.3250,0.7625,0.3930
0.3375,0.7625,0.3902
0.3500,0.7625,0.3924
0.3625,0.7625,0.3983
0.3750,0.7625,0.4057
0.3875,0.7625,0.4121
0.4000,0.7625,0.4158
0.4125,0.7625,0.4167
0.4250,0.7625,0.4157
0.4375,0.7625,0.4143
0.4500,0.7625,0.4136
0.4625,0.7625,0.4141
0.4750,0.7625,0.4161
0.4875,0.7625,0.4192
0.5000,0.7625,0.4226
0.5125,0.7625,0.4259
0.5250,0.7625,0.4289
0.5375,0.7625,0.4320
0.5500,0.7625,0.4357
0.5625,0.7625,0.4399
0.5750,0.7625,0.4438
0.5875,0.7625,0.4459
0.6000,0.7625,0.4452
0.6125,0.7625,0.4419
0.6250,0.7625,0.4375
0.6375,0.7625,0.4337
0.6500,0.7625,0.4315
0.6625,0.7625,0.4317
0.6750,0.7625,0.4344
0.6875,0.7625,0.4391
0.7000,0.7625,0.4447
0.7125,0.7625,0.4492
0.7250,0.7625,0.4507
0.7375,0.7625,0.4478
0.7500,0.7625,0.4410
0.7625,0.7625,0.4324
0.7750,0.7625,0.4249
0.7875,0.7625,0.4207
0.8000,0.7625,0.4200
0.8125,0.7625,0.4224
0.8250,0.7625,0.4268
0.8375,0.7625,0.4326
0.8500,0.7625,0.4389
0.8625,0.7625,0.4449
0.8750,0.7625,0.4493
0.8875,0.7625,0.4510
0.9000,0.7625,0.4497
0.9125,0.7625,0.4456
0.9250,0.7625,0.4394
0.9375,0.7625,0.4321
0.9500,0.7625,0.4246
0.9625,0.7625,0.4177
0.9750,0.7625,0.4122
0.9875,0.7625,0.4081
1.0000,0.7625,0.4053
0.0000,0.7750,0.3494
0.0125,0.7750,0.3455
0.0250,0.7750,0.3410
0.0375,0.7750,0.3362
0.0500,0.7750,0.3324
0.0625,0.7750,0.3315
0.0750,0.7750,0.3354
0.0875,0.7750,0.3461
0.1000,0.7750,0.3647
0.1125,0.7750,0.3897
0.1250,0.7750,0.4165
0.1375,0.7750,0.4392
0.1500,0.7750,0.4538
0.1625,0.7750,0.4626
0.1750,0.7750,0.4674
0.1875,0.7750,0.4697
0.2000,0.7750,0.4703
0.2125,0.7750,0.4689
0.2250,0.7750,0.4656
0.2375,0.7750,0.4599
0.2500,0.7750,0.4523
0.2625,0.7750,0.4432
0.2750,0.7750,0.4330
0.2875,0.7750,0.4223
0.3000,0.7750,0.4120
0.3125,0.7750,0.4034
0.3250,0.7750,0.3983
0.3375,0.7750,0.3973
0.3500,0.7750,0.4005
0.3625,0.7750,0.4062
0.3750,0.7750,0.4119
0.3875,0.7750,0.4154
0.4000,0.7750,0.4156
0.4125,0.7750,0.4129
0.4250,0.7750,0.4087
0.4375,0.7750,0.4046
0.4500,0.7750,0.4017
0.4625,0.7750,0.4005
0.4750,0.7750,0.4015
0.4875,0.7750,0.4044
0.5000,0.7750,0.4084
0.5125,0.7750,0.4128
0.5250,0.7750,0.4173
0.5375,0.7750,0.4221
0.5500,0.7750,0.4276
0.5625,0.7750,0.4337
0.5750,0.7750,0.4394
0.5875,0.7750,0.4431
0.6000,0.7750,0.4434
0.6125,0.7750,0.4405
0.6250,0.7750,0.4359
0.6375,0.7750,0.4314
0.6500,0.7750,0.4284
0.6625,0.7750,0.4279
0.6750,0.7750,0.4301
0.6875,0.7750,0.4348
0.7000,0.7750,0.4408
0.7125,0.7750,0.4462
0.7250,0.7750,0.4488
0.7375,0.7750,0.4471
0.7500,0.7750,0.4413
0.7625,0.7750,0.4330
0.7750,0.7750,0.4251
0.7875,0.7750,0.4197
0.8000,0.7750,0.4176
0.8125,0.7750,0.4187
0.8250,0.7750,0.4223
0.8375,0.7750,0.4279
0.8500,0.7750,0.4350
0.8625,0.7750,0.4428
0.8750,0.7750,0.4497
0.8875,0.7750,0.4542
0.9000,0.7750,0.4555
0.9125,0.7750,0.4539
0.9250,0.7750,0.4499
0.9375,0.7750,0.4445
0.9500,0.7750,0.4385
0.9625,0.7750,0.4325
0.9750,0.7750,0.4269
0.9875,0.7750,0.4221
1.0000,0.7750,0.4180
0.0000,0.7875,0.3566
0.0125,0.7875,0.3522
0.0250,0.7875,0.3467
0.0375,0.7875,0.3404
0.0500,0.7875,0.3346
0.0625,0.7875,0.3312
0.0750,0.7875,0.3320
0.0875,0.7875,0.3390
0.1000,0.7875,0.3537
0.1125,0.7875,0.3758
0.1250,0.7875,0.4020
0.1375,0.7875,0.4268
0.1500,0.7875,0.4453
0.1625,0.7875,0.4570
0.1750,0.7875,0.4635
0.1875,0.7875,0.4663
0.2000,0.7875,0.4663
0.2125,0.7875,0.4636
0.2250,0.7875,0.4585
0.2375,0.7875,0.4515
0.2500,0.7875,0.4439
0.2625,0.7875,0.4360
0.2750,0.7875,0.4282
0.2875,0.7875,0.4204
0.3000,0.7875,0.4131
0.3125,0.7875,0.4074
0.3250,0.7875,0.4043
0.3375,0.7875,0.4047
0.3500,0.7875,0.4082
0.3625,0.7875,0.4129
0.3750,0.7875,0.4166
0.3875,0.7875,0.4170
0.4000,0.7875,0.4139
0.4125,0.7875,0.4082
0.4250,0.7875,0.4016
0.4375,0.7875,0.3953
0.4500,0.7875,0.3906
0.4625,0.7875,0.3879
0.4750,0.7875,0.3878
0.4875,0.7875,0.3902
0.5000,0.7875,0.3945
0.5125,0.7875,0.4000
0.5250,0.7875,0.4060
0.5375,0.7875,0.4127
0.5500,0.7875,0.4202
0.5625,0.7875,0.4282
0.5750,0.7875,0.4358
0.5875,0.7875,0.4411
0.6000,0.7875,0.4427
0.6125,0.7875,0.4406
0.6250,0.7875,0.4362
0.6375,0.7875,0.4316
0.6500,0.7875,0.4283
0.6625,0.7875,0.4274
0.6750,0.7875,0.4294
0.6875,0.7875,0.4340
0.7000,0.7875,0.4401
0.7125,0.7875,0.4457
0.7250,0.7875,0.4488
0.7375,0.7875,0.4480
0.7500,0.7875,0.4431
0.7625,0.7875,0.4354
0.7750,0.7875,0.4271
0.7875,0.7875,0.4201
0.8000,0.7875,0.4158
0.8125,0.7875,0.4144
0.8250,0.7875,0.4160
0.8375,0.7875,0.4203
0.8500,0.7875,0.4272
0.8625,0.7875,0.4360
0.8750,0.7875,0.4453
0.8875,0.7875,0.4530
0.9000,0.7875,0.4577
0.9125,0.7875,0.4592
0.9250,0.7875,0.4580
0.9375,0.7875,0.4551
0.9500,0.7875,0.4512
0.9625,0.7875,0.4468
0.9750,0.7875,0.4422
0.9875,0.7875,0.4375
1.0000,0.7875,0.4328
0.0000,0.8000,0.3629
0.0125,0.8000,0.3583
0.0250,0.8000,0.3520
0.0375,0.8000,0.3446
0.0500,0.8000,0.3373
0.0625,0.8000,0.3319
0.0750,0.8000,0.3300
0.0875,0.8000,0.3331
0.1000,0.8000,0.3429
0.1125,0.8000,0.3608
0.1250,0.8000,0.3852
0.1375,0.8000,0.4113
0.1500,0.8000,0.4336
0.1625,0.8000,0.4491
0.1750,0.8000,0.4580
0.1875,0.8000,0.4615
0.2000,0.8000,0.4606
0.2125,0.8000,0.4558
0.2250,0.8000,0.4486
0.2375,0.8000,0.4408
0.2500,0.8000,0.4339
0.2625,0.8000,0.4280
0.2750,0.8000,0.4228
0.2875,0.8000,0.4179
0.3000,0.8000,0.4136
0.3125,0.8000,0.4104
0.3250,0.8000,0.4093
0.3375,0.8000,0.4108
0.3500,0.8000,0.4143
0.3625,0.8000,0.4179
0.3750,0.8000,0.4194
0.3875,0.8000,0.4172
0.4000,0.8000,0.4114
0.4125,0.8000,0.4033
0.4250,0.8000,0.3947
0.4375,0.8000,0.3870
0.4500,0.8000,0.3809
0.4625,0.8000,0.3772
0.4750,0.8000,0.3761
0.4875,0.8000,0.3779
0.5000,0.8000,0.3823
0.5125,0.8000,0.3884
0.5250,0.8000,0.3958
0.5375,0.8000,0.4042
0.5500,0.8000,0.4136
0.5625,0.8000,0.4236
0.5750,0.8000,0.4330
0.5875,0.8000,0.4398
0.6000,0.8000,0.4426
0.6125,0.8000,0.4416
0.6250,0.8000,0.4380
0.6375,0.8000,0.4338
0.6500,0.8000,0.4307
0.6625,0.8000,0.4298
0.6750,0.8000,0.4317
0.6875,0.8000,0.4361
0.7000,0.8000,0.4419
0.7125,0.8000,0.4472
0.7250,0.8000,0.4502
0.7375,0.8000,0.4495
0.7500,0.8000,0.4452
0.7625,0.8000,0.4381
0.7750,0.8000,0.4296
0.7875,0.8000,0.4212
0.8000,0.8000,0.4143
0.8125,0.8000,0.4098
0.8250,0.8000,0.4084
0.8375,0.8000,0.4103
0.8500,0.8000,0.4159
0.8625,0.8000,0.4249
0.8750,0.8000,0.4360
0.8875,0.8000,0.4470
0.9000,0.8000,0.4557
0.9125,0.8000,0.4609
0.9250,0.8000,0.4631
0.9375,0.8000,0.4629
0.9500,0.8000,0.4613
0.9625,0.8000,0.4588
0.9750,0.8000,0.4556
0.9875,0.8000,0.4519
1.0000,0.8000,0.4474
0.0000,0.8125,0.3676
0.0125,0.8125,0.3631
0.0250,0.8125,0.3567
0.0375,0.8125,0.3489
0.0500,0.8125,0.3410
0.0625,0.8125,0.3346
0.0750,0.8125,0.3309
0.0875,0.8125,0.3310
0.1000,0.8125,0.3365
0.1125,0.8125,0.3489
0.1250,0.8125,0.3690
0.1375,0.8125,0.3942
0.1500,0.8125,0.4184
0.1625,0.8125,0.4370
0.1750,0.8125,0.4484
0.1875,0.8125,0.4527
0.2000,0.8125,0.4509
0.2125,0.8125,0.4450
0.2250,0.8125,0.4363
0.2375,0.8125,0.4287
0.2500,0.8125,0.4232
0.2625,0.8125,0.4193
0.2750,0.8125,0.4162
0.2875,0.8125,0.4136
0.3000,0.8125,0.4116
0.3125,0.8125,0.4106
0.3250,0.8125,0.4113
0.3375,0.8125,0.4139
0.3500,0.8125,0.4177
0.3625,0.8125,0.4207
0.3750,0.8125,0.4206
0.3875,0.8125,0.4163
0.4000,0.8125,0.4084
0.4125,0.8125,0.3986
0.4250,0.8125,0.3887
0.4375,0.8125,0.3800
0.4500,0.8125,0.3733
0.4625,0.8125,0.3689
0.4750,0.8125,0.3672
0.4875,0.8125,0.3685
0.5000,0.8125,0.3726
0.5125,0.8125,0.3790
0.5250,0.8125,0.3873
0.5375,0.8125,0.3970
0.5500,0.8125,0.4080
0.5625,0.8125,0.4197
0.5750,0.8125,0.4305
0.5875,0.8125,0.4387
0.6000,0.8125,0.4427
0.6125,0.8125,0.4428
0.6250,0.8125,0.4402
0.6375,0.8125,0.4369
0.6500,0.8125,0.4344
0.6625,0.8125,0.4339
0.6750,0.8125,0.4359
0.6875,0.8125,0.4400
0.7000,0.8125,0.4452
0.7125,0.8125,0.4495
0.7250,0.8125,0.4514
0.7375,0.8125,0.4503
0.7500,0.8125,0.4461
0.7625,0.8125,0.4394
0.7750,0.8125,0.4311
0.7875,0.8125,0.4219
0.8000,0.8125,0.4129
0.8125,0.8125,0.4056
0.8250,0.8125,0.4010
0.8375,0.8125,0.4002
0.8500,0.8125,0.4038
0.8625,0.8125,0.4117
0.8750,0.8125,0.4234
0.8875,0.8125,0.4368
0.9000,0.8125,0.4493
0.9125,0.8125,0.4588
0.9250,0.8125,0.4646
0.9375,0.8125,0.4674
0.9500,0.8125,0.4680
0.9625,0.8125,0.4671
0.9750,0.8125,0.4654
0.9875,0.8125,0.4628
1.0000,0.8125,0.4568
0.0000,0.8250,0.3710
0.0125,0.8250,0.3669
0.0250,0.8250,0.3609
0.0375,0.8250,0.3534
0.0500,0.8250,0.3456
0.0625,0.8250,0.3387
0.0750,0.8250,0.3337
0.0875,0.8250,0.3315
0.1000,0.8250,0.3333
0.1125,0.8250,0.3407
0.1250,0.8250,0.3559
0.1375,0.8250,0.3784
0.1500,0.8250,0.4022
0.1625,0.8250,0.4221
0.1750,0.8250,0.4348
0.1875,0.8250,0.4396
0.2000,0.8250,0.4375
0.2125,0.8250,0.4310
0.2250,0.8250,0.4230
0.2375,0.8250,0.4165
0.2500,0.8250,0.4126
0.2625,0.8250,0.4101
0.2750,0.8250,0.4085
0.2875,0.8250,0.4074
0.3000,0.8250,0.4068
0.3125,0.8250,0.4073
0.3250,0.8250,0.4094
0.3375,0.8250,0.4131
0.3500,0.8250,0.4177
0.3625,0.8250,0.4208
0.3750,0.8250,0.4201
0.3875,0.8250,0.4145
0.4000,0.8250,0.4053
0.4125,0.8250,0.3945
0.4250,0.8250,0.3840
0.4375,0.8250,0.3751
0.4500,0.8250,0.3684
0.4625,0.8250,0.3641
0.4750,0.8250,0.3623
0.4875,0.8250,0.3632
0.5000,0.8250,0.3668
0.5125,0.8250,0.3728
0.5250,0.8250,0.3811
0.5375,0.8250,0.3914
0.5500,0.8250,0.4034
0.5625,0.8250,0.4162
0.5750,0.8250,0.4282
0.5875,0.8250,0.4372
0.6000,0.8250,0.4421
0.6125,0.8250,0.4433
0.6250,0.8250,0.4419
0.6375,0.8250,0.4397
0.6500,0.8250,0.4382
0.6625,0.8250,0.4383
0.6750,0.8250,0.4404
0.6875,0.8250,0.4442
0.7000,0.8250,0.4484
0.7125,0.8250,0.4513
0.7250,0.8250,0.4518
0.7375,0.8250,0.4497
0.7500,0.8250,0.4452
0.7625,0.8250,0.4388
0.7750,0.8250,0.4308
0.7875,0.8250,0.4214
0.8000,0.8250,0.4115
0.8125,0.8250,0.4024
0.8250,0.8250,0.3957
0.8375,0.8250,0.3927
0.8500,0.8250,0.3941
0.8625,0.8250,0.4001
0.8750,0.8250,0.4105
0.8875,0.8250,0.4244
0.9000,0.8250,0.4394
0.9125,0.8250,0.4527
0.9250,0.8250,0.4624
0.9375,0.8250,0.4681
0.9500,0.8250,0.4708
0.9625,0.8250,0.4714
0.9750,0.8250,0.4707
0.9875,0.8250,0.4688
1.0000,0.8250,0.4601
0.0000,0.8375,0.3736
0.0125,0.8375,0.3701
0.0250,0.8375,0.3649
0.0375,0.8375,0.3582
0.0500,0.8375,0.3509
0.0625,0.8375,0.3439
0.0750,0.8375,0.3381
0.0875,0.8375,0.3342
0.1000,0.8375,0.3332
0.1125,0.8375,0.3365
0.1250,0.8375,0.3474
0.1375,0.8375,0.3662
0.1500,0.8375,0.3878
0.1625,0.8375,0.4071
0.1750,0.8375,0.4200
0.1875,0.8375,0.4251
0.2000,0.8375,0.4232
0.2125,0.8375,0.4170
0.2250,0.8375,0.4101
0.2375,0.8375,0.4052
0.2500,0.8375,0.4025
0.2625,0.8375,0.4010
0.2750,0.8375,0.4001
0.2875,0.8375,0.3996
0.3000,0.8375,0.3997
0.3125,0.8375,0.4009
0.3250,0.8375,0.4037
0.3375,0.8375,0.4083
0.3500,0.8375,0.4139
0.3625,0.8375,0.4180
0.3750,0.8375,0.4178
0.3875,0.8375,0.4121
0.4000,0.8375,0.4025
0.4125,0.8375,0.3916
0.4250,0.8375,0.3815
0.4375,0.8375,0.3733
0.4500,0.8375,0.3675
0.4625,0.8375,0.3641
0.4750,0.8375,0.3628
0.4875,0.8375,0.3637
0.5000,0.8375,0.3665
0.5125,0.8375,0.3713
0.5250,0.8375,0.3785
0.5375,0.8375,0.3881
0.5500,0.8375,0.4000
0.5625,0.8375,0.4130
0.5750,0.8375,0.4252
0.5875,0.8375,0.4345
0.6000,0.8375,0.4399
0.6125,0.8375,0.4419
0.6250,0.8375,0.4418
0.6375,0.8375,0.4410
0.6500,0.8375,0.4407
0.6625,0.8375,0.4417
0.6750,0.8375,0.4442
0.6875,0.8375,0.4476
0.7000,0.8375,0.4505
0.7125,0.8375,0.4518
0.7250,0.8375,0.4509
0.7375,0.8375,0.4477
0.7500,0.8375,0.4429
0.7625,0.8375,0.4366
0.7750,0.8375,0.4290
0.7875,0.8375,0.4199
0.8000,0.8375,0.4099
0.8125,0.8375,0.4002
0.8250,0.8375,0.3926
0.8375,0.8375,0.3884
0.8500,0.8375,0.3883
0.8625,0.8375,0.3923
0.8750,0.8375,0.4005
0.8875,0.8375,0.4127
0.9000,0.8375,0.4279
0.9125,0.8375,0.4434
0.9250,0.8375,0.4562
0.9375,0.8375,0.4649
0.9500,0.8375,0.4695
0.9625,0.8375,0.4712
0.9750,0.8375,0.4708
0.9875,0.8375,0.4658
1.0000,0.8375,0.4564
0.0000,0.8500,0.3758
0.0125,0.8500,0.3731
0.0250,0.8500,0.3689
0.0375,0.8500,0.3632
0.0500,0.8500,0.3566
0.0625,0.8500,0.3499
0.0750,0.8500,0.3437
0.0875,0.8500,0.3387
0.1000,0.8500,0.3358
0.1125,0.8500,0.3361
0.1250,0.8500,0.3443
0.1375,0.8500,0.3593
0.1500,0.8500,0.3775
0.1625,0.8500,0.3945
0.1750,0.8500,0.4064
0.1875,0.8500,0.4112
0.2000,0.8500,0.4097
0.2125,0.8500,0.4044
0.2250,0.8500,0.3984
0.2375,0.8500,0.3950
0.2500,0.8500,0.3931
0.2625,0.8500,0.3921
0.2750,0.8500,0.3914
0.2875,0.8500,0.3910
0.3000,0.8500,0.3913
0.3125,0.8500,0.3925
0.3250,0.8500,0.3953
0.3375,0.8500,0.4001
0.3500,0.8500,0.4066
0.3625,0.8500,0.4123
0.3750,0.8500,0.4138
0.3875,0.8500,0.4094
0.4000,0.8500,0.4008
0.4125,0.8500,0.3910
0.4250,0.8500,0.3825
0.4375,0.8500,0.3762
0.4500,0.8500,0.3722
0.4625,0.8500,0.3704
0.4750,0.8500,0.3702
0.4875,0.8500,0.3711
0.5000,0.8500,0.3729
0.5125,0.8500,0.3758
0.5250,0.8500,0.3805
0.5375,0.8500,0.3879
0.5500,0.8500,0.3981
0.5625,0.8500,0.4099
0.5750,0.8500,0.4211
0.5875,0.8500,0.4297
0.6000,0.8500,0.4350
0.6125,0.8500,0.4376
0.6250,0.8500,0.4386
0.6375,0.8500,0.4394
0.6500,0.8500,0.4406
0.6625,0.8500,0.4429
0.6750,0.8500,0.4461
0.6875,0.8500,0.4493
0.7000,0.8500,0.4513
0.7125,0.8500,0.4511
0.7250,0.8500,0.4489
0.7375,0.8500,0.4449
0.7500,0.8500,0.4398
0.7625,0.8500,0.4337
0.7750,0.8500,0.4264
0.7875,0.8500,0.4179
0.8000,0.8500,0.4083
0.8125,0.8500,0.3989
0.8250,0.8500,0.3913
0.8375,0.8500,0.3868
0.8500,0.8500,0.3859
0.8625,0.8500,0.3884
0.8750,0.8500,0.3943
0.8875,0.8500,0.4039
0.9000,0.8500,0.4169
0.9125,0.8500,0.4321
0.9250,0.8500,0.4465
0.9375,0.8500,0.4572
0.9500,0.8500,0.4633
0.9625,0.8500,0.4651
0.9750,0.8500,0.4619
0.9875,0.8500,0.4550
1.0000,0.8500,0.4450
0.0000,0.8625,0.3780
0.0125,0.8625,0.3760
0.0250,0.8625,0.3727
0.0375,0.8625,0.3680
0.0500,0.8625,0.3624
0.0625,0.8625,0.3562
0.0750,0.8625,0.3501
0.0875,0.8625,0.3447
0.1000,0.8625,0.3408
0.1125,0.8625,0.3399
0.1250,0.8625,0.3464
0.1375,0.8625,0.3581
0.1500,0.8625,0.3725
0.1625,0.8625,0.3861
0.1750,0.8625,0.3957
0.1875,0.8625,0.3998
0.2000,0.8625,0.3985
0.2125,0.8625,0.3939
0.2250,0.8625,0.3886
0.2375,0.8625,0.3858
0.2500,0.8625,0.3844
0.2625,0.8625,0.3835
0.2750,0.8625,0.3828
0.2875,0.8625,0.3824
0.3000,0.8625,0.3824
0.3125,0.8625,0.3833
0.3250,0.8625,0.3856
0.3375,0.8625,0.3901
0.3500,0.8625,0.3968
0.3625,0.8625,0.4041
0.3750,0.8625,0.4084
0.3875,0.8625,0.4071
0.4000,0.8625,0.4013
0.4125,0.8625,0.3943
0.4250,0.8625,0.3886
0.4375,0.8625,0.3851
0.4500,0.8625,0.3836
0.4625,0.8625,0.3834
0.4750,0.8625,0.3838
0.4875,0.8625,0.3842
0.5000,0.8625,0.3845
0.5125,0.8625,0.3852
0.5250,0.8625,0.3871
0.5375,0.8625,0.3914
0.5500,0.8625,0.3983
0.5625,0.8625,0.4072
0.5750,0.8625,0.4159
0.5875,0.8625,0.4228
0.6000,0.8625,0.4272
0.6125,0.8625,0.4300
0.6250,0.8625,0.4321
0.6375,0.8625,0.4343
0.6500,0.8625,0.4374
0.6625,0.8625,0.4413
0.6750,0.8625,0.4457
0.6875,0.8625,0.4492
0.7000,0.8625,0.4507
0.7125,0.8625,0.4496
0.7250,0.8625,0.4464
0.7375,0.8625,0.4419
0.7500,0.8625,0.4366
0.7625,0.8625,0.4305
0.7750,0.8625,0.4236
0.7875,0.8625,0.4157
0.8000,0.8625,0.4068
0.8125,0.8625,0.3981
0.8250,0.8625,0.3912
0.8375,0.8625,0.3870
0.8500,0.8625,0.3859
0.8625,0.8625,0.3875
0.8750,0.8625,0.3916
0.8875,0.8625,0.3984
0.9000,0.8625,0.4083
0.9125,0.8625,0.4208
0.9250,0.8625,0.4341
0.9375,0.8625,0.4440
0.9500,0.8625,0.4489
0.9625,0.8625,0.4487
0.9750,0.8625,0.4441
0.9875,0.8625,0.4363
1.0000,0.8625,0.4264
0.0000,0.8750,0.3801
0.0125,0.8750,0.3788
0.0250,0.8750,0.3762
0.0375,0.8750,0.3726
0.0500,0.8750,0.3679
0.0625,0.8750,0.3626
0.0750,0.8750,0.3570
0.0875,0.8750,0.3518
0.1000,0.8750,0.3478
0.1125,0.8750,0.3478
0.1250,0.8750,0.3529
0.1375,0.8750,0.3617
0.1500,0.8750,0.3722
0.1625,0.8750,0.3819
0.1750,0.8750,0.3887
0.1875,0.8750,0.3915
0.2000,0.8750,0.3902
0.2125,0.8750,0.3859
0.2250,0.8750,0.3808
0.2375,0.8750,0.3775
0.2500,0.8750,0.3763
0.2625,0.8750,0.3754
0.2750,0.8750,0.3746
0.2875,0.8750,0.3741
0.3000,0.8750,0.3738
0.3125,0.8750,0.3743
0.3250,0.8750,0.3760
0.3375,0.8750,0.3797
0.3500,0.8750,0.3861
0.3625,0.8750,0.3947
0.3750,0.8750,0.4026
0.3875,0.8750,0.4062
0.4000,0.8750,0.4054
0.4125,0.8750,0.4027
0.4250,0.8750,0.4006
0.4375,0.8750,0.3998
0.4500,0.8750,0.3997
0.4625,0.8750,0.3998
0.4750,0.8750,0.3995
0.4875,0.8750,0.3985
0.5000,0.8750,0.3971
0.5125,0.8750,0.3959
0.5250,0.8750,0.3956
0.5375,0.8750,0.3972
0.5500,0.8750,0.4008
0.5625,0.8750,0.4058
0.5750,0.8750,0.4110
0.5875,0.8750,0.4151
0.6000,0.8750,0.4181
0.6125,0.8750,0.4206
0.6250,0.8750,0.4232
0.6375,0.8750,0.4268
0.6500,0.8750,0.4315
0.6625,0.8750,0.4374
0.6750,0.8750,0.4434
0.6875,0.8750,0.4479
0.7000,0.8750,0.4495
0.7125,0.8750,0.4480
0.7250,0.8750,0.4444
0.7375,0.8750,0.4394
0.7500,0.8750,0.4339
0.7625,0.8750,0.4278
0.7750,0.8750,0.4211
0.7875,0.8750,0.4136
0.8000,0.8750,0.4056
0.8125,0.8750,0.3978
0.8250,0.8750,0.3918
0.8375,0.8750,0.3883
0.8500,0.8750,0.3873
0.8625,0.8750,0.3884
0.8750,0.8750,0.3912
0.8875,0.8750,0.3957
0.9000,0.8750,0.4023
0.9125,0.8750,0.4110
0.9250,0.8750,0.4203
0.9375,0.8750,0.4269
0.9500,0.8750,0.4291
0.9625,0.8750,0.4265
0.9750,0.8750,0.4205
0.9875,0.8750,0.4125
1.0000,0.8750,0.4040
0.0000,0.8875,0.3822
0.0125,0.8875,0.3813
0.0250,0.8875,0.3795
0.0375,0.8875,0.3767
0.0500,0.8875,0.3730
0.0625,0.8875,0.3686
0.0750,0.8875,0.3639
0.0875,0.8875,0.3595
0.1000,0.8875,0.3569
0.1125,0.8875,0.3577
0.1250,0.8875,0.3617
0.1375,0.8875,0.3680
0.1500,0.8875,0.3749
0.1625,0.8875,0.3809
0.1750,0.8875,0.3849
0.1875,0.8875,0.3862
0.2000,0.8875,0.3844
0.2125,0.8875,0.3802
0.2250,0.8875,0.3749
0.2375,0.8875,0.3702
0.2500,0.8875,0.3688
0.2625,0.8875,0.3678
0.2750,0.8875,0.3670
0.2875,0.8875,0.3663
0.3000,0.8875,0.3659
0.3125,0.8875,0.3661
0.3250,0.8875,0.3673
0.3375,0.8875,0.3704
0.3500,0.8875,0.3765
0.3625,0.8875,0.3874
0.3750,0.8875,0.3988
0.3875,0.8875,0.4077
0.4000,0.8875,0.4129
0.4125,0.8875,0.4156
0.4250,0.8875,0.4162
0.4375,0.8875,0.4162
0.4500,0.8875,0.4157
0.4625,0.8875,0.4144
0.4750,0.8875,0.4123
0.4875,0.8875,0.4095
0.5000,0.8875,0.4066
0.5125,0.8875,0.4042
0.5250,0.8875,0.4029
0.5375,0.8875,0.4031
0.5500,0.8875,0.4044
0.5625,0.8875,0.4063
0.5750,0.8875,0.4081
0.5875,0.8875,0.4093
0.6000,0.8875,0.4104
0.6125,0.8875,0.4120
0.6250,0.8875,0.4147
0.6375,0.8875,0.4190
0.6500,0.8875,0.4251
0.6625,0.8875,0.4329
0.6750,0.8875,0.4408
0.6875,0.8875,0.4466
0.7000,0.8875,0.4489
0.7125,0.8875,0.4475
0.7250,0.8875,0.4436
0.7375,0.8875,0.4383
0.7500,0.8875,0.4323
0.7625,0.8875,0.4260
0.7750,0.8875,0.4192
0.7875,0.8875,0.4120
0.8000,0.8875,0.4046
0.8125,0.8875,0.3979
0.8250,0.8875,0.3930
0.8375,0.8875,0.3903
0.8500,0.8875,0.3896
0.8625,0.8875,0.3903
0.8750,0.8875,0.3921
0.8875,0.8875,0.3948
0.9000,0.8875,0.3986
0.9125,0.8875,0.4034
0.9250,0.8875,0.4080
0.9375,0.8875,0.4100
0.9500,0.8875,0.4082
0.9625,0.8875,0.4030
0.9750,0.8875,0.3961
0.9875,0.8875,0.3890
1.0000,0.8875,0.3829
0.0000,0.9000,0.3825
0.0125,0.9000,0.3831
0.0250,0.9000,0.3822
0.0375,0.9000,0.3801
0.0500,0.9000,0.3773
0.0625,0.9000,0.3739
0.0750,0.9000,0.3704
0.0875,0.9000,0.3675
0.1000,0.9000,0.3664
0.1125,0.9000,0.3676
0.1250,0.9000,0.3706
0.1375,0.9000,0.3747
0.1500,0.9000,0.3786
0.1625,0.9000,0.3816
0.1750,0.9000,0.3833
0.1875,0.9000,0.3831
0.2000,0.9000,0.3807
0.2125,0.9000,0.3763
0.2250,0.9000,0.3706
0.2375,0.9000,0.3651
0.2500,0.9000,0.3615
0.2625,0.9000,0.3605
0.2750,0.9000,0.3597
0.2875,0.9000,0.3590
0.3000,0.9000,0.3587
0.3125,0.9000,0.3590
0.3250,0.9000,0.3603
0.3375,0.9000,0.3636
0.3500,0.9000,0.3721
0.3625,0.9000,0.3850
0.3750,0.9000,0.3993
0.3875,0.9000,0.4121
0.4000,0.9000,0.4218
0.4125,0.9000,0.4281
0.4250,0.9000,0.4309
0.4375,0.9000,0.4298
0.4500,0.9000,0.4275
0.4625,0.9000,0.4243
0.4750,0.9000,0.4203
0.4875,0.9000,0.4162
0.5000,0.9000,0.4124
0.5125,0.9000,0.4096
0.5250,0.9000,0.4081
0.5375,0.9000,0.4078
0.5500,0.9000,0.4081
0.5625,0.9000,0.4081
0.5750,0.9000,0.4075
0.5875,0.9000,0.4063
0.6000,0.9000,0.4056
0.6125,0.9000,0.4061
0.6250,0.9000,0.4086
0.6375,0.9000,0.4134
0.6500,0.9000,0.4207
0.6625,0.9000,0.4300
0.6750,0.9000,0.4395
0.6875,0.9000,0.4466
0.7000,0.9000,0.4497
0.7125,0.9000,0.4486
0.7250,0.9000,0.4447
0.7375,0.9000,0.4389
0.7500,0.9000,0.4323
0.7625,0.9000,0.4253
0.7750,0.9000,0.4180
0.7875,0.9000,0.4107
0.8000,0.9000,0.4039
0.8125,0.9000,0.3983
0.8250,0.9000,0.3945
0.8375,0.9000,0.3925
0.8500,0.9000,0.3919
0.8625,0.9000,0.3923
0.8750,0.9000,0.3933
0.8875,0.9000,0.3948
0.9000,0.9000,0.3964
0.9125,0.9000,0.3978
0.9250,0.9000,0.3981
0.9375,0.9000,0.3955
0.9500,0.9000,0.3901
0.9625,0.9000,0.3832
0.9750,0.9000,0.3765
0.9875,0.9000,0.3712
1.0000,0.9000,0.3675
0.0000,0.9125,0.3816
0.0125,0.9125,0.3830
0.0250,0.9125,0.3832
0.0375,0.9125,0.3823
0.0500,0.9125,0.3805
0.0625,0.9125,0.3781
0.0750,0.9125,0.3758
0.0875,0.9125,0.3743
0.1000,0.9125,0.3742
0.1125,0.9125,0.3755
0.1250,0.9125,0.3777
0.1375,0.9125,0.3801
0.1500,0.9125,0.3819
0.1625,0.9125,0.3830
0.1750,0.9125,0.3829
0.1875,0.9125,0.3815
0.2000,0.9125,0.3783
0.2125,0.9125,0.3734
0.2250,0.9125,0.3672
0.2375,0.9125,0.3610
0.2500,0.9125,0.3559
0.2625,0.9125,0.3535
0.2750,0.9125,0.3528
0.2875,0.9125,0.3525
0.3000,0.9125,0.3526
0.3125,0.9125,0.3535
0.3250,0.9125,0.3559
0.3375,0.9125,0.3621
0.3500,0.9125,0.3737
0.3625,0.9125,0.3886
0.3750,0.9125,0.4046
0.3875,0.9125,0.4190
0.4000,0.9125,0.4304
0.4125,0.9125,0.4379
0.4250,0.9125,0.4413
0.4375,0.9125,0.4387
0.4500,0.9125,0.4345
0.4625,0.9125,0.4295
0.4750,0.9125,0.4243
0.4875,0.9125,0.4194
0.5000,0.9125,0.4154
0.5125,0.9125,0.4127
0.5250,0.9125,0.4114
0.5375,0.9125,0.4110
0.5500,0.9125,0.4108
0.5625,0.9125,0.4100
0.5750,0.9125,0.4080
0.5875,0.9125,0.4055
0.6000,0.9125,0.4035
0.6125,0.9125,0.4033
0.6250,0.9125,0.4057
0.6375,0.9125,0.4110
0.6500,0.9125,0.4194
0.6625,0.9125,0.4300
0.6750,0.9125,0.4405
0.6875,0.9125,0.4483
0.7000,0.9125,0.4518
0.7125,0.9125,0.4511
0.7250,0.9125,0.4472
0.7375,0.9125,0.4411
0.7500,0.9125,0.4336
0.7625,0.9125,0.4255
0.7750,0.9125,0.4173
0.7875,0.9125,0.4097
0.8000,0.9125,0.4033
0.8125,0.9125,0.3987
0.8250,0.9125,0.3958
0.8375,0.9125,0.3944
0.8500,0.9125,0.3939
0.8625,0.9125,0.3940
0.8750,0.9125,0.3944
0.8875,0.9125,0.3949
0.9000,0.9125,0.3949
0.9125,0.9125,0.3937
0.9250,0.9125,0.3906
0.9375,0.9125,0.3845
0.9500,0.9125,0.3768
0.9625,0.9125,0.3695
0.9750,0.9125,0.3647
0.9875,0.9125,0.3621
1.0000,0.9125,0.3608
0.0000,0.9250,0.3798
0.0125,0.9250,0.3815
0.0250,0.9250,0.3823
0.0375,0.9250,0.3823
0.0500,0.9250,0.3814
0.0625,0.9250,0.3802
0.0750,0.9250,0.3792
0.0875,0.9250,0.3789
0.1000,0.9250,0.3795
0.1125,0.9250,0.3808
0.1250,0.9250,0.3823
0.1375,0.9250,0.3836
0.1500,0.9250,0.3842
0.1625,0.9250,0.3841
0.1750,0.9250,0.3830
0.1875,0.9250,0.3805
0.2000,0.9250,0.3764
0.2125,0.9250,0.3707
0.2250,0.9250,0.3639
0.2375,0.9250,0.3571
0.2500,0.9250,0.3515
0.2625,0.9250,0.3475
0.2750,0.9250,0.3469
0.2875,0.9250,0.3471
0.3000,0.9250,0.3481
0.3125,0.9250,0.3506
0.3250,0.9250,0.3554
0.3375,0.9250,0.3660
0.3500,0.9250,0.3806
0.3625,0.9250,0.3975
0.3750,0.9250,0.4141
0.3875,0.9250,0.4281
0.4000,0.9250,0.4384
0.4125,0.9250,0.4447
0.4250,0.9250,0.4470
0.4375,0.9250,0.4437
0.4500,0.9250,0.4377
0.4625,0.9250,0.4315
0.4750,0.9250,0.4256
0.4875,0.9250,0.4205
0.5000,0.9250,0.4166
0.5125,0.9250,0.4142
0.5250,0.9250,0.4131
0.5375,0.9250,0.4126
0.5500,0.9250,0.4121
0.5625,0.9250,0.4107
0.5750,0.9250,0.4083
0.5875,0.9250,0.4054
0.6000,0.9250,0.4031
0.6125,0.9250,0.4029
0.6250,0.9250,0.4057
0.6375,0.9250,0.4119
0.6500,0.9250,0.4214
0.6625,0.9250,0.4327
0.6750,0.9250,0.4435
0.6875,0.9250,0.4512
0.7000,0.9250,0.4546
0.7125,0.9250,0.4540
0.7250,0.9250,0.4500
0.7375,0.9250,0.4434
0.7500,0.9250,0.4349
0.7625,0.9250,0.4255
0.7750,0.9250,0.4163
0.7875,0.9250,0.4083
0.8000,0.9250,0.4024
0.8125,0.9250,0.3986
0.8250,0.9250,0.3965
0.8375,0.9250,0.3955
0.8500,0.9250,0.3951
0.8625,0.9250,0.3950
0.8750,0.9250,0.3950
0.8875,0.9250,0.3947
0.9000,0.9250,0.3935
0.9125,0.9250,0.3906
0.9250,0.9250,0.3851
0.9375,0.9250,0.3769
0.9500,0.9250,0.3683
0.9625,0.9250,0.3622
0.9750,0.9250,0.3596
0.9875,0.9250,0.3585
1.0000,0.9250,0.3582
0.0000,0.9375,0.3775
0.0125,0.9375,0.3791
0.0250,0.9375,0.3801
0.0375,0.9375,0.3806
0.0500,0.9375,0.3806
0.0625,0.9375,0.3805
0.0750,0.9375,0.3806
0.0875,0.9375,0.3813
0.1000,0.9375,0.3824
0.1125,0.9375,0.3837
0.1250,0.9375,0.3848
0.1375,0.9375,0.3854
0.1500,0.9375,0.3853
0.1625,0.9375,0.3845
0.1750,0.9375,0.3827
0.1875,0.9375,0.3794
0.2000,0.9375,0.3744
0.2125,0.9375,0.3679
0.2250,0.9375,0.3605
0.2375,0.9375,0.3534
0.2500,0.9375,0.3475
0.2625,0.9375,0.3438
0.2750,0.9375,0.3433
0.2875,0.9375,0.3440
0.3000,0.9375,0.3462
0.3125,0.9375,0.3507
0.3250,0.9375,0.3586
0.3375,0.9375,0.3726
0.3500,0.9375,0.3904
0.3625,0.9375,0.4094
0.3750,0.9375,0.4262
0.3875,0.9375,0.4388
0.4000,0.9375,0.4466
0.4125,0.9375,0.4502
0.4250,0.9375,0.4502
0.4375,0.9375,0.4464
0.4500,0.9375,0.4387
0.4625,0.9375,0.4314
0.4750,0.9375,0.4249
0.4875,0.9375,0.4197
0.5000,0.9375,0.4161
0.5125,0.9375,0.4139
0.5250,0.9375,0.4128
0.5375,0.9375,0.4122
0.5500,0.9375,0.4113
0.5625,0.9375,0.4096
0.5750,0.9375,0.4072
0.5875,0.9375,0.4046
0.6000,0.9375,0.4031
0.6125,0.9375,0.4040
0.6250,0.9375,0.4082
0.6375,0.9375,0.4158
0.6500,0.9375,0.4263
0.6625,0.9375,0.4378
0.6750,0.9375,0.4479
0.6875,0.9375,0.4547
0.7000,0.9375,0.4573
0.7125,0.9375,0.4561
0.7250,0.9375,0.4515
0.7375,0.9375,0.4441
0.7500,0.9375,0.4345
0.7625,0.9375,0.4238
0.7750,0.9375,0.4138
0.7875,0.9375,0.4060
0.8000,0.9375,0.4008
0.8125,0.9375,0.3979
0.8250,0.9375,0.3964
0.8375,0.9375,0.3956
0.8500,0.9375,0.3953
0.8625,0.9375,0.3950
0.8750,0.9375,0.3947
0.8875,0.9375,0.3940
0.9000,0.9375,0.3920
0.9125,0.9375,0.3883
0.9250,0.9375,0.3813
0.9375,0.9375,0.3722
0.9500,0.9375,0.3636
0.9625,0.9375,0.3591
0.9750,0.9375,0.3575
0.9875,0.9375,0.3571
1.0000,0.9375,0.3574
0.0000,0.9500,0.3751
0.0125,0.9500,0.3763
0.0250,0.9500,0.3773
0.0375,0.9500,0.3780
0.0500,0.9500,0.3786
0.0625,0.9500,0.3793
0.0750,0.9500,0.3804
0.0875,0.9500,0.3819
0.1000,0.9500,0.3835
0.1125,0.9500,0.3848
0.1250,0.9500,0.3856
0.1375,0.9500,0.3855
0.1500,0.9500,0.3851
0.1625,0.9500,0.3840
0.1750,0.9500,0.3815
0.1875,0.9500,0.3775
0.2000,0.9500,0.3719
0.2125,0.9500,0.3648
0.2250,0.9500,0.3573
0.2375,0.9500,0.3502
0.2500,0.9500,0.3447
0.2625,0.9500,0.3428
0.2750,0.9500,0.3423
0.2875,0.9500,0.3433
0.3000,0.9500,0.3465
0.3125,0.9500,0.3528
0.3250,0.9500,0.3634
0.3375,0.9500,0.3793
0.3500,0.9500,0.4000
0.3625,0.9500,0.4209
0.3750,0.9500,0.4383
0.3875,0.9500,0.4498
0.4000,0.9500,0.4554
0.4125,0.9500,0.4559
0.4250,0.9500,0.4527
0.4375,0.9500,0.4470
0.4500,0.9500,0.4380
0.4625,0.9500,0.4293
0.4750,0.9500,0.4223
0.4875,0.9500,0.4170
0.5000,0.9500,0.4135
0.5125,0.9500,0.4114
0.5250,0.9500,0.4102
0.5375,0.9500,0.4092
0.5500,0.9500,0.4080
0.5625,0.9500,0.4062
0.5750,0.9500,0.4042
0.5875,0.9500,0.4027
0.6000,0.9500,0.4030
0.6125,0.9500,0.4061
0.6250,0.9500,0.4127
0.6375,0.9500,0.4224
0.6500,0.9500,0.4337
0.6625,0.9500,0.4447
0.6750,0.9500,0.4532
0.6875,0.9500,0.4582
0.7000,0.9500,0.4593
0.7125,0.9500,0.4567
0.7250,0.9500,0.4508
0.7375,0.9500,0.4419
0.7500,0.9500,0.4310
0.7625,0.9500,0.4196
0.7750,0.9500,0.4098
0.7875,0.9500,0.4028
0.8000,0.9500,0.3986
0.8125,0.9500,0.3965
0.8250,0.9500,0.3955
0.8375,0.9500,0.3950
0.8500,0.9500,0.3946
0.8625,0.9500,0.3944
0.8750,0.9500,0.3939
0.8875,0.9500,0.3929
0.9000,0.9500,0.3907
0.9125,0.9500,0.3866
0.9250,0.9500,0.3792
0.9375,0.9500,0.3699
0.9500,0.9500,0.3615
0.9625,0.9500,0.3578
0.9750,0.9500,0.3568
0.9875,0.9500,0.3568
1.0000,0.9500,0.3573
0.0000,0.9625,0.3733
0.0125,0.9625,0.3739
0.0250,0.9625,0.3746
0.0375,0.9625,0.3753
0.0500,0.9625,0.3761
0.0625,0.9625,0.3774
0.0750,0.9625,0.3793
0.0875,0.9625,0.3813
0.1000,0.9625,0.3833
0.1125,0.9625,0.3846
0.1250,0.9625,0.3851
0.1375,0.9625,0.3845
0.1500,0.9625,0.3836
0.1625,0.9625,0.3821
0.1750,0.9625,0.3790
0.1875,0.9625,0.3745
0.2000,0.9625,0.3685
0.2125,0.9625,0.3617
0.2250,0.9625,0.3547
0.2375,0.9625,0.3489
0.2500,0.9625,0.3454
0.2625,0.9625,0.3434
0.2750,0.9625,0.3429
0.2875,0.9625,0.3441
0.3000,0.9625,0.3478
0.3125,0.9625,0.3551
0.3250,0.9625,0.3672
0.3375,0.9625,0.3848
0.3500,0.9625,0.4067
0.3625,0.9625,0.4297
0.3750,0.9625,0.4479
0.3875,0.9625,0.4593
0.4000,0.9625,0.4637
0.4125,0.9625,0.4619
0.4250,0.9625,0.4557
0.4375,0.9625,0.4467
0.4500,0.9625,0.4360
0.4625,0.9625,0.4255
0.4750,0.9625,0.4176
0.4875,0.9625,0.4120
0.5000,0.9625,0.4084
0.5125,0.9625,0.4062
0.5250,0.9625,0.4048
0.5375,0.9625,0.4036
0.5500,0.9625,0.4023
0.5625,0.9625,0.4008
0.5750,0.9625,0.3996
0.5875,0.9625,0.3998
0.6000,0.9625,0.4026
0.6125,0.9625,0.4090
0.6250,0.9625,0.4189
0.6375,0.9625,0.4309
0.6500,0.9625,0.4427
0.6625,0.9625,0.4525
0.6750,0.9625,0.4589
0.6875,0.9625,0.4616
0.7000,0.9625,0.4604
0.7125,0.9625,0.4556
0.7250,0.9625,0.4475
0.7375,0.9625,0.4368
0.7500,0.9625,0.4248
0.7625,0.9625,0.4137
0.7750,0.9625,0.4051
0.7875,0.9625,0.3995
0.8000,0.9625,0.3964
0.8125,0.9625,0.3950
0.8250,0.9625,0.3943
0.8375,0.9625,0.3940
0.8500,0.9625,0.3938
0.8625,0.9625,0.3934
0.8750,0.9625,0.3929
0.8875,0.9625,0.3919
0.9000,0.9625,0.3898
0.9125,0.9625,0.3858
0.9250,0.9625,0.3786
0.9375,0.9625,0.3696
0.9500,0.9625,0.3614
0.9625,0.9625,0.3575
0.9750,0.9625,0.3568
0.9875,0.9625,0.3569
1.0000,0.9625,0.3574
0.0000,0.9750,0.3720
0.0125,0.9750,0.3721
0.0250,0.9750,0.3723
0.0375,0.9750,0.3728
0.0500,0.9750,0.3736
0.0625,0.9750,0.3752
0.0750,0.9750,0.3773
0.0875,0.9750,0.3797
0.1000,0.9750,0.3817
0.1125,0.9750,0.3830
0.1250,0.9750,0.3834
0.1375,0.9750,0.3825
0.1500,0.9750,0.3808
0.1625,0.9750,0.3784
0.1750,0.9750,0.3747
0.1875,0.9750,0.3699
0.2000,0.9750,0.3644
0.2125,0.9750,0.3587
0.2250,0.9750,0.3536
0.2375,0.9750,0.3497
0.2500,0.9750,0.3467
0.2625,0.9750,0.3447
0.2750,0.9750,0.3441
0.2875,0.9750,0.3453
0.3000,0.9750,0.3493
0.3125,0.9750,0.3570
0.3250,0.9750,0.3698
0.3375,0.9750,0.3880
0.3500,0.9750,0.4100
0.3625,0.9750,0.4326
0.3750,0.9750,0.4520
0.3875,0.9750,0.4658
0.4000,0.9750,0.4703
0.4125,0.9750,0.4674
0.4250,0.9750,0.4588
0.4375,0.9750,0.4468
0.4500,0.9750,0.4331
0.4625,0.9750,0.4207
0.4750,0.9750,0.4117
0.4875,0.9750,0.4054
0.5000,0.9750,0.4014
0.5125,0.9750,0.3989
0.5250,0.9750,0.3973
0.5375,0.9750,0.3961
0.5500,0.9750,0.3949
0.5625,0.9750,0.3941
0.5750,0.9750,0.3942
0.5875,0.9750,0.3966
0.6000,0.9750,0.4025
0.6125,0.9750,0.4126
0.6250,0.9750,0.4259
0.6375,0.9750,0.4399
0.6500,0.9750,0.4518
0.6625,0.9750,0.4602
0.6750,0.9750,0.4645
0.6875,0.9750,0.4647
0.7000,0.9750,0.4609
0.7125,0.9750,0.4533
0.7250,0.9750,0.4426
0.7375,0.9750,0.4302
0.7500,0.9750,0.4182
0.7625,0.9750,0.4082
0.7750,0.9750,0.4011
0.7875,0.9750,0.3969
0.8000,0.9750,0.3947
0.8125,0.9750,0.3938
0.8250,0.9750,0.3935
0.8375,0.9750,0.3933
0.8500,0.9750,0.3932
0.8625,0.9750,0.3929
0.8750,0.9750,0.3924
0.8875,0.9750,0.3914
0.9000,0.9750,0.3896
0.9125,0.9750,0.3861
0.9250,0.9750,0.3796
0.9375,0.9750,0.3710
0.9500,0.9750,0.3630
0.9625,0.9750,0.3577
0.9750,0.9750,0.3571
0.9875,0.9750,0.3572
1.0000,0.9750,0.3578
0.0000,0.9875,0.3710
0.0125,0.9875,0.3707
0.0250,0.9875,0.3705
0.0375,0.9875,0.3706
0.0500,0.9875,0.3713
0.0625,0.9875,0.3726
0.0750,0.9875,0.3746
0.0875,0.9875,0.3769
0.1000,0.9875,0.3789
0.1125,0.9875,0.3800
0.1250,0.9875,0.3798
0.1375,0.9875,0.3785
0.1500,0.9875,0.3760
0.1625,0.9875,0.3725
0.1750,0.9875,0.3682
0.1875,0.9875,0.3638
0.2000,0.9875,0.3596
0.2125,0.9875,0.3561
0.2250,0.9875,0.3532
0.2375,0.9875,0.3504
0.2500,0.9875,0.3480
0.2625,0.9875,0.3462
0.2750,0.9875,0.3455
0.2875,0.9875,0.3466
0.3000,0.9875,0.3506
0.3125,0.9875,0.3585
0.3250,0.9875,0.3715
0.3375,0.9875,0.3898
0.3500,0.9875,0.4117
0.3625,0.9875,0.4338
0.3750,0.9875,0.4528
0.3875,0.9875,0.4662
0.4000,0.9875,0.4729
0.4125,0.9875,0.4711
0.4250,0.9875,0.4611
0.4375,0.9875,0.4467
0.4500,0.9875,0.4303
0.4625,0.9875,0.4167
0.4750,0.9875,0.4066
0.4875,0.9875,0.3995
0.5000,0.9875,0.3946
0.5125,0.9875,0.3914
0.5250,0.9875,0.3893
0.5375,0.9875,0.3880
0.5500,0.9875,0.3872
0.5625,0.9875,0.3872
0.5750,0.9875,0.3890
0.5875,0.9875,0.3939
0.6000,0.9875,0.4032
0.6125,0.9875,0.4170
0.6250,0.9875,0.4330
0.6375,0.9875,0.4481
0.6500,0.9875,0.4596
0.6625,0.9875,0.4666
0.6750,0.9875,0.4692
0.6875,0.9875,0.4674
0.7000,0.9875,0.4611
0.7125,0.9875,0.4508
0.7250,0.9875,0.4379
0.7375,0.9875,0.4248
0.7500,0.9875,0.4133
0.7625,0.9875,0.4047
0.7750,0.9875,0.3989
0.7875,0.9875,0.3955
0.8000,0.9875,0.3939
0.8125,0.9875,0.3934
0.8250,0.9875,0.3934
0.8375,0.9875,0.3935
0.8500,0.9875,0.3936
0.8625,0.9875,0.3935
0.8750,0.9875,0.3931
0.8875,0.9875,0.3922
0.9000,0.9875,0.3907
0.9125,0.9875,0.3878
0.9250,0.9875,0.3820
0.9375,0.9875,0.3740
0.9500,0.9875,0.3660
0.9625,0.9875,0.3601
0.9750,0.9875,0.3575
0.9875,0.9875,0.3576
1.0000,0.9875,0.3581
0.0000,1.0000,0.3703
0.0125,1.0000,0.3696
0.0250,1.0000,0.3691
0.0375,1.0000,0.3688
0.0500,1.0000,0.3690
0.0625,1.0000,0.3699
0.0750,1.0000,0.3714
0.0875,1.0000,0.3732
0.1000,1.0000,0.3746
0.1125,1.0000,0.3750
0.1250,1.0000,0.3740
0.1375,1.0000,0.3716
0.1500,1.0000,0.3681
0.1625,1.0000,0.3639
0.1750,1.0000,0.3598
0.1875,1.0000,0.3567
0.2000,1.0000,0.3547
0.2125,1.0000,0.3536
0.2250,1.0000,0.3525
0.2375,1.0000,0.3510
0.2500,1.0000,0.3492
0.2625,1.0000,0.3476
0.2750,1.0000,0.3469
0.2875,1.0000,0.3479
0.3000,1.0000,0.3517
0.3125,1.0000,0.3596
0.3250,1.0000,0.3726
0.3375,1.0000,0.3907
0.3500,1.0000,0.4124
0.3625,1.0000,0.4343
0.3750,1.0000,0.4529
0.3875,1.0000,0.4661
0.4000,1.0000,0.4724
0.4125,1.0000,0.4707
0.4250,1.0000,0.4606
0.4375,1.0000,0.4448
0.4500,1.0000,0.4283
0.4625,1.0000,0.4145
0.4750,1.0000,0.4038
0.4875,1.0000,0.3958
0.5000,1.0000,0.3899
0.5125,1.0000,0.3856
0.5250,1.0000,0.3827
0.5375,1.0000,0.3809
0.5500,1.0000,0.3803
0.5625,1.0000,0.3812
0.5750,1.0000,0.3847
0.5875,1.0000,0.3922
0.6000,1.0000,0.4049
0.6125,1.0000,0.4218
0.6250,1.0000,0.4396
0.6375,1.0000,0.4548
0.6500,1.0000,0.4655
0.6625,1.0000,0.4714
0.6750,1.0000,0.4728
0.6875,1.0000,0.4697
0.7000,1.0000,0.4617
0.7125,1.0000,0.4495
0.7250,1.0000,0.4355
0.7375,1.0000,0.4223
0.7500,1.0000,0.4116
0.7625,1.0000,0.4038
0.7750,1.0000,0.3987
0.7875,1.0000,0.3958
0.8000,1.0000,0.3945
0.8125,1.0000,0.3943
0.8250,1.0000,0.3946
0.8375,1.0000,0.3951
0.8500,1.0000,0.3955
0.8625,1.0000,0.3957
0.8750,1.0000,0.3956
0.8875,1.0000,0.3949
0.9000,1.0000,0.3937
0.9125,1.0000,0.3910
0.9250,1.0000,0.3858
0.9375,1.0000,0.3783
0.9500,1.0000,0.3704
0.9625,1.0000,0.3640
0.9750,1.0000,0.3599
0.9875,1.0000,0.3581
1.0000,1.0000,0.3586

